Galerkin methods for unconventional superconductors with long-range interactions on 3D lattices

We develop an analysis and a B-spline Galerkin method for the matrix-valued Bardeen-Cooper-Schrieffer (BCS) gap equation of unconventional superconductors with general long-range interaction kernels on arbitrary Bravais lattices. We define the BCS free energy functional on lattices, show that it is bounded from below, and characterise solutions of the gap equation as its stationary points. For non-repulsive kernels, we prove that fixed-point iteration never increases the free energy and drives the residual to zero. The algebraically decaying tails of the interaction are described by Epstein zeta functions, so the method applies to any power-law exponent $\nu>0$, including exponents at or below the lattice dimension such as dipolar interactions in three-dimensional lattices. In the B-spline Galerkin basis, the singular convolutions correspond to block-circulant matrices whose eigenvalues are lattice sums, applied without quadrature at FFT cost. Each iteration takes log-linear work and linear memory, and Broyden updates accelerate convergence. By engineering a suitable dispersion for a prescribed gap, we obtain non-trivial analytic singlet and triplet solutions of the gap equation with power-law interactions on the integer lattice at zero temperature, to our knowledge the first ones. Benchmarks against these solutions and against highly resolved numerical data show convergence rates determined by the B-spline degree and the regularity of the solution. Finally, we compute a nodal superconductor with long-range interactions on the three-dimensional fcc lattice: a chiral state with a line node and two topologically non-trivial Weyl point nodes. On 16 cores, the method reaches a residual of $1.5\times10^{-13}$ for 6.3 million complex unknowns in less than two minutes.

==> Figures/Lemma61Solution.dat <==
p alpha psi xi lambda
-5.000000e-01 3.399549e-01 6.952145e-01 7.498020e-01 1.022510e+00
-4.995117e-01 3.399550e-01 6.952146e-01 7.498017e-01 1.022510e+00
-4.990234e-01 3.399552e-01 6.952147e-01 7.498009e-01 1.022509e+00
-4.985352e-01 3.399556e-01 6.952149e-01 7.497996e-01 1.022508e+00
-4.980469e-01 3.399561e-01 6.952151e-01 7.497978e-01 1.022507e+00
-4.975586e-01 3.399568e-01 6.952155e-01 7.497954e-01 1.022506e+00
-4.970703e-01 3.399576e-01 6.952159e-01 7.497926e-01 1.022504e+00
-4.965820e-01 3.399586e-01 6.952164e-01 7.497892e-01 1.022502e+00
-4.960938e-01 3.399597e-01 6.952169e-01 7.497852e-01 1.022499e+00
-4.956055e-01 3.399609e-01 6.952176e-01 7.497808e-01 1.022496e+00
-4.951172e-01 3.399623e-01 6.952183e-01 7.497758e-01 1.022493e+00
-4.946289e-01 3.399639e-01 6.952191e-01 7.497703e-01 1.022490e+00
-4.941406e-01 3.399656e-01 6.952200e-01 7.497643e-01 1.022486e+00
-4.936523e-01 3.399674e-01 6.952209e-01 7.497577e-01 1.022482e+00
-4.931641e-01 3.399694e-01 6.952219e-01 7.497507e-01 1.022477e+00
-4.926758e-01 3.399715e-01 6.952230e-01 7.497431e-01 1.022472e+00
-4.921875e-01 3.399738e-01 6.952242e-01 7.497349e-01 1.022467e+00
-4.916992e-01 3.399763e-01 6.952254e-01 7.497263e-01 1.022462e+00
-4.912109e-01 3.399789e-01 6.952267e-01 7.497171e-01 1.022456e+00
-4.907227e-01 3.399816e-01 6.952281e-01 7.497074e-01 1.022450e+00
-4.902344e-01 3.399845e-01 6.952296e-01 7.496972e-01 1.022443e+00
-4.897461e-01 3.399875e-01 6.952312e-01 7.496864e-01 1.022436e+00
-4.892578e-01 3.399907e-01 6.952328e-01 7.496752e-01 1.022429e+00
-4.887695e-01 3.399940e-01 6.952345e-01 7.496634e-01 1.022422e+00
-4.882812e-01 3.399975e-01 6.952362e-01 7.496510e-01 1.022414e+00
-4.877930e-01 3.400011e-01 6.952381e-01 7.496382e-01 1.022406e+00
-4.873047e-01 3.400049e-01 6.952400e-01 7.496248e-01 1.022397e+00
-4.868164e-01 3.400088e-01 6.952420e-01 7.496109e-01 1.022388e+00
-4.863281e-01 3.400128e-01 6.952441e-01 7.495965e-01 1.022379e+00
-4.858398e-01 3.400171e-01 6.952463e-01 7.495815e-01 1.022370e+00
-4.853516e-01 3.400214e-01 6.952485e-01 7.495660e-01 1.022360e+00
-4.848633e-01 3.400259e-01 6.952508e-01 7.495500e-01 1.022350e+00
-4.843750e-01 3.400306e-01 6.952532e-01 7.495335e-01 1.022339e+00
-4.838867e-01 3.400354e-01 6.952556e-01 7.495164e-01 1.022328e+00
-4.833984e-01 3.400403e-01 6.952582e-01 7.494988e-01 1.022317e+00
-4.829102e-01 3.400455e-01 6.952608e-01 7.494807e-01 1.022306e+00
-4.824219e-01 3.400507e-01 6.952634e-01 7.494620e-01 1.022294e+00
-4.819336e-01 3.400561e-01 6.952662e-01 7.494428e-01 1.022282e+00
-4.814453e-01 3.400617e-01 6.952690e-01 7.494231e-01 1.022269e+00
-4.809570e-01 3.400674e-01 6.952720e-01 7.494028e-01 1.022256e+00
-4.804688e-01 3.400732e-01 6.952749e-01 7.493821e-01 1.022243e+00
-4.799805e-01 3.400792e-01 6.952780e-01 7.493608e-01 1.022229e+00
-4.794922e-01 3.400854e-01 6.952811e-01 7.493389e-01 1.022216e+00
-4.790039e-01 3.400917e-01 6.952844e-01 7.493166e-01 1.022201e+00
-4.785156e-01 3.400981e-01 6.952877e-01 7.492937e-01 1.022187e+00
-4.780273e-01 3.401047e-01 6.952910e-01 7.492702e-01 1.022172e+00
-4.775391e-01 3.401115e-01 6.952945e-01 7.492463e-01 1.022157e+00
-4.770508e-01 3.401184e-01 6.952980e-01 7.492218e-01 1.022141e+00
-4.765625e-01 3.401254e-01 6.953016e-01 7.491967e-01 1.022125e+00
-4.760742e-01 3.401326e-01 6.953053e-01 7.491712e-01 1.022109e+00
-4.755859e-01 3.401400e-01 6.953090e-01 7.491451e-01 1.022092e+00
-4.750977e-01 3.401475e-01 6.953129e-01 7.491184e-01 1.022076e+00
-4.746094e-01 3.401551e-01 6.953168e-01 7.490913e-01 1.022058e+00
-4.741211e-01 3.401629e-01 6.953207e-01 7.490636e-01 1.022041e+00
-4.736328e-01 3.401709e-01 6.953248e-01 7.490353e-01 1.022023e+00
-4.731445e-01 3.401790e-01 6.953289e-01 7.490066e-01 1.022004e+00
-4.726562e-01 3.401873e-01 6.953332e-01 7.489772e-01 1.021986e+00
-4.721680e-01 3.401957e-01 6.953375e-01 7.489474e-01 1.021967e+00
-4.716797e-01 3.402042e-01 6.953418e-01 7.489170e-01 1.021948e+00
-4.711914e-01 3.402130e-01 6.953463e-01 7.488861e-01 1.021928e+00
-4.707031e-01 3.402218e-01 6.953508e-01 7.488546e-01 1.021908e+00
-4.702148e-01 3.402308e-01 6.953554e-01 7.488226e-01 1.021888e+00
-4.697266e-01 3.402400e-01 6.953601e-01 7.487901e-01 1.021867e+00
-4.692383e-01 3.402493e-01 6.953648e-01 7.487570e-01 1.021846e+00
-4.687500e-01 3.402588e-01 6.953697e-01 7.487234e-01 1.021825e+00
-4.682617e-01 3.402684e-01 6.953746e-01 7.486892e-01 1.021803e+00
-4.677734e-01 3.402782e-01 6.953796e-01 7.486545e-01 1.021781e+00
-4.672852e-01 3.402881e-01 6.953846e-01 7.486192e-01 1.021759e+00
-4.667969e-01 3.402982e-01 6.953898e-01 7.485834e-01 1.021736e+00
-4.663086e-01 3.403085e-01 6.953950e-01 7.485471e-01 1.021713e+00
-4.658203e-01 3.403189e-01 6.954003e-01 7.485102e-01 1.021689e+00
-4.653320e-01 3.403294e-01 6.954057e-01 7.484728e-01 1.021666e+00
-4.648438e-01 3.403401e-01 6.954111e-01 7.484348e-01 1.021641e+00
-4.643555e-01 3.403510e-01 6.954167e-01 7.483963e-01 1.021617e+00
-4.638672e-01 3.403620e-01 6.954223e-01 7.483572e-01 1.021592e+00
-4.633789e-01 3.403731e-01 6.954280e-01 7.483176e-01 1.021567e+00
-4.628906e-01 3.403844e-01 6.954337e-01 7.482775e-01 1.021542e+00
-4.624023e-01 3.403959e-01 6.954396e-01 7.482368e-01 1.021516e+00
-4.619141e-01 3.404075e-01 6.954455e-01 7.481955e-01 1.021490e+00
-4.614258e-01 3.404193e-01 6.954515e-01 7.481537e-01 1.021463e+00
-4.609375e-01 3.404313e-01 6.954576e-01 7.481113e-01 1.021436e+00
-4.604492e-01 3.404434e-01 6.954638e-01 7.480684e-01 1.021409e+00
-4.599609e-01 3.404556e-01 6.954700e-01 7.480250e-01 1.021381e+00
-4.594727e-01 3.404680e-01 6.954764e-01 7.479809e-01 1.021353e+00
-4.589844e-01 3.404806e-01 6.954828e-01 7.479364e-01 1.021325e+00
-4.584961e-01 3.404933e-01 6.954892e-01 7.478912e-01 1.021297e+00
-4.580078e-01 3.405062e-01 6.954958e-01 7.478456e-01 1.021268e+00
-4.575195e-01 3.405192e-01 6.955024e-01 7.477993e-01 1.021238e+00
-4.570312e-01 3.405324e-01 6.955092e-01 7.477525e-01 1.021209e+00
-4.565430e-01 3.405457e-01 6.955160e-01 7.477052e-01 1.021178e+00
-4.560547e-01 3.405592e-01 6.955228e-01 7.476573e-01 1.021148e+00
-4.555664e-01 3.405729e-01 6.955298e-01 7.476088e-01 1.021117e+00
-4.550781e-01 3.405867e-01 6.955368e-01 7.475598e-01 1.021086e+00
-4.545898e-01 3.406007e-01 6.955440e-01 7.475102e-01 1.021055e+00
-4.541016e-01 3.406149e-01 6.955512e-01 7.474600e-01 1.021023e+00
-4.536133e-01 3.406291e-01 6.955584e-01 7.474093e-01 1.020991e+00
-4.531250e-01 3.406436e-01 6.955658e-01 7.473580e-01 1.020958e+00
-4.526367e-01 3.406582e-01 6.955733e-01 7.473062e-01 1.020925e+00
-4.521484e-01 3.406730e-01 6.955808e-01 7.472537e-01 1.020892e+00
-4.516602e-01 3.406879e-01 6.955884e-01 7.472008e-01 1.020859e+00
-4.511719e-01 3.407030e-01 6.955961e-01 7.471472e-01 1.020825e+00
-4.506836e-01 3.407183e-01 6.956038e-01 7.470931e-01 1.020790e+00
-4.501953e-01 3.407337e-01 6.956117e-01 7.470384e-01 1.020756e+00
-4.497070e-01 3.407493e-01 6.956196e-01 7.469832e-01 1.020721e+00
-4.492188e-01 3.407650e-01 6.956276e-01 7.469273e-01 1.020685e+00
-4.487305e-01 3.407809e-01 6.956357e-01 7.468709e-01 1.020649e+00
-4.482422e-01 3.407970e-01 6.956439e-01 7.468140e-01 1.020613e+00
-4.477539e-01 3.408132e-01 6.956522e-01 7.467564e-01 1.020577e+00
-4.472656e-01 3.408296e-01 6.956605e-01 7.466983e-01 1.020540e+00
-4.467773e-01 3.408462e-01 6.956689e-01 7.466396e-01 1.020503e+00
-4.462891e-01 3.408629e-01 6.956774e-01 7.465803e-01 1.020465e+00
-4.458008e-01 3.408798e-01 6.956860e-01 7.465205e-01 1.020427e+00
-4.453125e-01 3.408968e-01 6.956947e-01 7.464600e-01 1.020389e+00
-4.448242e-01 3.409140e-01 6.957034e-01 7.463990e-01 1.020350e+00
-4.443359e-01 3.409314e-01 6.957123e-01 7.463374e-01 1.020311e+00
-4.438477e-01 3.409489e-01 6.957212e-01 7.462752e-01 1.020272e+00
-4.433594e-01 3.409666e-01 6.957302e-01 7.462125e-01 1.020232e+00
-4.428711e-01 3.409845e-01 6.957393e-01 7.461491e-01 1.020192e+00
-4.423828e-01 3.410025e-01 6.957484e-01 7.460852e-01 1.020151e+00
-4.418945e-01 3.410207e-01 6.957577e-01 7.460207e-01 1.020111e+00
-4.414062e-01 3.410391e-01 6.957670e-01 7.459556e-01 1.020069e+00
-4.409180e-01 3.410576e-01 6.957764e-01 7.458899e-01 1.020028e+00
-4.404297e-01 3.410763e-01 6.957859e-01 7.458236e-01 1.019986e+00
-4.399414e-01 3.410952e-01 6.957955e-01 7.457567e-01 1.019943e+00
-4.394531e-01 3.411142e-01 6.958052e-01 7.456892e-01 1.019901e+00
-4.389648e-01 3.411334e-01 6.958150e-01 7.456211e-01 1.019858e+00
-4.384766e-01 3.411528e-01 6.958248e-01 7.455525e-01 1.019814e+00
-4.379883e-01 3.411723e-01 6.958347e-01 7.454832e-01 1.019770e+00
-4.375000e-01 3.411920e-01 6.958447e-01 7.454133e-01 1.019726e+00
-4.370117e-01 3.412119e-01 6.958548e-01 7.453429e-01 1.019681e+00
-4.365234e-01 3.412320e-01 6.958650e-01 7.452718e-01 1.019636e+00
-4.360352e-01 3.412522e-01 6.958753e-01 7.452001e-01 1.019591e+00
-4.355469e-01 3.412726e-01 6.958857e-01 7.451279e-01 1.019545e+00
-4.350586e-01 3.412932e-01 6.958961e-01 7.450550e-01 1.019499e+00
-4.345703e-01 3.413139e-01 6.959066e-01 7.449815e-01 1.019453e+00
-4.340820e-01 3.413348e-01 6.959172e-01 7.449074e-01 1.019406e+00
-4.335938e-01 3.413559e-01 6.959279e-01 7.448327e-01 1.019358e+00
-4.331055e-01 3.413771e-01 6.959387e-01 7.447574e-01 1.019311e+00
-4.326172e-01 3.413986e-01 6.959496e-01 7.446814e-01 1.019263e+00
-4.321289e-01 3.414202e-01 6.959606e-01 7.446049e-01 1.019214e+00
-4.316406e-01 3.414419e-01 6.959716e-01 7.445277e-01 1.019165e+00
-4.311523e-01 3.414639e-01 6.959827e-01 7.444500e-01 1.019116e+00
-4.306641e-01 3.414860e-01 6.959940e-01 7.443716e-01 1.019067e+00
-4.301758e-01 3.415083e-01 6.960053e-01 7.442926e-01 1.019017e+00
-4.296875e-01 3.415308e-01 6.960167e-01 7.442129e-01 1.018966e+00
-4.291992e-01 3.415535e-01 6.960282e-01 7.441327e-01 1.018915e+00
-4.287109e-01 3.415763e-01 6.960397e-01 7.440518e-01 1.018864e+00
-4.282227e-01 3.415993e-01 6.960514e-01 7.439703e-01 1.018813e+00
-4.277344e-01 3.416225e-01 6.960631e-01 7.438881e-01 1.018761e+00
-4.272461e-01 3.416458e-01 6.960750e-01 7.438054e-01 1.018708e+00
-4.267578e-01 3.416694e-01 6.960869e-01 7.437220e-01 1.018656e+00
-4.262695e-01 3.416931e-01 6.960989e-01 7.436380e-01 1.018603e+00
-4.257812e-01 3.417170e-01 6.961111e-01 7.435533e-01 1.018549e+00
-4.252930e-01 3.417411e-01 6.961233e-01 7.434680e-01 1.018495e+00
-4.248047e-01 3.417654e-01 6.961355e-01 7.433821e-01 1.018441e+00
-4.243164e-01 3.417898e-01 6.961479e-01 7.432955e-01 1.018386e+00
-4.238281e-01 3.418144e-01 6.961604e-01 7.432083e-01 1.018331e+00
-4.233398e-01 3.418392e-01 6.961730e-01 7.431204e-01 1.018275e+00
-4.228516e-01 3.418642e-01 6.961856e-01 7.430319e-01 1.018219e+00
-4.223633e-01 3.418894e-01 6.961984e-01 7.429427e-01 1.018163e+00
-4.218750e-01 3.419148e-01 6.962112e-01 7.428529e-01 1.018106e+00
-4.213867e-01 3.419403e-01 6.962241e-01 7.427625e-01 1.018049e+00
-4.208984e-01 3.419660e-01 6.962371e-01 7.426714e-01 1.017992e+00
-4.204102e-01 3.419920e-01 6.962503e-01 7.425796e-01 1.017934e+00
-4.199219e-01 3.420181e-01 6.962635e-01 7.424872e-01 1.017875e+00
-4.194336e-01 3.420444e-01 6.962768e-01 7.423941e-01 1.017816e+00
-4.189453e-01 3.420708e-01 6.962902e-01 7.423004e-01 1.017757e+00
-4.184570e-01 3.420975e-01 6.963036e-01 7.422060e-01 1.017698e+00
-4.179688e-01 3.421244e-01 6.963172e-01 7.421109e-01 1.017638e+00
-4.174805e-01 3.421514e-01 6.963309e-01 7.420152e-01 1.017577e+00
-4.169922e-01 3.421786e-01 6.963447e-01 7.419188e-01 1.017516e+00
-4.165039e-01 3.422060e-01 6.963585e-01 7.418218e-01 1.017455e+00
-4.160156e-01 3.422337e-01 6.963725e-01 7.417240e-01 1.017393e+00
-4.155273e-01 3.422615e-01 6.963865e-01 7.416256e-01 1.017331e+00
-4.150391e-01 3.422895e-01 6.964007e-01 7.415265e-01 1.017269e+00
-4.145508e-01 3.423176e-01 6.964149e-01 7.414268e-01 1.017206e+00
-4.140625e-01 3.423460e-01 6.964292e-01 7.413263e-01 1.017142e+00
-4.135742e-01 3.423746e-01 6.964437e-01 7.412252e-01 1.017078e+00
-4.130859e-01 3.424034e-01 6.964582e-01 7.411234e-01 1.017014e+00
-4.125977e-01 3.424323e-01 6.964728e-01 7.410209e-01 1.016950e+00
-4.121094e-01 3.424615e-01 6.964875e-01 7.409177e-01 1.016884e+00
-4.116211e-01 3.424909e-01 6.965024e-01 7.408138e-01 1.016819e+00
-4.111328e-01 3.425204e-01 6.965173e-01 7.407092e-01 1.016753e+00
-4.106445e-01 3.425502e-01 6.965323e-01 7.406040e-01 1.016687e+00
-4.101562e-01 3.425801e-01 6.965474e-01 7.404980e-01 1.016620e+00
-4.096680e-01 3.426103e-01 6.965626e-01 7.403913e-01 1.016552e+00
-4.091797e-01 3.426406e-01 6.965779e-01 7.402840e-01 1.016485e+00
-4.086914e-01 3.426712e-01 6.965933e-01 7.401759e-01 1.016417e+00
-4.082031e-01 3.427019e-01 6.966088e-01 7.400671e-01 1.016348e+00
-4.077148e-01 3.427329e-01 6.966245e-01 7.399576e-01 1.016279e+00
-4.072266e-01 3.427641e-01 6.966402e-01 7.398474e-01 1.016209e+00
-4.067383e-01 3.427954e-01 6.966560e-01 7.397364e-01 1.016140e+00
-4.062500e-01 3.428270e-01 6.966719e-01 7.396248e-01 1.016069e+00
-4.057617e-01 3.428588e-01 6.966879e-01 7.395124e-01 1.015998e+00
-4.052734e-01 3.428907e-01 6.967040e-01 7.393993e-01 1.015927e+00
-4.047852e-01 3.429229e-01 6.967202e-01 7.392855e-01 1.015855e+00
-4.042969e-01 3.429553e-01 6.967365e-01 7.391710e-01 1.015783e+00
-4.038086e-01 3.429879e-01 6.967529e-01 7.390557e-01 1.015711e+00
-4.033203e-01 3.430207e-01 6.967694e-01 7.389397e-01 1.015637e+00
-4.028320e-01 3.430538e-01 6.967861e-01 7.388229e-01 1.015564e+00
-4.023438e-01 3.430870e-01 6.968028e-01 7.387054e-01 1.015490e+00
-4.018555e-01 3.431204e-01 6.968196e-01 7.385872e-01 1.015415e+00
-4.013672e-01 3.431541e-01 6.968365e-01 7.384682e-01 1.015341e+00
-4.008789e-01 3.431880e-01 6.968536e-01 7.383485e-01 1.015265e+00
-4.003906e-01 3.432220e-01 6.968707e-01 7.382280e-01 1.015189e+00
-3.999023e-01 3.432563e-01 6.968880e-01 7.381068e-01 1.015113e+00
-3.994141e-01 3.432909e-01 6.969053e-01 7.379848e-01 1.015036e+00
-3.989258e-01 3.433256e-01 6.969228e-01 7.378620e-01 1.014959e+00
-3.984375e-01 3.433605e-01 6.969403e-01 7.377385e-01 1.014881e+00
-3.979492e-01 3.433957e-01 6.969580e-01 7.376143e-01 1.014803e+00
-3.974609e-01 3.434311e-01 6.969758e-01 7.374892e-01 1.014724e+00
-3.969727e-01 3.434667e-01 6.969937e-01 7.373634e-01 1.014645e+00
-3.964844e-01 3.435025e-01 6.970117e-01 7.372368e-01 1.014566e+00
-3.959961e-01 3.435386e-01 6.970298e-01 7.371094e-01 1.014485e+00
-3.955078e-01 3.435748e-01 6.970480e-01 7.369813e-01 1.014405e+00
-3.950195e-01 3.436113e-01 6.970663e-01 7.368523e-01 1.014324e+00
-3.945312e-01 3.436481e-01 6.970847e-01 7.367226e-01 1.014242e+00
-3.940430e-01 3.436850e-01 6.971033e-01 7.365921e-01 1.014160e+00
-3.935547e-01 3.437222e-01 6.971219e-01 7.364607e-01 1.014078e+00
-3.930664e-01 3.437596e-01 6.971407e-01 7.363286e-01 1.013995e+00
-3.925781e-01 3.437972e-01 6.971595e-01 7.361957e-01 1.013911e+00
-3.920898e-01 3.438351e-01 6.971785e-01 7.360620e-01 1.013827e+00
-3.916016e-01 3.438732e-01 6.971976e-01 7.359274e-01 1.013742e+00
-3.911133e-01 3.439115e-01 6.972168e-01 7.357921e-01 1.013657e+00
-3.906250e-01 3.439500e-01 6.972361e-01 7.356559e-01 1.013572e+00
-3.901367e-01 3.439888e-01 6.972556e-01 7.355189e-01 1.013486e+00
-3.896484e-01 3.440278e-01 6.972751e-01 7.353811e-01 1.013399e+00
-3.891602e-01 3.440671e-01 6.972948e-01 7.352425e-01 1.013312e+00
-3.886719e-01 3.441066e-01 6.973145e-01 7.351030e-01 1.013225e+00
-3.881836e-01 3.441463e-01 6.973344e-01 7.349627e-01 1.013136e+00
-3.876953e-01 3.441863e-01 6.973544e-01 7.348216e-01 1.013048e+00
-3.872070e-01 3.442265e-01 6.973746e-01 7.346796e-01 1.012959e+00
-3.867188e-01 3.442670e-01 6.973948e-01 7.345368e-01 1.012869e+00
-3.862305e-01 3.443077e-01 6.974152e-01 7.343931e-01 1.012779e+00
-3.857422e-01 3.443486e-01 6.974356e-01 7.342486e-01 1.012688e+00
-3.852539e-01 3.443898e-01 6.974562e-01 7.341032e-01 1.012597e+00
-3.847656e-01 3.444313e-01 6.974769e-01 7.339569e-01 1.012505e+00
-3.842773e-01 3.444730e-01 6.974978e-01 7.338098e-01 1.012413e+00
-3.837891e-01 3.445149e-01 6.975187e-01 7.336618e-01 1.012320e+00
-3.833008e-01 3.445571e-01 6.975398e-01 7.335129e-01 1.012227e+00
-3.828125e-01 3.445995e-01 6.975610e-01 7.333632e-01 1.012133e+00
-3.823242e-01 3.446422e-01 6.975823e-01 7.332125e-01 1.012038e+00
-3.818359e-01 3.446852e-01 6.976037e-01 7.330610e-01 1.011943e+00
-3.813477e-01 3.447284e-01 6.976253e-01 7.329086e-01 1.011848e+00
-3.808594e-01 3.447718e-01 6.976470e-01 7.327553e-01 1.011752e+00
-3.803711e-01 3.448155e-01 6.976688e-01 7.326011e-01 1.011655e+00
-3.798828e-01 3.448595e-01 6.976907e-01 7.324459e-01 1.011558e+00
-3.793945e-01 3.449037e-01 6.977128e-01 7.322899e-01 1.011460e+00
-3.789062e-01 3.449482e-01 6.977350e-01 7.321330e-01 1.011362e+00
-3.784180e-01 3.449930e-01 6.977573e-01 7.319751e-01 1.011263e+00
-3.779297e-01 3.450380e-01 6.977797e-01 7.318163e-01 1.011163e+00
-3.774414e-01 3.450833e-01 6.978023e-01 7.316566e-01 1.011063e+00
-3.769531e-01 3.451289e-01 6.978250e-01 7.314959e-01 1.010963e+00
-3.764648e-01 3.451747e-01 6.978478e-01 7.313343e-01 1.010862e+00
-3.759766e-01 3.452208e-01 6.978707e-01 7.311718e-01 1.010760e+00
-3.754883e-01 3.452672e-01 6.978938e-01 7.310083e-01 1.010658e+00
-3.750000e-01 3.453138e-01 6.979170e-01 7.308438e-01 1.010555e+00
-3.745117e-01 3.453607e-01 6.979403e-01 7.306784e-01 1.010451e+00
-3.740234e-01 3.454079e-01 6.979638e-01 7.305120e-01 1.010347e+00
-3.735352e-01 3.454554e-01 6.979874e-01 7.303446e-01 1.010242e+00
-3.730469e-01 3.455032e-01 6.980112e-01 7.301763e-01 1.010137e+00
-3.725586e-01 3.455512e-01 6.980350e-01 7.300070e-01 1.010031e+00
-3.720703e-01 3.455995e-01 6.980590e-01 7.298367e-01 1.009925e+00
-3.715820e-01 3.456481e-01 6.980832e-01 7.296654e-01 1.009818e+00
-3.710938e-01 3.456970e-01 6.981074e-01 7.294931e-01 1.009710e+00
-3.706055e-01 3.457462e-01 6.981319e-01 7.293198e-01 1.009602e+00
-3.701172e-01 3.457957e-01 6.981564e-01 7.291455e-01 1.009493e+00
-3.696289e-01 3.458454e-01 6.981811e-01 7.289701e-01 1.009383e+00
-3.691406e-01 3.458955e-01 6.982059e-01 7.287938e-01 1.009273e+00
-3.686523e-01 3.459458e-01 6.982309e-01 7.286164e-01 1.009162e+00
-3.681641e-01 3.459965e-01 6.982560e-01 7.284380e-01 1.009051e+00
-3.676758e-01 3.460474e-01 6.982813e-01 7.282585e-01 1.008939e+00
-3.671875e-01 3.460987e-01 6.983066e-01 7.280780e-01 1.008826e+00
-3.666992e-01 3.461502e-01 6.983322e-01 7.278964e-01 1.008713e+00
-3.662109e-01 3.462021e-01 6.983579e-01 7.277138e-01 1.008599e+00
-3.657227e-01 3.462542e-01 6.983837e-01 7.275301e-01 1.008484e+00
-3.652344e-01 3.463067e-01 6.984097e-01 7.273454e-01 1.008369e+00
-3.647461e-01 3.463595e-01 6.984358e-01 7.271595e-01 1.008253e+00
-3.642578e-01 3.464126e-01 6.984620e-01 7.269726e-01 1.008136e+00
-3.637695e-01 3.464660e-01 6.984884e-01 7.267845e-01 1.008019e+00
-3.632812e-01 3.465197e-01 6.985150e-01 7.265954e-01 1.007901e+00
-3.627930e-01 3.465737e-01 6.985417e-01 7.264052e-01 1.007782e+00
-3.623047e-01 3.466281e-01 6.985686e-01 7.262138e-01 1.007663e+00
-3.618164e-01 3.466828e-01 6.985956e-01 7.260213e-01 1.007543e+00
-3.613281e-01 3.467378e-01 6.986227e-01 7.258277e-01 1.007422e+00
-3.608398e-01 3.467931e-01 6.986501e-01 7.256330e-01 1.007301e+00
-3.603516e-01 3.468488e-01 6.986775e-01 7.254371e-01 1.007179e+00
-3.598633e-01 3.469048e-01 6.987051e-01 7.252400e-01 1.007056e+00
-3.593750e-01 3.469611e-01 6.987329e-01 7.250418e-01 1.006933e+00
-3.588867e-01 3.470178e-01 6.987609e-01 7.248425e-01 1.006808e+00
-3.583984e-01 3.470748e-01 6.987890e-01 7.246419e-01 1.006684e+00
-3.579102e-01 3.471321e-01 6.988172e-01 7.244402e-01 1.006558e+00
-3.574219e-01 3.471898e-01 6.988456e-01 7.242372e-01 1.006432e+00
-3.569336e-01 3.472478e-01 6.988742e-01 7.240331e-01 1.006305e+00
-3.564453e-01 3.473062e-01 6.989029e-01 7.238278e-01 1.006177e+00
-3.559570e-01 3.473649e-01 6.989318e-01 7.236212e-01 1.006048e+00
-3.554688e-01 3.474240e-01 6.989609e-01 7.234134e-01 1.005919e+00
-3.549805e-01 3.474834e-01 6.989901e-01 7.232044e-01 1.005789e+00
-3.544922e-01 3.475432e-01 6.990195e-01 7.229941e-01 1.005658e+00
-3.540039e-01 3.476034e-01 6.990491e-01 7.227826e-01 1.005527e+00
-3.535156e-01 3.476639e-01 6.990788e-01 7.225698e-01 1.005395e+00
-3.530273e-01 3.477248e-01 6.991087e-01 7.223558e-01 1.005262e+00
-3.525391e-01 3.477860e-01 6.991388e-01 7.221404e-01 1.005128e+00
-3.520508e-01 3.478476e-01 6.991691e-01 7.219238e-01 1.004993e+00
-3.515625e-01 3.479096e-01 6.991995e-01 7.217059e-01 1.004858e+00
-3.510742e-01 3.479720e-01 6.992301e-01 7.214867e-01 1.004722e+00
-3.505859e-01 3.480348e-01 6.992608e-01 7.212661e-01 1.004585e+00
-3.500977e-01 3.480979e-01 6.992918e-01 7.210442e-01 1.004447e+00
-3.496094e-01 3.481614e-01 6.993229e-01 7.208210e-01 1.004308e+00
-3.491211e-01 3.482253e-01 6.993542e-01 7.205964e-01 1.004169e+00
-3.486328e-01 3.482896e-01 6.993857e-01 7.203705e-01 1.004029e+00
-3.481445e-01 3.483543e-01 6.994174e-01 7.201432e-01 1.003888e+00
-3.476562e-01 3.484194e-01 6.994492e-01 7.199145e-01 1.003746e+00
-3.471680e-01 3.484849e-01 6.994812e-01 7.196844e-01 1.003603e+00
-3.466797e-01 3.485508e-01 6.995135e-01 7.194529e-01 1.003460e+00
-3.461914e-01 3.486171e-01 6.995459e-01 7.192200e-01 1.003315e+00
-3.457031e-01 3.486838e-01 6.995785e-01 7.189857e-01 1.003170e+00
-3.452148e-01 3.487510e-01 6.996113e-01 7.187499e-01 1.003024e+00
-3.447266e-01 3.488185e-01 6.996442e-01 7.185127e-01 1.002877e+00
-3.442383e-01 3.488865e-01 6.996774e-01 7.182740e-01 1.002729e+00
-3.437500e-01 3.489549e-01 6.997108e-01 7.180338e-01 1.002581e+00
-3.432617e-01 3.490237e-01 6.997443e-01 7.177922e-01 1.002431e+00
-3.427734e-01 3.490930e-01 6.997781e-01 7.175490e-01 1.002280e+00
-3.422852e-01 3.491627e-01 6.998121e-01 7.173044e-01 1.002129e+00
-3.417969e-01 3.492328e-01 6.998462e-01 7.170582e-01 1.001977e+00
-3.413086e-01 3.493034e-01 6.998806e-01 7.168104e-01 1.001823e+00
-3.408203e-01 3.493744e-01 6.999151e-01 7.165612e-01 1.001669e+00
-3.403320e-01 3.494459e-01 6.999499e-01 7.163103e-01 1.001514e+00
-3.398438e-01 3.495178e-01 6.999849e-01 7.160579e-01 1.001358e+00
-3.393555e-01 3.495902e-01 7.000201e-01 7.158039e-01 1.001201e+00
-3.388672e-01 3.496631e-01 7.000555e-01 7.155482e-01 1.001043e+00
-3.383789e-01 3.497364e-01 7.000911e-01 7.152910e-01 1.000884e+00
-3.378906e-01 3.498102e-01 7.001269e-01 7.150321e-01 1.000724e+00
-3.374023e-01 3.498845e-01 7.001630e-01 7.147715e-01 1.000563e+00
-3.369141e-01 3.499592e-01 7.001992e-01 7.145093e-01 1.000401e+00
-3.364258e-01 3.500345e-01 7.002357e-01 7.142454e-01 1.000238e+00
-3.359375e-01 3.501102e-01 7.002724e-01 7.139798e-01 1.000074e+00
-3.354492e-01 3.501864e-01 7.003093e-01 7.137125e-01 9.999094e-01
-3.349609e-01 3.502631e-01 7.003465e-01 7.134435e-01 9.997434e-01
-3.344727e-01 3.503404e-01 7.003839e-01 7.131727e-01 9.995763e-01
-3.339844e-01 3.504181e-01 7.004215e-01 7.129001e-01 9.994082e-01
-3.334961e-01 3.504964e-01 7.004593e-01 7.126258e-01 9.992391e-01
-3.330078e-01 3.505751e-01 7.004974e-01 7.123497e-01 9.990689e-01
-3.325195e-01 3.506544e-01 7.005357e-01 7.120717e-01 9.988976e-01
-3.320312e-01 3.507342e-01 7.005743e-01 7.117919e-01 9.987252e-01
-3.315430e-01 3.508146e-01 7.006130e-01 7.115103e-01 9.985517e-01
-3.310547e-01 3.508955e-01 7.006521e-01 7.112268e-01 9.983771e-01
-3.305664e-01 3.509770e-01 7.006914e-01 7.109414e-01 9.982014e-01
-3.300781e-01 3.510590e-01 7.007309e-01 7.106540e-01 9.980245e-01
-3.295898e-01 3.511415e-01 7.007707e-01 7.103648e-01 9.978465e-01
-3.291016e-01 3.512246e-01 7.008107e-01 7.100736e-01 9.976674e-01
-3.286133e-01 3.513083e-01 7.008510e-01 7.097804e-01 9.974870e-01
-3.281250e-01 3.513926e-01 7.008915e-01 7.094853e-01 9.973055e-01
-3.276367e-01 3.514774e-01 7.009323e-01 7.091881e-01 9.971228e-01
-3.271484e-01 3.515629e-01 7.009734e-01 7.088889e-01 9.969389e-01
-3.266602e-01 3.516489e-01 7.010147e-01 7.085877e-01 9.967538e-01
-3.261719e-01 3.517355e-01 7.010563e-01 7.082843e-01 9.965674e-01
-3.256836e-01 3.518227e-01 7.010981e-01 7.079789e-01 9.963798e-01
-3.251953e-01 3.519106e-01 7.011403e-01 7.076713e-01 9.961909e-01
-3.247070e-01 3.519990e-01 7.011827e-01 7.073616e-01 9.960008e-01
-3.242188e-01 3.520881e-01 7.012254e-01 7.070497e-01 9.958094e-01
-3.237305e-01 3.521779e-01 7.012683e-01 7.067357e-01 9.956167e-01
-3.232422e-01 3.522682e-01 7.013116e-01 7.064194e-01 9.954227e-01
-3.227539e-01 3.523593e-01 7.013551e-01 7.061008e-01 9.952273e-01
-3.222656e-01 3.524509e-01 7.013990e-01 7.057800e-01 9.950306e-01
-3.217773e-01 3.525433e-01 7.014431e-01 7.054569e-01 9.948326e-01
-3.212891e-01 3.526363e-01 7.014875e-01 7.051314e-01 9.946331e-01
-3.208008e-01 3.527300e-01 7.015322e-01 7.048036e-01 9.944323e-01
-3.203125e-01 3.528244e-01 7.015772e-01 7.044735e-01 9.942301e-01
-3.198242e-01 3.529195e-01 7.016226e-01 7.041409e-01 9.940265e-01
-3.193359e-01 3.530153e-01 7.016682e-01 7.038058e-01 9.938214e-01
-3.188477e-01 3.531118e-01 7.017142e-01 7.034683e-01 9.936149e-01
-3.183594e-01 3.532090e-01 7.017604e-01 7.031283e-01 9.934069e-01
-3.178711e-01 3.533069e-01 7.018070e-01 7.027858e-01 9.931974e-01
-3.173828e-01 3.534056e-01 7.018540e-01 7.024407e-01 9.929864e-01
-3.168945e-01 3.535051e-01 7.019012e-01 7.020930e-01 9.927738e-01
-3.164062e-01 3.536053e-01 7.019488e-01 7.017427e-01 9.925598e-01
-3.159180e-01 3.537063e-01 7.019967e-01 7.013897e-01 9.923441e-01
-3.154297e-01 3.538080e-01 7.020450e-01 7.010340e-01 9.921269e-01
-3.149414e-01 3.539106e-01 7.020936e-01 7.006756e-01 9.919081e-01
-3.144531e-01 3.540139e-01 7.021425e-01 7.003144e-01 9.916877e-01
-3.139648e-01 3.541181e-01 7.021918e-01 6.999504e-01 9.914656e-01
-3.134766e-01 3.542231e-01 7.022415e-01 6.995836e-01 9.912418e-01
-3.129883e-01 3.543289e-01 7.022915e-01 6.992139e-01 9.910163e-01
-3.125000e-01 3.544356e-01 7.023419e-01 6.988412e-01 9.907892e-01
-3.120117e-01 3.545431e-01 7.023927e-01 6.984656e-01 9.905603e-01
-3.115234e-01 3.546515e-01 7.024438e-01 6.980870e-01 9.903296e-01
-3.110352e-01 3.547608e-01 7.024953e-01 6.977054e-01 9.900972e-01
-3.105469e-01 3.548710e-01 7.025472e-01 6.973206e-01 9.898629e-01
-3.100586e-01 3.549820e-01 7.025995e-01 6.969327e-01 9.896269e-01
-3.095703e-01 3.550940e-01 7.026522e-01 6.965417e-01 9.893889e-01
-3.090820e-01 3.552070e-01 7.027053e-01 6.961474e-01 9.891491e-01
-3.085938e-01 3.553209e-01 7.027588e-01 6.957498e-01 9.889074e-01
-3.081055e-01 3.554357e-01 7.028127e-01 6.953489e-01 9.886637e-01
-3.076172e-01 3.555515e-01 7.028671e-01 6.949447e-01 9.884181e-01
-3.071289e-01 3.556683e-01 7.029219e-01 6.945370e-01 9.881704e-01
-3.066406e-01 3.557862e-01 7.029770e-01 6.941258e-01 9.879208e-01
-3.061523e-01 3.559050e-01 7.030327e-01 6.937112e-01 9.876690e-01
-3.056641e-01 3.560249e-01 7.030888e-01 6.932929e-01 9.874152e-01
-3.051758e-01 3.561458e-01 7.031453e-01 6.928710e-01 9.871593e-01
-3.046875e-01 3.562678e-01 7.032023e-01 6.924454e-01 9.869012e-01
-3.041992e-01 3.563909e-01 7.032597e-01 6.920160e-01 9.866409e-01
-3.037109e-01 3.565151e-01 7.033176e-01 6.915828e-01 9.863785e-01
-3.032227e-01 3.566404e-01 7.033760e-01 6.911457e-01 9.861137e-01
-3.027344e-01 3.567669e-01 7.034349e-01 6.907047e-01 9.858467e-01
-3.022461e-01 3.568945e-01 7.034943e-01 6.902597e-01 9.855773e-01
-3.017578e-01 3.570233e-01 7.035542e-01 6.898105e-01 9.853056e-01
-3.012695e-01 3.571534e-01 7.036146e-01 6.893573e-01 9.850314e-01
-3.007812e-01 3.572846e-01 7.036755e-01 6.888998e-01 9.847548e-01
-3.002930e-01 3.574171e-01 7.037369e-01 6.884380e-01 9.844757e-01
-2.998047e-01 3.575508e-01 7.037989e-01 6.879718e-01 9.841941e-01
-2.993164e-01 3.576859e-01 7.038614e-01 6.875012e-01 9.839099e-01
-2.988281e-01 3.578222e-01 7.039244e-01 6.870260e-01 9.836231e-01
-2.983398e-01 3.579599e-01 7.039881e-01 6.865463e-01 9.833336e-01
-2.978516e-01 3.580990e-01 7.040523e-01 6.860618e-01 9.830414e-01
-2.973633e-01 3.582394e-01 7.041170e-01 6.855726e-01 9.827464e-01
-2.968750e-01 3.583813e-01 7.041824e-01 6.850785e-01 9.824486e-01
-2.963867e-01 3.585246e-01 7.042484e-01 6.845794e-01 9.821480e-01
-2.958984e-01 3.586693e-01 7.043150e-01 6.840752e-01 9.818444e-01
-2.954102e-01 3.588156e-01 7.043822e-01 6.835659e-01 9.815378e-01
-2.949219e-01 3.589634e-01 7.044500e-01 6.830513e-01 9.812282e-01
-2.944336e-01 3.591127e-01 7.045185e-01 6.825313e-01 9.809155e-01
-2.939453e-01 3.592637e-01 7.045877e-01 6.820059e-01 9.805997e-01
-2.934570e-01 3.594162e-01 7.046575e-01 6.814748e-01 9.802806e-01
-2.929688e-01 3.595704e-01 7.047280e-01 6.809381e-01 9.799583e-01
-2.924805e-01 3.597263e-01 7.047992e-01 6.803955e-01 9.796325e-01
-2.919922e-01 3.598839e-01 7.048711e-01 6.798469e-01 9.793034e-01
-2.915039e-01 3.600433e-01 7.049438e-01 6.792923e-01 9.789708e-01
-2.910156e-01 3.602045e-01 7.050172e-01 6.787315e-01 9.786346e-01
-2.905273e-01 3.603675e-01 7.050913e-01 6.781643e-01 9.782948e-01
-2.900391e-01 3.605324e-01 7.051662e-01 6.775907e-01 9.779512e-01
-2.895508e-01 3.606993e-01 7.052420e-01 6.770104e-01 9.776038e-01
-2.890625e-01 3.608681e-01 7.053185e-01 6.764233e-01 9.772526e-01
-2.885742e-01 3.610389e-01 7.053958e-01 6.758292e-01 9.768973e-01
-2.880859e-01 3.612117e-01 7.054740e-01 6.752281e-01 9.765380e-01
-2.875977e-01 3.613867e-01 7.055531e-01 6.746197e-01 9.761746e-01
-2.871094e-01 3.615639e-01 7.056330e-01 6.740038e-01 9.758068e-01
-2.866211e-01 3.617432e-01 7.057138e-01 6.733802e-01 9.754348e-01
-2.861328e-01 3.619249e-01 7.057956e-01 6.727489e-01 9.750582e-01
-2.856445e-01 3.621088e-01 7.058783e-01 6.721095e-01 9.746770e-01
-2.851562e-01 3.622951e-01 7.059619e-01 6.714619e-01 9.742912e-01
-2.846680e-01 3.624839e-01 7.060466e-01 6.708058e-01 9.739005e-01
-2.841797e-01 3.626752e-01 7.061323e-01 6.701411e-01 9.735049e-01
-2.836914e-01 3.628691e-01 7.062190e-01 6.694675e-01 9.731043e-01
-2.832031e-01 3.630656e-01 7.063067e-01 6.687847e-01 9.726984e-01
-2.827148e-01 3.632649e-01 7.063956e-01 6.680926e-01 9.722872e-01
-2.822266e-01 3.634669e-01 7.064856e-01 6.673907e-01 9.718705e-01
-2.817383e-01 3.636719e-01 7.065767e-01 6.666790e-01 9.714482e-01
-2.812500e-01 3.638798e-01 7.066691e-01 6.659570e-01 9.710201e-01
-2.807617e-01 3.640907e-01 7.067626e-01 6.652245e-01 9.705860e-01
-2.802734e-01 3.643048e-01 7.068574e-01 6.644812e-01 9.701457e-01
-2.797852e-01 3.645221e-01 7.069535e-01 6.637268e-01 9.696992e-01
-2.792969e-01 3.647427e-01 7.070509e-01 6.629608e-01 9.692461e-01
-2.788086e-01 3.649668e-01 7.071497e-01 6.621829e-01 9.687863e-01
-2.783203e-01 3.651944e-01 7.072498e-01 6.613928e-01 9.683196e-01
-2.778320e-01 3.654257e-01 7.073515e-01 6.605901e-01 9.678457e-01
-2.773438e-01 3.656608e-01 7.074546e-01 6.597743e-01 9.673645e-01
-2.768555e-01 3.658998e-01 7.075592e-01 6.589450e-01 9.668757e-01
-2.763672e-01 3.661428e-01 7.076655e-01 6.581017e-01 9.663790e-01
-2.758789e-01 3.663901e-01 7.077733e-01 6.572440e-01 9.658741e-01
-2.753906e-01 3.666416e-01 7.078829e-01 6.563713e-01 9.653608e-01
-2.749023e-01 3.668977e-01 7.079942e-01 6.554830e-01 9.648388e-01
-2.744141e-01 3.671584e-01 7.081074e-01 6.545787e-01 9.643077e-01
-2.739258e-01 3.674240e-01 7.082224e-01 6.536577e-01 9.637673e-01
-2.734375e-01 3.676946e-01 7.083394e-01 6.527193e-01 9.632171e-01
-2.729492e-01 3.679704e-01 7.084584e-01 6.517628e-01 9.626568e-01
-2.724609e-01 3.682516e-01 7.085795e-01 6.507876e-01 9.620860e-01
-2.719727e-01 3.685386e-01 7.087028e-01 6.497928e-01 9.615042e-01
-2.714844e-01 3.688314e-01 7.088283e-01 6.487777e-01 9.609110e-01
-2.709961e-01 3.691304e-01 7.089562e-01 6.477413e-01 9.603060e-01
-2.705078e-01 3.694358e-01 7.090866e-01 6.466826e-01 9.596886e-01
-2.700195e-01 3.697479e-01 7.092195e-01 6.456008e-01 9.590582e-01
-2.695312e-01 3.700670e-01 7.093551e-01 6.444947e-01 9.584143e-01
-2.690430e-01 3.703936e-01 7.094935e-01 6.433630e-01 9.577562e-01
-2.685547e-01 3.707278e-01 7.096348e-01 6.422047e-01 9.570833e-01
-2.680664e-01 3.710702e-01 7.097791e-01 6.410184e-01 9.563948e-01
-2.675781e-01 3.714211e-01 7.099267e-01 6.398025e-01 9.556899e-01
-2.670898e-01 3.717810e-01 7.100777e-01 6.385556e-01 9.549678e-01
-2.666016e-01 3.721503e-01 7.102322e-01 6.372758e-01 9.542276e-01
-2.661133e-01 3.725297e-01 7.103904e-01 6.359615e-01 9.534682e-01
-2.656250e-01 3.729197e-01 7.105526e-01 6.346104e-01 9.526885e-01
-2.651367e-01 3.733209e-01 7.107189e-01 6.332206e-01 9.518874e-01
-2.646484e-01 3.737340e-01 7.108897e-01 6.317894e-01 9.510636e-01
-2.641602e-01 3.741599e-01 7.110651e-01 6.303144e-01 9.502157e-01
-2.636719e-01 3.745992e-01 7.112455e-01 6.287925e-01 9.493419e-01
-2.631836e-01 3.750530e-01 7.114312e-01 6.272205e-01 9.484408e-01
-2.626953e-01 3.755223e-01 7.116225e-01 6.255949e-01 9.475102e-01
-2.622070e-01 3.760083e-01 7.118198e-01 6.239117e-01 9.465480e-01
-2.617188e-01 3.765122e-01 7.120236e-01 6.221663e-01 9.455520e-01
-2.612305e-01 3.770354e-01 7.122344e-01 6.203538e-01 9.445193e-01
-2.607422e-01 3.775796e-01 7.124527e-01 6.184685e-01 9.434470e-01
-2.602539e-01 3.781467e-01 7.126791e-01 6.165040e-01 9.423316e-01
-2.597656e-01 3.787387e-01 7.129144e-01 6.144529e-01 9.411692e-01
-2.592773e-01 3.793581e-01 7.131594e-01 6.123069e-01 9.399554e-01
-2.587891e-01 3.800077e-01 7.134150e-01 6.100561e-01 9.386849e-01
-2.583008e-01 3.806907e-01 7.136822e-01 6.076891e-01 9.373518e-01
-2.578125e-01 3.814110e-01 7.139624e-01 6.051926e-01 9.359489e-01
-2.573242e-01 3.821731e-01 7.142570e-01 6.025507e-01 9.344680e-01
-2.568359e-01 3.829825e-01 7.145679e-01 5.997443e-01 9.328989e-01
-2.563477e-01 3.838458e-01 7.148970e-01 5.967501e-01 9.312296e-01
-2.558594e-01 3.847711e-01 7.152472e-01 5.935397e-01 9.294450e-01
-2.553711e-01 3.857688e-01 7.156216e-01 5.900772e-01 9.275265e-01
-2.548828e-01 3.868519e-01 7.160244e-01 5.863168e-01 9.254504e-01
-2.543945e-01 3.880373e-01 7.164608e-01 5.821989e-01 9.231856e-01
-2.539062e-01 3.893478e-01 7.169380e-01 5.776432e-01 9.206910e-01
-2.534180e-01 3.908152e-01 7.174657e-01 5.725385e-01 9.179092e-01
-2.529297e-01 3.924850e-01 7.180576e-01 5.667234e-01 9.147580e-01
-2.524414e-01 3.944272e-01 7.187346e-01 5.599512e-01 9.111118e-01
-2.519531e-01 3.967567e-01 7.195303e-01 5.518145e-01 9.067652e-01
-2.514648e-01 3.996843e-01 7.205052e-01 5.415636e-01 9.013428e-01
-2.509766e-01 4.036703e-01 7.217874e-01 5.275549e-01 8.940309e-01
-2.504883e-01 4.101211e-01 7.237525e-01 5.047268e-01 8.823643e-01
-2.500000e-01 5.000000e-01 7.369679e-01 0.000000e+00 7.369679e-01
-2.495117e-01 4.101211e-01 7.237525e-01 -5.047268e-01 8.823643e-01
-2.490234e-01 4.036703e-01 7.217874e-01 -5.275549e-01 8.940309e-01
-2.485352e-01 3.996843e-01 7.205052e-01 -5.415636e-01 9.013428e-01
-2.480469e-01 3.967567e-01 7.195303e-01 -5.518145e-01 9.067652e-01
-2.475586e-01 3.944272e-01 7.187346e-01 -5.599512e-01 9.111118e-01
-2.470703e-01 3.924850e-01 7.180576e-01 -5.667234e-01 9.147580e-01
-2.465820e-01 3.908152e-01 7.174657e-01 -5.725385e-01 9.179092e-01
-2.460938e-01 3.893478e-01 7.169380e-01 -5.776432e-01 9.206910e-01
-2.456055e-01 3.880373e-01 7.164608e-01 -5.821989e-01 9.231856e-01
-2.451172e-01 3.868519e-01 7.160244e-01 -5.863168e-01 9.254504e-01
-2.446289e-01 3.857688e-01 7.156216e-01 -5.900772e-01 9.275265e-01
-2.441406e-01 3.847711e-01 7.152472e-01 -5.935397e-01 9.294450e-01
-2.436523e-01 3.838458e-01 7.148970e-01 -5.967501e-01 9.312296e-01
-2.431641e-01 3.829825e-01 7.145679e-01 -5.997443e-01 9.328989e-01
-2.426758e-01 3.821731e-01 7.142570e-01 -6.025507e-01 9.344680e-01
-2.421875e-01 3.814110e-01 7.139624e-01 -6.051926e-01 9.359489e-01
-2.416992e-01 3.806907e-01 7.136822e-01 -6.076891e-01 9.373518e-01
-2.412109e-01 3.800077e-01 7.134150e-01 -6.100561e-01 9.386849e-01
-2.407227e-01 3.793581e-01 7.131594e-01 -6.123069e-01 9.399554e-01
-2.402344e-01 3.787387e-01 7.129144e-01 -6.144529e-01 9.411692e-01
-2.397461e-01 3.781467e-01 7.126791e-01 -6.165040e-01 9.423316e-01
-2.392578e-01 3.775796e-01 7.124527e-01 -6.184685e-01 9.434470e-01
-2.387695e-01 3.770354e-01 7.122344e-01 -6.203538e-01 9.445193e-01
-2.382812e-01 3.765122e-01 7.120236e-01 -6.221663e-01 9.455520e-01
-2.377930e-01 3.760083e-01 7.118198e-01 -6.239117e-01 9.465480e-01
-2.373047e-01 3.755223e-01 7.116225e-01 -6.255949e-01 9.475102e-01
-2.368164e-01 3.750530e-01 7.114312e-01 -6.272205e-01 9.484408e-01
-2.363281e-01 3.745992e-01 7.112455e-01 -6.287925e-01 9.493419e-01
-2.358398e-01 3.741599e-01 7.110651e-01 -6.303144e-01 9.502157e-01
-2.353516e-01 3.737340e-01 7.108897e-01 -6.317894e-01 9.510636e-01
-2.348633e-01 3.733209e-01 7.107189e-01 -6.332206e-01 9.518874e-01
-2.343750e-01 3.729197e-01 7.105526e-01 -6.346104e-01 9.526885e-01
-2.338867e-01 3.725297e-01 7.103904e-01 -6.359615e-01 9.534682e-01
-2.333984e-01 3.721503e-01 7.102322e-01 -6.372758e-01 9.542276e-01
-2.329102e-01 3.717810e-01 7.100777e-01 -6.385556e-01 9.549678e-01
-2.324219e-01 3.714211e-01 7.099267e-01 -6.398025e-01 9.556899e-01
-2.319336e-01 3.710702e-01 7.097791e-01 -6.410184e-01 9.563948e-01
-2.314453e-01 3.707278e-01 7.096348e-01 -6.422047e-01 9.570833e-01
-2.309570e-01 3.703936e-01 7.094935e-01 -6.433630e-01 9.577562e-01
-2.304688e-01 3.700670e-01 7.093551e-01 -6.444947e-01 9.584143e-01
-2.299805e-01 3.697479e-01 7.092195e-01 -6.456008e-01 9.590582e-01
-2.294922e-01 3.694358e-01 7.090866e-01 -6.466826e-01 9.596886e-01
-2.290039e-01 3.691304e-01 7.089562e-01 -6.477413e-01 9.603060e-01
-2.285156e-01 3.688314e-01 7.088283e-01 -6.487777e-01 9.609110e-01
-2.280273e-01 3.685386e-01 7.087028e-01 -6.497928e-01 9.615042e-01
-2.275391e-01 3.682516e-01 7.085795e-01 -6.507876e-01 9.620860e-01
-2.270508e-01 3.679704e-01 7.084584e-01 -6.517628e-01 9.626568e-01
-2.265625e-01 3.676946e-01 7.083394e-01 -6.527193e-01 9.632171e-01
-2.260742e-01 3.674240e-01 7.082224e-01 -6.536577e-01 9.637673e-01
-2.255859e-01 3.671584e-01 7.081074e-01 -6.545787e-01 9.643077e-01
-2.250977e-01 3.668977e-01 7.079942e-01 -6.554830e-01 9.648388e-01
-2.246094e-01 3.666416e-01 7.078829e-01 -6.563713e-01 9.653608e-01
-2.241211e-01 3.663901e-01 7.077733e-01 -6.572440e-01 9.658741e-01
-2.236328e-01 3.661428e-01 7.076655e-01 -6.581017e-01 9.663790e-01
-2.231445e-01 3.658998e-01 7.075592e-01 -6.589450e-01 9.668757e-01
-2.226562e-01 3.656608e-01 7.074546e-01 -6.597743e-01 9.673645e-01
-2.221680e-01 3.654257e-01 7.073515e-01 -6.605901e-01 9.678457e-01
-2.216797e-01 3.651944e-01 7.072498e-01 -6.613928e-01 9.683196e-01
-2.211914e-01 3.649668e-01 7.071497e-01 -6.621829e-01 9.687863e-01
-2.207031e-01 3.647427e-01 7.070509e-01 -6.629608e-01 9.692461e-01
-2.202148e-01 3.645221e-01 7.069535e-01 -6.637268e-01 9.696992e-01
-2.197266e-01 3.643048e-01 7.068574e-01 -6.644812e-01 9.701457e-01
-2.192383e-01 3.640907e-01 7.067626e-01 -6.652245e-01 9.705860e-01
-2.187500e-01 3.638798e-01 7.066691e-01 -6.659570e-01 9.710201e-01
-2.182617e-01 3.636719e-01 7.065767e-01 -6.666790e-01 9.714482e-01
-2.177734e-01 3.634669e-01 7.064856e-01 -6.673907e-01 9.718705e-01
-2.172852e-01 3.632649e-01 7.063956e-01 -6.680926e-01 9.722872e-01
-2.167969e-01 3.630656e-01 7.063067e-01 -6.687847e-01 9.726984e-01
-2.163086e-01 3.628691e-01 7.062190e-01 -6.694675e-01 9.731043e-01
-2.158203e-01 3.626752e-01 7.061323e-01 -6.701411e-01 9.735049e-01
-2.153320e-01 3.624839e-01 7.060466e-01 -6.708058e-01 9.739005e-01
-2.148438e-01 3.622951e-01 7.059619e-01 -6.714619e-01 9.742912e-01
-2.143555e-01 3.621088e-01 7.058783e-01 -6.721095e-01 9.746770e-01
-2.138672e-01 3.619249e-01 7.057956e-01 -6.727489e-01 9.750582e-01
-2.133789e-01 3.617432e-01 7.057138e-01 -6.733802e-01 9.754348e-01
-2.128906e-01 3.615639e-01 7.056330e-01 -6.740038e-01 9.758068e-01
-2.124023e-01 3.613867e-01 7.055531e-01 -6.746197e-01 9.761746e-01
-2.119141e-01 3.612117e-01 7.054740e-01 -6.752281e-01 9.765380e-01
-2.114258e-01 3.610389e-01 7.053958e-01 -6.758292e-01 9.768973e-01
-2.109375e-01 3.608681e-01 7.053185e-01 -6.764233e-01 9.772526e-01
-2.104492e-01 3.606993e-01 7.052420e-01 -6.770104e-01 9.776038e-01
-2.099609e-01 3.605324e-01 7.051662e-01 -6.775907e-01 9.779512e-01
-2.094727e-01 3.603675e-01 7.050913e-01 -6.781643e-01 9.782948e-01
-2.089844e-01 3.602045e-01 7.050172e-01 -6.787315e-01 9.786346e-01
-2.084961e-01 3.600433e-01 7.049438e-01 -6.792923e-01 9.789708e-01
-2.080078e-01 3.598839e-01 7.048711e-01 -6.798469e-01 9.793034e-01
-2.075195e-01 3.597263e-01 7.047992e-01 -6.803955e-01 9.796325e-01
-2.070312e-01 3.595704e-01 7.047280e-01 -6.809381e-01 9.799583e-01
-2.065430e-01 3.594162e-01 7.046575e-01 -6.814748e-01 9.802806e-01
-2.060547e-01 3.592637e-01 7.045877e-01 -6.820059e-01 9.805997e-01
-2.055664e-01 3.591127e-01 7.045185e-01 -6.825313e-01 9.809155e-01
-2.050781e-01 3.589634e-01 7.044500e-01 -6.830513e-01 9.812282e-01
-2.045898e-01 3.588156e-01 7.043822e-01 -6.835659e-01 9.815378e-01
-2.041016e-01 3.586693e-01 7.043150e-01 -6.840752e-01 9.818444e-01
-2.036133e-01 3.585246e-01 7.042484e-01 -6.845794e-01 9.821480e-01
-2.031250e-01 3.583813e-01 7.041824e-01 -6.850785e-01 9.824486e-01
-2.026367e-01 3.582394e-01 7.041170e-01 -6.855726e-01 9.827464e-01
-2.021484e-01 3.580990e-01 7.040523e-01 -6.860618e-01 9.830414e-01
-2.016602e-01 3.579599e-01 7.039881e-01 -6.865463e-01 9.833336e-01
-2.011719e-01 3.578222e-01 7.039244e-01 -6.870260e-01 9.836231e-01
-2.006836e-01 3.576859e-01 7.038614e-01 -6.875012e-01 9.839099e-01
-2.001953e-01 3.575508e-01 7.037989e-01 -6.879718e-01 9.841941e-01
-1.997070e-01 3.574171e-01 7.037369e-01 -6.884380e-01 9.844757e-01
-1.992188e-01 3.572846e-01 7.036755e-01 -6.888998e-01 9.847548e-01
-1.987305e-01 3.571534e-01 7.036146e-01 -6.893573e-01 9.850314e-01
-1.982422e-01 3.570233e-01 7.035542e-01 -6.898105e-01 9.853056e-01
-1.977539e-01 3.568945e-01 7.034943e-01 -6.902597e-01 9.855773e-01
-1.972656e-01 3.567669e-01 7.034349e-01 -6.907047e-01 9.858467e-01
-1.967773e-01 3.566404e-01 7.033760e-01 -6.911457e-01 9.861137e-01
-1.962891e-01 3.565151e-01 7.033176e-01 -6.915828e-01 9.863785e-01
-1.958008e-01 3.563909e-01 7.032597e-01 -6.920160e-01 9.866409e-01
-1.953125e-01 3.562678e-01 7.032023e-01 -6.924454e-01 9.869012e-01
-1.948242e-01 3.561458e-01 7.031453e-01 -6.928710e-01 9.871593e-01
-1.943359e-01 3.560249e-01 7.030888e-01 -6.932929e-01 9.874152e-01
-1.938477e-01 3.559050e-01 7.030327e-01 -6.937112e-01 9.876690e-01
-1.933594e-01 3.557862e-01 7.029770e-01 -6.941258e-01 9.879208e-01
-1.928711e-01 3.556683e-01 7.029219e-01 -6.945370e-01 9.881704e-01
-1.923828e-01 3.555515e-01 7.028671e-01 -6.949447e-01 9.884181e-01
-1.918945e-01 3.554357e-01 7.028127e-01 -6.953489e-01 9.886637e-01
-1.914062e-01 3.553209e-01 7.027588e-01 -6.957498e-01 9.889074e-01
-1.909180e-01 3.552070e-01 7.027053e-01 -6.961474e-01 9.891491e-01
-1.904297e-01 3.550940e-01 7.026522e-01 -6.965417e-01 9.893889e-01
-1.899414e-01 3.549820e-01 7.025995e-01 -6.969327e-01 9.896269e-01
-1.894531e-01 3.548710e-01 7.025472e-01 -6.973206e-01 9.898629e-01
-1.889648e-01 3.547608e-01 7.024953e-01 -6.977054e-01 9.900972e-01
-1.884766e-01 3.546515e-01 7.024438e-01 -6.980870e-01 9.903296e-01
-1.879883e-01 3.545431e-01 7.023927e-01 -6.984656e-01 9.905603e-01
-1.875000e-01 3.544356e-01 7.023419e-01 -6.988412e-01 9.907892e-01
-1.870117e-01 3.543289e-01 7.022915e-01 -6.992139e-01 9.910163e-01
-1.865234e-01 3.542231e-01 7.022415e-01 -6.995836e-01 9.912418e-01
-1.860352e-01 3.541181e-01 7.021918e-01 -6.999504e-01 9.914656e-01
-1.855469e-01 3.540139e-01 7.021425e-01 -7.003144e-01 9.916877e-01
-1.850586e-01 3.539106e-01 7.020936e-01 -7.006756e-01 9.919081e-01
-1.845703e-01 3.538080e-01 7.020450e-01 -7.010340e-01 9.921269e-01
-1.840820e-01 3.537063e-01 7.019967e-01 -7.013897e-01 9.923441e-01
-1.835938e-01 3.536053e-01 7.019488e-01 -7.017427e-01 9.925598e-01
-1.831055e-01 3.535051e-01 7.019012e-01 -7.020930e-01 9.927738e-01
-1.826172e-01 3.534056e-01 7.018540e-01 -7.024407e-01 9.929864e-01
-1.821289e-01 3.533069e-01 7.018070e-01 -7.027858e-01 9.931974e-01
-1.816406e-01 3.532090e-01 7.017604e-01 -7.031283e-01 9.934069e-01
-1.811523e-01 3.531118e-01 7.017142e-01 -7.034683e-01 9.936149e-01
-1.806641e-01 3.530153e-01 7.016682e-01 -7.038058e-01 9.938214e-01
-1.801758e-01 3.529195e-01 7.016226e-01 -7.041409e-01 9.940265e-01
-1.796875e-01 3.528244e-01 7.015772e-01 -7.044735e-01 9.942301e-01
-1.791992e-01 3.527300e-01 7.015322e-01 -7.048036e-01 9.944323e-01
-1.787109e-01 3.526363e-01 7.014875e-01 -7.051314e-01 9.946331e-01
-1.782227e-01 3.525433e-01 7.014431e-01 -7.054569e-01 9.948326e-01
-1.777344e-01 3.524509e-01 7.013990e-01 -7.057800e-01 9.950306e-01
-1.772461e-01 3.523593e-01 7.013551e-01 -7.061008e-01 9.952273e-01
-1.767578e-01 3.522682e-01 7.013116e-01 -7.064194e-01 9.954227e-01
-1.762695e-01 3.521779e-01 7.012683e-01 -7.067357e-01 9.956167e-01
-1.757812e-01 3.520881e-01 7.012254e-01 -7.070497e-01 9.958094e-01
-1.752930e-01 3.519990e-01 7.011827e-01 -7.073616e-01 9.960008e-01
-1.748047e-01 3.519106e-01 7.011403e-01 -7.076713e-01 9.961909e-01
-1.743164e-01 3.518227e-01 7.010981e-01 -7.079789e-01 9.963798e-01
-1.738281e-01 3.517355e-01 7.010563e-01 -7.082843e-01 9.965674e-01
-1.733398e-01 3.516489e-01 7.010147e-01 -7.085877e-01 9.967538e-01
-1.728516e-01 3.515629e-01 7.009734e-01 -7.088889e-01 9.969389e-01
-1.723633e-01 3.514774e-01 7.009323e-01 -7.091881e-01 9.971228e-01
-1.718750e-01 3.513926e-01 7.008915e-01 -7.094853e-01 9.973055e-01
-1.713867e-01 3.513083e-01 7.008510e-01 -7.097804e-01 9.974870e-01
-1.708984e-01 3.512246e-01 7.008107e-01 -7.100736e-01 9.976674e-01
-1.704102e-01 3.511415e-01 7.007707e-01 -7.103648e-01 9.978465e-01
-1.699219e-01 3.510590e-01 7.007309e-01 -7.106540e-01 9.980245e-01
-1.694336e-01 3.509770e-01 7.006914e-01 -7.109414e-01 9.982014e-01
-1.689453e-01 3.508955e-01 7.006521e-01 -7.112268e-01 9.983771e-01
-1.684570e-01 3.508146e-01 7.006130e-01 -7.115103e-01 9.985517e-01
-1.679688e-01 3.507342e-01 7.005743e-01 -7.117919e-01 9.987252e-01
-1.674805e-01 3.506544e-01 7.005357e-01 -7.120717e-01 9.988976e-01
-1.669922e-01 3.505751e-01 7.004974e-01 -7.123497e-01 9.990689e-01
-1.665039e-01 3.504964e-01 7.004593e-01 -7.126258e-01 9.992391e-01
-1.660156e-01 3.504181e-01 7.004215e-01 -7.129001e-01 9.994082e-01
-1.655273e-01 3.503404e-01 7.003839e-01 -7.131727e-01 9.995763e-01
-1.650391e-01 3.502631e-01 7.003465e-01 -7.134435e-01 9.997434e-01
-1.645508e-01 3.501864e-01 7.003093e-01 -7.137125e-01 9.999094e-01
-1.640625e-01 3.501102e-01 7.002724e-01 -7.139798e-01 1.000074e+00
-1.635742e-01 3.500345e-01 7.002357e-01 -7.142454e-01 1.000238e+00
-1.630859e-01 3.499592e-01 7.001992e-01 -7.145093e-01 1.000401e+00
-1.625977e-01 3.498845e-01 7.001630e-01 -7.147715e-01 1.000563e+00
-1.621094e-01 3.498102e-01 7.001269e-01 -7.150321e-01 1.000724e+00
-1.616211e-01 3.497364e-01 7.000911e-01 -7.152910e-01 1.000884e+00
-1.611328e-01 3.496631e-01 7.000555e-01 -7.155482e-01 1.001043e+00
-1.606445e-01 3.495902e-01 7.000201e-01 -7.158039e-01 1.001201e+00
-1.601562e-01 3.495178e-01 6.999849e-01 -7.160579e-01 1.001358e+00
-1.596680e-01 3.494459e-01 6.999499e-01 -7.163103e-01 1.001514e+00
-1.591797e-01 3.493744e-01 6.999151e-01 -7.165612e-01 1.001669e+00
-1.586914e-01 3.493034e-01 6.998806e-01 -7.168104e-01 1.001823e+00
-1.582031e-01 3.492328e-01 6.998462e-01 -7.170582e-01 1.001977e+00
-1.577148e-01 3.491627e-01 6.998121e-01 -7.173044e-01 1.002129e+00
-1.572266e-01 3.490930e-01 6.997781e-01 -7.175490e-01 1.002280e+00
-1.567383e-01 3.490237e-01 6.997443e-01 -7.177922e-01 1.002431e+00
-1.562500e-01 3.489549e-01 6.997108e-01 -7.180338e-01 1.002581e+00
-1.557617e-01 3.488865e-01 6.996774e-01 -7.182740e-01 1.002729e+00
-1.552734e-01 3.488185e-01 6.996442e-01 -7.185127e-01 1.002877e+00
-1.547852e-01 3.487510e-01 6.996113e-01 -7.187499e-01 1.003024e+00
-1.542969e-01 3.486838e-01 6.995785e-01 -7.189857e-01 1.003170e+00
-1.538086e-01 3.486171e-01 6.995459e-01 -7.192200e-01 1.003315e+00
-1.533203e-01 3.485508e-01 6.995135e-01 -7.194529e-01 1.003460e+00
-1.528320e-01 3.484849e-01 6.994812e-01 -7.196844e-01 1.003603e+00
-1.523438e-01 3.484194e-01 6.994492e-01 -7.199145e-01 1.003746e+00
-1.518555e-01 3.483543e-01 6.994174e-01 -7.201432e-01 1.003888e+00
-1.513672e-01 3.482896e-01 6.993857e-01 -7.203705e-01 1.004029e+00
-1.508789e-01 3.482253e-01 6.993542e-01 -7.205964e-01 1.004169e+00
-1.503906e-01 3.481614e-01 6.993229e-01 -7.208210e-01 1.004308e+00
-1.499023e-01 3.480979e-01 6.992918e-01 -7.210442e-01 1.004447e+00
-1.494141e-01 3.480348e-01 6.992608e-01 -7.212661e-01 1.004585e+00
-1.489258e-01 3.479720e-01 6.992301e-01 -7.214867e-01 1.004722e+00
-1.484375e-01 3.479096e-01 6.991995e-01 -7.217059e-01 1.004858e+00
-1.479492e-01 3.478476e-01 6.991691e-01 -7.219238e-01 1.004993e+00
-1.474609e-01 3.477860e-01 6.991388e-01 -7.221404e-01 1.005128e+00
-1.469727e-01 3.477248e-01 6.991087e-01 -7.223558e-01 1.005262e+00
-1.464844e-01 3.476639e-01 6.990788e-01 -7.225698e-01 1.005395e+00
-1.459961e-01 3.476034e-01 6.990491e-01 -7.227826e-01 1.005527e+00
-1.455078e-01 3.475432e-01 6.990195e-01 -7.229941e-01 1.005658e+00
-1.450195e-01 3.474834e-01 6.989901e-01 -7.232044e-01 1.005789e+00
-1.445312e-01 3.474240e-01 6.989609e-01 -7.234134e-01 1.005919e+00
-1.440430e-01 3.473649e-01 6.989318e-01 -7.236212e-01 1.006048e+00
-1.435547e-01 3.473062e-01 6.989029e-01 -7.238278e-01 1.006177e+00
-1.430664e-01 3.472478e-01 6.988742e-01 -7.240331e-01 1.006305e+00
-1.425781e-01 3.471898e-01 6.988456e-01 -7.242372e-01 1.006432e+00
-1.420898e-01 3.471321e-01 6.988172e-01 -7.244402e-01 1.006558e+00
-1.416016e-01 3.470748e-01 6.987890e-01 -7.246419e-01 1.006684e+00
-1.411133e-01 3.470178e-01 6.987609e-01 -7.248425e-01 1.006808e+00
-1.406250e-01 3.469611e-01 6.987329e-01 -7.250418e-01 1.006933e+00
-1.401367e-01 3.469048e-01 6.987051e-01 -7.252400e-01 1.007056e+00
-1.396484e-01 3.468488e-01 6.986775e-01 -7.254371e-01 1.007179e+00
-1.391602e-01 3.467931e-01 6.986501e-01 -7.256330e-01 1.007301e+00
-1.386719e-01 3.467378e-01 6.986227e-01 -7.258277e-01 1.007422e+00
-1.381836e-01 3.466828e-01 6.985956e-01 -7.260213e-01 1.007543e+00
-1.376953e-01 3.466281e-01 6.985686e-01 -7.262138e-01 1.007663e+00
-1.372070e-01 3.465737e-01 6.985417e-01 -7.264052e-01 1.007782e+00
-1.367188e-01 3.465197e-01 6.985150e-01 -7.265954e-01 1.007901e+00
-1.362305e-01 3.464660e-01 6.984884e-01 -7.267845e-01 1.008019e+00
-1.357422e-01 3.464126e-01 6.984620e-01 -7.269726e-01 1.008136e+00
-1.352539e-01 3.463595e-01 6.984358e-01 -7.271595e-01 1.008253e+00
-1.347656e-01 3.463067e-01 6.984097e-01 -7.273454e-01 1.008369e+00
-1.342773e-01 3.462542e-01 6.983837e-01 -7.275301e-01 1.008484e+00
-1.337891e-01 3.462021e-01 6.983579e-01 -7.277138e-01 1.008599e+00
-1.333008e-01 3.461502e-01 6.983322e-01 -7.278964e-01 1.008713e+00
-1.328125e-01 3.460987e-01 6.983066e-01 -7.280780e-01 1.008826e+00
-1.323242e-01 3.460474e-01 6.982813e-01 -7.282585e-01 1.008939e+00
-1.318359e-01 3.459965e-01 6.982560e-01 -7.284380e-01 1.009051e+00
-1.313477e-01 3.459458e-01 6.982309e-01 -7.286164e-01 1.009162e+00
-1.308594e-01 3.458955e-01 6.982059e-01 -7.287938e-01 1.009273e+00
-1.303711e-01 3.458454e-01 6.981811e-01 -7.289701e-01 1.009383e+00
-1.298828e-01 3.457957e-01 6.981564e-01 -7.291455e-01 1.009493e+00
-1.293945e-01 3.457462e-01 6.981319e-01 -7.293198e-01 1.009602e+00
-1.289062e-01 3.456970e-01 6.981074e-01 -7.294931e-01 1.009710e+00
-1.284180e-01 3.456481e-01 6.980832e-01 -7.296654e-01 1.009818e+00
-1.279297e-01 3.455995e-01 6.980590e-01 -7.298367e-01 1.009925e+00
-1.274414e-01 3.455512e-01 6.980350e-01 -7.300070e-01 1.010031e+00
-1.269531e-01 3.455032e-01 6.980112e-01 -7.301763e-01 1.010137e+00
-1.264648e-01 3.454554e-01 6.979874e-01 -7.303446e-01 1.010242e+00
-1.259766e-01 3.454079e-01 6.979638e-01 -7.305120e-01 1.010347e+00
-1.254883e-01 3.453607e-01 6.979403e-01 -7.306784e-01 1.010451e+00
-1.250000e-01 3.453138e-01 6.979170e-01 -7.308438e-01 1.010555e+00
-1.245117e-01 3.452672e-01 6.978938e-01 -7.310083e-01 1.010658e+00
-1.240234e-01 3.452208e-01 6.978707e-01 -7.311718e-01 1.010760e+00
-1.235352e-01 3.451747e-01 6.978478e-01 -7.313343e-01 1.010862e+00
-1.230469e-01 3.451289e-01 6.978250e-01 -7.314959e-01 1.010963e+00
-1.225586e-01 3.450833e-01 6.978023e-01 -7.316566e-01 1.011063e+00
-1.220703e-01 3.450380e-01 6.977797e-01 -7.318163e-01 1.011163e+00
-1.215820e-01 3.449930e-01 6.977573e-01 -7.319751e-01 1.011263e+00
-1.210938e-01 3.449482e-01 6.977350e-01 -7.321330e-01 1.011362e+00
-1.206055e-01 3.449037e-01 6.977128e-01 -7.322899e-01 1.011460e+00
-1.201172e-01 3.448595e-01 6.976907e-01 -7.324459e-01 1.011558e+00
-1.196289e-01 3.448155e-01 6.976688e-01 -7.326011e-01 1.011655e+00
-1.191406e-01 3.447718e-01 6.976470e-01 -7.327553e-01 1.011752e+00
-1.186523e-01 3.447284e-01 6.976253e-01 -7.329086e-01 1.011848e+00
-1.181641e-01 3.446852e-01 6.976037e-01 -7.330610e-01 1.011943e+00
-1.176758e-01 3.446422e-01 6.975823e-01 -7.332125e-01 1.012038e+00
-1.171875e-01 3.445995e-01 6.975610e-01 -7.333632e-01 1.012133e+00
-1.166992e-01 3.445571e-01 6.975398e-01 -7.335129e-01 1.012227e+00
-1.162109e-01 3.445149e-01 6.975187e-01 -7.336618e-01 1.012320e+00
-1.157227e-01 3.444730e-01 6.974978e-01 -7.338098e-01 1.012413e+00
-1.152344e-01 3.444313e-01 6.974769e-01 -7.339569e-01 1.012505e+00
-1.147461e-01 3.443898e-01 6.974562e-01 -7.341032e-01 1.012597e+00
-1.142578e-01 3.443486e-01 6.974356e-01 -7.342486e-01 1.012688e+00
-1.137695e-01 3.443077e-01 6.974152e-01 -7.343931e-01 1.012779e+00
-1.132812e-01 3.442670e-01 6.973948e-01 -7.345368e-01 1.012869e+00
-1.127930e-01 3.442265e-01 6.973746e-01 -7.346796e-01 1.012959e+00
-1.123047e-01 3.441863e-01 6.973544e-01 -7.348216e-01 1.013048e+00
-1.118164e-01 3.441463e-01 6.973344e-01 -7.349627e-01 1.013136e+00
-1.113281e-01 3.441066e-01 6.973145e-01 -7.351030e-01 1.013225e+00
-1.108398e-01 3.440671e-01 6.972948e-01 -7.352425e-01 1.013312e+00
-1.103516e-01 3.440278e-01 6.972751e-01 -7.353811e-01 1.013399e+00
-1.098633e-01 3.439888e-01 6.972556e-01 -7.355189e-01 1.013486e+00
-1.093750e-01 3.439500e-01 6.972361e-01 -7.356559e-01 1.013572e+00
-1.088867e-01 3.439115e-01 6.972168e-01 -7.357921e-01 1.013657e+00
-1.083984e-01 3.438732e-01 6.971976e-01 -7.359274e-01 1.013742e+00
-1.079102e-01 3.438351e-01 6.971785e-01 -7.360620e-01 1.013827e+00
-1.074219e-01 3.437972e-01 6.971595e-01 -7.361957e-01 1.013911e+00
-1.069336e-01 3.437596e-01 6.971407e-01 -7.363286e-01 1.013995e+00
-1.064453e-01 3.437222e-01 6.971219e-01 -7.364607e-01 1.014078e+00
-1.059570e-01 3.436850e-01 6.971033e-01 -7.365921e-01 1.014160e+00
-1.054688e-01 3.436481e-01 6.970847e-01 -7.367226e-01 1.014242e+00
-1.049805e-01 3.436113e-01 6.970663e-01 -7.368523e-01 1.014324e+00
-1.044922e-01 3.435748e-01 6.970480e-01 -7.369813e-01 1.014405e+00
-1.040039e-01 3.435386e-01 6.970298e-01 -7.371094e-01 1.014485e+00
-1.035156e-01 3.435025e-01 6.970117e-01 -7.372368e-01 1.014566e+00
-1.030273e-01 3.434667e-01 6.969937e-01 -7.373634e-01 1.014645e+00
-1.025391e-01 3.434311e-01 6.969758e-01 -7.374892e-01 1.014724e+00
-1.020508e-01 3.433957e-01 6.969580e-01 -7.376143e-01 1.014803e+00
-1.015625e-01 3.433605e-01 6.969403e-01 -7.377385e-01 1.014881e+00
-1.010742e-01 3.433256e-01 6.969228e-01 -7.378620e-01 1.014959e+00
-1.005859e-01 3.432909e-01 6.969053e-01 -7.379848e-01 1.015036e+00
-1.000977e-01 3.432563e-01 6.968880e-01 -7.381068e-01 1.015113e+00
-9.960938e-02 3.432220e-01 6.968707e-01 -7.382280e-01 1.015189e+00
-9.912109e-02 3.431880e-01 6.968536e-01 -7.383485e-01 1.015265e+00
-9.863281e-02 3.431541e-01 6.968365e-01 -7.384682e-01 1.015341e+00
-9.814453e-02 3.431204e-01 6.968196e-01 -7.385872e-01 1.015415e+00
-9.765625e-02 3.430870e-01 6.968028e-01 -7.387054e-01 1.015490e+00
-9.716797e-02 3.430538e-01 6.967861e-01 -7.388229e-01 1.015564e+00
-9.667969e-02 3.430207e-01 6.967694e-01 -7.389397e-01 1.015637e+00
-9.619141e-02 3.429879e-01 6.967529e-01 -7.390557e-01 1.015711e+00
-9.570312e-02 3.429553e-01 6.967365e-01 -7.391710e-01 1.015783e+00
-9.521484e-02 3.429229e-01 6.967202e-01 -7.392855e-01 1.015855e+00
-9.472656e-02 3.428907e-01 6.967040e-01 -7.393993e-01 1.015927e+00
-9.423828e-02 3.428588e-01 6.966879e-01 -7.395124e-01 1.015998e+00
-9.375000e-02 3.428270e-01 6.966719e-01 -7.396248e-01 1.016069e+00
-9.326172e-02 3.427954e-01 6.966560e-01 -7.397364e-01 1.016140e+00
-9.277344e-02 3.427641e-01 6.966402e-01 -7.398474e-01 1.016209e+00
-9.228516e-02 3.427329e-01 6.966245e-01 -7.399576e-01 1.016279e+00
-9.179688e-02 3.427019e-01 6.966088e-01 -7.400671e-01 1.016348e+00
-9.130859e-02 3.426712e-01 6.965933e-01 -7.401759e-01 1.016417e+00
-9.082031e-02 3.426406e-01 6.965779e-01 -7.402840e-01 1.016485e+00
-9.033203e-02 3.426103e-01 6.965626e-01 -7.403913e-01 1.016552e+00
-8.984375e-02 3.425801e-01 6.965474e-01 -7.404980e-01 1.016620e+00
-8.935547e-02 3.425502e-01 6.965323e-01 -7.406040e-01 1.016687e+00
-8.886719e-02 3.425204e-01 6.965173e-01 -7.407092e-01 1.016753e+00
-8.837891e-02 3.424909e-01 6.965024e-01 -7.408138e-01 1.016819e+00
-8.789062e-02 3.424615e-01 6.964875e-01 -7.409177e-01 1.016884e+00
-8.740234e-02 3.424323e-01 6.964728e-01 -7.410209e-01 1.016950e+00
-8.691406e-02 3.424034e-01 6.964582e-01 -7.411234e-01 1.017014e+00
-8.642578e-02 3.423746e-01 6.964437e-01 -7.412252e-01 1.017078e+00
-8.593750e-02 3.423460e-01 6.964292e-01 -7.413263e-01 1.017142e+00
-8.544922e-02 3.423176e-01 6.964149e-01 -7.414268e-01 1.017206e+00
-8.496094e-02 3.422895e-01 6.964007e-01 -7.415265e-01 1.017269e+00
-8.447266e-02 3.422615e-01 6.963865e-01 -7.416256e-01 1.017331e+00
-8.398438e-02 3.422337e-01 6.963725e-01 -7.417240e-01 1.017393e+00
-8.349609e-02 3.422060e-01 6.963585e-01 -7.418218e-01 1.017455e+00
-8.300781e-02 3.421786e-01 6.963447e-01 -7.419188e-01 1.017516e+00
-8.251953e-02 3.421514e-01 6.963309e-01 -7.420152e-01 1.017577e+00
-8.203125e-02 3.421244e-01 6.963172e-01 -7.421109e-01 1.017638e+00
-8.154297e-02 3.420975e-01 6.963036e-01 -7.422060e-01 1.017698e+00
-8.105469e-02 3.420708e-01 6.962902e-01 -7.423004e-01 1.017757e+00
-8.056641e-02 3.420444e-01 6.962768e-01 -7.423941e-01 1.017816e+00
-8.007812e-02 3.420181e-01 6.962635e-01 -7.424872e-01 1.017875e+00
-7.958984e-02 3.419920e-01 6.962503e-01 -7.425796e-01 1.017934e+00
-7.910156e-02 3.419660e-01 6.962371e-01 -7.426714e-01 1.017992e+00
-7.861328e-02 3.419403e-01 6.962241e-01 -7.427625e-01 1.018049e+00
-7.812500e-02 3.419148e-01 6.962112e-01 -7.428529e-01 1.018106e+00
-7.763672e-02 3.418894e-01 6.961984e-01 -7.429427e-01 1.018163e+00
-7.714844e-02 3.418642e-01 6.961856e-01 -7.430319e-01 1.018219e+00
-7.666016e-02 3.418392e-01 6.961730e-01 -7.431204e-01 1.018275e+00
-7.617188e-02 3.418144e-01 6.961604e-01 -7.432083e-01 1.018331e+00
-7.568359e-02 3.417898e-01 6.961479e-01 -7.432955e-01 1.018386e+00
-7.519531e-02 3.417654e-01 6.961355e-01 -7.433821e-01 1.018441e+00
-7.470703e-02 3.417411e-01 6.961233e-01 -7.434680e-01 1.018495e+00
-7.421875e-02 3.417170e-01 6.961111e-01 -7.435533e-01 1.018549e+00
-7.373047e-02 3.416931e-01 6.960989e-01 -7.436380e-01 1.018603e+00
-7.324219e-02 3.416694e-01 6.960869e-01 -7.437220e-01 1.018656e+00
-7.275391e-02 3.416458e-01 6.960750e-01 -7.438054e-01 1.018708e+00
-7.226562e-02 3.416225e-01 6.960631e-01 -7.438881e-01 1.018761e+00
-7.177734e-02 3.415993e-01 6.960514e-01 -7.439703e-01 1.018813e+00
-7.128906e-02 3.415763e-01 6.960397e-01 -7.440518e-01 1.018864e+00
-7.080078e-02 3.415535e-01 6.960282e-01 -7.441327e-01 1.018915e+00
-7.031250e-02 3.415308e-01 6.960167e-01 -7.442129e-01 1.018966e+00
-6.982422e-02 3.415083e-01 6.960053e-01 -7.442926e-01 1.019017e+00
-6.933594e-02 3.414860e-01 6.959940e-01 -7.443716e-01 1.019067e+00
-6.884766e-02 3.414639e-01 6.959827e-01 -7.444500e-01 1.019116e+00
-6.835938e-02 3.414419e-01 6.959716e-01 -7.445277e-01 1.019165e+00
-6.787109e-02 3.414202e-01 6.959606e-01 -7.446049e-01 1.019214e+00
-6.738281e-02 3.413986e-01 6.959496e-01 -7.446814e-01 1.019263e+00
-6.689453e-02 3.413771e-01 6.959387e-01 -7.447574e-01 1.019311e+00
-6.640625e-02 3.413559e-01 6.959279e-01 -7.448327e-01 1.019358e+00
-6.591797e-02 3.413348e-01 6.959172e-01 -7.449074e-01 1.019406e+00
-6.542969e-02 3.413139e-01 6.959066e-01 -7.449815e-01 1.019453e+00
-6.494141e-02 3.412932e-01 6.958961e-01 -7.450550e-01 1.019499e+00
-6.445312e-02 3.412726e-01 6.958857e-01 -7.451279e-01 1.019545e+00
-6.396484e-02 3.412522e-01 6.958753e-01 -7.452001e-01 1.019591e+00
-6.347656e-02 3.412320e-01 6.958650e-01 -7.452718e-01 1.019636e+00
-6.298828e-02 3.412119e-01 6.958548e-01 -7.453429e-01 1.019681e+00
-6.250000e-02 3.411920e-01 6.958447e-01 -7.454133e-01 1.019726e+00
-6.201172e-02 3.411723e-01 6.958347e-01 -7.454832e-01 1.019770e+00
-6.152344e-02 3.411528e-01 6.958248e-01 -7.455525e-01 1.019814e+00
-6.103516e-02 3.411334e-01 6.958150e-01 -7.456211e-01 1.019858e+00
-6.054688e-02 3.411142e-01 6.958052e-01 -7.456892e-01 1.019901e+00
-6.005859e-02 3.410952e-01 6.957955e-01 -7.457567e-01 1.019943e+00
-5.957031e-02 3.410763e-01 6.957859e-01 -7.458236e-01 1.019986e+00
-5.908203e-02 3.410576e-01 6.957764e-01 -7.458899e-01 1.020028e+00
-5.859375e-02 3.410391e-01 6.957670e-01 -7.459556e-01 1.020069e+00
-5.810547e-02 3.410207e-01 6.957577e-01 -7.460207e-01 1.020111e+00
-5.761719e-02 3.410025e-01 6.957484e-01 -7.460852e-01 1.020151e+00
-5.712891e-02 3.409845e-01 6.957393e-01 -7.461491e-01 1.020192e+00
-5.664062e-02 3.409666e-01 6.957302e-01 -7.462125e-01 1.020232e+00
-5.615234e-02 3.409489e-01 6.957212e-01 -7.462752e-01 1.020272e+00
-5.566406e-02 3.409314e-01 6.957123e-01 -7.463374e-01 1.020311e+00
-5.517578e-02 3.409140e-01 6.957034e-01 -7.463990e-01 1.020350e+00
-5.468750e-02 3.408968e-01 6.956947e-01 -7.464600e-01 1.020389e+00
-5.419922e-02 3.408798e-01 6.956860e-01 -7.465205e-01 1.020427e+00
-5.371094e-02 3.408629e-01 6.956774e-01 -7.465803e-01 1.020465e+00
-5.322266e-02 3.408462e-01 6.956689e-01 -7.466396e-01 1.020503e+00
-5.273438e-02 3.408296e-01 6.956605e-01 -7.466983e-01 1.020540e+00
-5.224609e-02 3.408132e-01 6.956522e-01 -7.467564e-01 1.020577e+00
-5.175781e-02 3.407970e-01 6.956439e-01 -7.468140e-01 1.020613e+00
-5.126953e-02 3.407809e-01 6.956357e-01 -7.468709e-01 1.020649e+00
-5.078125e-02 3.407650e-01 6.956276e-01 -7.469273e-01 1.020685e+00
-5.029297e-02 3.407493e-01 6.956196e-01 -7.469832e-01 1.020721e+00
-4.980469e-02 3.407337e-01 6.956117e-01 -7.470384e-01 1.020756e+00
-4.931641e-02 3.407183e-01 6.956038e-01 -7.470931e-01 1.020790e+00
-4.882812e-02 3.407030e-01 6.955961e-01 -7.471472e-01 1.020825e+00
-4.833984e-02 3.406879e-01 6.955884e-01 -7.472008e-01 1.020859e+00
-4.785156e-02 3.406730e-01 6.955808e-01 -7.472537e-01 1.020892e+00
-4.736328e-02 3.406582e-01 6.955733e-01 -7.473062e-01 1.020925e+00
-4.687500e-02 3.406436e-01 6.955658e-01 -7.473580e-01 1.020958e+00
-4.638672e-02 3.406291e-01 6.955584e-01 -7.474093e-01 1.020991e+00
-4.589844e-02 3.406149e-01 6.955512e-01 -7.474600e-01 1.021023e+00
-4.541016e-02 3.406007e-01 6.955440e-01 -7.475102e-01 1.021055e+00
-4.492188e-02 3.405867e-01 6.955368e-01 -7.475598e-01 1.021086e+00
-4.443359e-02 3.405729e-01 6.955298e-01 -7.476088e-01 1.021117e+00
-4.394531e-02 3.405592e-01 6.955228e-01 -7.476573e-01 1.021148e+00
-4.345703e-02 3.405457e-01 6.955160e-01 -7.477052e-01 1.021178e+00
-4.296875e-02 3.405324e-01 6.955092e-01 -7.477525e-01 1.021209e+00
-4.248047e-02 3.405192e-01 6.955024e-01 -7.477993e-01 1.021238e+00
-4.199219e-02 3.405062e-01 6.954958e-01 -7.478456e-01 1.021268e+00
-4.150391e-02 3.404933e-01 6.954892e-01 -7.478912e-01 1.021297e+00
-4.101562e-02 3.404806e-01 6.954828e-01 -7.479364e-01 1.021325e+00
-4.052734e-02 3.404680e-01 6.954764e-01 -7.479809e-01 1.021353e+00
-4.003906e-02 3.404556e-01 6.954700e-01 -7.480250e-01 1.021381e+00
-3.955078e-02 3.404434e-01 6.954638e-01 -7.480684e-01 1.021409e+00
-3.906250e-02 3.404313e-01 6.954576e-01 -7.481113e-01 1.021436e+00
-3.857422e-02 3.404193e-01 6.954515e-01 -7.481537e-01 1.021463e+00
-3.808594e-02 3.404075e-01 6.954455e-01 -7.481955e-01 1.021490e+00
-3.759766e-02 3.403959e-01 6.954396e-01 -7.482368e-01 1.021516e+00
-3.710938e-02 3.403844e-01 6.954337e-01 -7.482775e-01 1.021542e+00
-3.662109e-02 3.403731e-01 6.954280e-01 -7.483176e-01 1.021567e+00
-3.613281e-02 3.403620e-01 6.954223e-01 -7.483572e-01 1.021592e+00
-3.564453e-02 3.403510e-01 6.954167e-01 -7.483963e-01 1.021617e+00
-3.515625e-02 3.403401e-01 6.954111e-01 -7.484348e-01 1.021641e+00
-3.466797e-02 3.403294e-01 6.954057e-01 -7.484728e-01 1.021666e+00
-3.417969e-02 3.403189e-01 6.954003e-01 -7.485102e-01 1.021689e+00
-3.369141e-02 3.403085e-01 6.953950e-01 -7.485471e-01 1.021713e+00
-3.320312e-02 3.402982e-01 6.953898e-01 -7.485834e-01 1.021736e+00
-3.271484e-02 3.402881e-01 6.953846e-01 -7.486192e-01 1.021759e+00
-3.222656e-02 3.402782e-01 6.953796e-01 -7.486545e-01 1.021781e+00
-3.173828e-02 3.402684e-01 6.953746e-01 -7.486892e-01 1.021803e+00
-3.125000e-02 3.402588e-01 6.953697e-01 -7.487234e-01 1.021825e+00
-3.076172e-02 3.402493e-01 6.953648e-01 -7.487570e-01 1.021846e+00
-3.027344e-02 3.402400e-01 6.953601e-01 -7.487901e-01 1.021867e+00
-2.978516e-02 3.402308e-01 6.953554e-01 -7.488226e-01 1.021888e+00
-2.929688e-02 3.402218e-01 6.953508e-01 -7.488546e-01 1.021908e+00
-2.880859e-02 3.402130e-01 6.953463e-01 -7.488861e-01 1.021928e+00
-2.832031e-02 3.402042e-01 6.953418e-01 -7.489170e-01 1.021948e+00
-2.783203e-02 3.401957e-01 6.953375e-01 -7.489474e-01 1.021967e+00
-2.734375e-02 3.401873e-01 6.953332e-01 -7.489772e-01 1.021986e+00
-2.685547e-02 3.401790e-01 6.953289e-01 -7.490066e-01 1.022004e+00
-2.636719e-02 3.401709e-01 6.953248e-01 -7.490353e-01 1.022023e+00
-2.587891e-02 3.401629e-01 6.953207e-01 -7.490636e-01 1.022041e+00
-2.539062e-02 3.401551e-01 6.953168e-01 -7.490913e-01 1.022058e+00
-2.490234e-02 3.401475e-01 6.953129e-01 -7.491184e-01 1.022076e+00
-2.441406e-02 3.401400e-01 6.953090e-01 -7.491451e-01 1.022092e+00
-2.392578e-02 3.401326e-01 6.953053e-01 -7.491712e-01 1.022109e+00
-2.343750e-02 3.401254e-01 6.953016e-01 -7.491967e-01 1.022125e+00
-2.294922e-02 3.401184e-01 6.952980e-01 -7.492218e-01 1.022141e+00
-2.246094e-02 3.401115e-01 6.952945e-01 -7.492463e-01 1.022157e+00
-2.197266e-02 3.401047e-01 6.952910e-01 -7.492702e-01 1.022172e+00
-2.148438e-02 3.400981e-01 6.952877e-01 -7.492937e-01 1.022187e+00
-2.099609e-02 3.400917e-01 6.952844e-01 -7.493166e-01 1.022201e+00
-2.050781e-02 3.400854e-01 6.952811e-01 -7.493389e-01 1.022216e+00
-2.001953e-02 3.400792e-01 6.952780e-01 -7.493608e-01 1.022229e+00
-1.953125e-02 3.400732e-01 6.952749e-01 -7.493821e-01 1.022243e+00
-1.904297e-02 3.400674e-01 6.952720e-01 -7.494028e-01 1.022256e+00
-1.855469e-02 3.400617e-01 6.952690e-01 -7.494231e-01 1.022269e+00
-1.806641e-02 3.400561e-01 6.952662e-01 -7.494428e-01 1.022282e+00
-1.757812e-02 3.400507e-01 6.952634e-01 -7.494620e-01 1.022294e+00
-1.708984e-02 3.400455e-01 6.952608e-01 -7.494807e-01 1.022306e+00
-1.660156e-02 3.400403e-01 6.952582e-01 -7.494988e-01 1.022317e+00
-1.611328e-02 3.400354e-01 6.952556e-01 -7.495164e-01 1.022328e+00
-1.562500e-02 3.400306e-01 6.952532e-01 -7.495335e-01 1.022339e+00
-1.513672e-02 3.400259e-01 6.952508e-01 -7.495500e-01 1.022350e+00
-1.464844e-02 3.400214e-01 6.952485e-01 -7.495660e-01 1.022360e+00
-1.416016e-02 3.400171e-01 6.952463e-01 -7.495815e-01 1.022370e+00
-1.367188e-02 3.400128e-01 6.952441e-01 -7.495965e-01 1.022379e+00
-1.318359e-02 3.400088e-01 6.952420e-01 -7.496109e-01 1.022388e+00
-1.269531e-02 3.400049e-01 6.952400e-01 -7.496248e-01 1.022397e+00
-1.220703e-02 3.400011e-01 6.952381e-01 -7.496382e-01 1.022406e+00
-1.171875e-02 3.399975e-01 6.952362e-01 -7.496510e-01 1.022414e+00
-1.123047e-02 3.399940e-01 6.952345e-01 -7.496634e-01 1.022422e+00
-1.074219e-02 3.399907e-01 6.952328e-01 -7.496752e-01 1.022429e+00
-1.025391e-02 3.399875e-01 6.952312e-01 -7.496864e-01 1.022436e+00
-9.765625e-03 3.399845e-01 6.952296e-01 -7.496972e-01 1.022443e+00
-9.277344e-03 3.399816e-01 6.952281e-01 -7.497074e-01 1.022450e+00
-8.789062e-03 3.399789e-01 6.952267e-01 -7.497171e-01 1.022456e+00
-8.300781e-03 3.399763e-01 6.952254e-01 -7.497263e-01 1.022462e+00
-7.812500e-03 3.399738e-01 6.952242e-01 -7.497349e-01 1.022467e+00
-7.324219e-03 3.399715e-01 6.952230e-01 -7.497431e-01 1.022472e+00
-6.835938e-03 3.399694e-01 6.952219e-01 -7.497507e-01 1.022477e+00
-6.347656e-03 3.399674e-01 6.952209e-01 -7.497577e-01 1.022482e+00
-5.859375e-03 3.399656e-01 6.952200e-01 -7.497643e-01 1.022486e+00
-5.371094e-03 3.399639e-01 6.952191e-01 -7.497703e-01 1.022490e+00
-4.882812e-03 3.399623e-01 6.952183e-01 -7.497758e-01 1.022493e+00
-4.394531e-03 3.399609e-01 6.952176e-01 -7.497808e-01 1.022496e+00
-3.906250e-03 3.399597e-01 6.952169e-01 -7.497852e-01 1.022499e+00
-3.417969e-03 3.399586e-01 6.952164e-01 -7.497892e-01 1.022502e+00
-2.929688e-03 3.399576e-01 6.952159e-01 -7.497926e-01 1.022504e+00
-2.441406e-03 3.399568e-01 6.952155e-01 -7.497954e-01 1.022506e+00
-1.953125e-03 3.399561e-01 6.952151e-01 -7.497978e-01 1.022507e+00
-1.464844e-03 3.399556e-01 6.952149e-01 -7.497996e-01 1.022508e+00
-9.765625e-04 3.399552e-01 6.952147e-01 -7.498009e-01 1.022509e+00
-4.882812e-04 3.399550e-01 6.952146e-01 -7.498017e-01 1.022510e+00
0.000000e+00 3.399549e-01 6.952145e-01 -7.498020e-01 1.022510e+00
4.882812e-04 3.399550e-01 6.952146e-01 -7.498017e-01 1.022510e+00
9.765625e-04 3.399552e-01 6.952147e-01 -7.498009e-01 1.022509e+00
1.464844e-03 3.399556e-01 6.952149e-01 -7.497996e-01 1.022508e+00
1.953125e-03 3.399561e-01 6.952151e-01 -7.497978e-01 1.022507e+00
2.441406e-03 3.399568e-01 6.952155e-01 -7.497954e-01 1.022506e+00
2.929688e-03 3.399576e-01 6.952159e-01 -7.497926e-01 1.022504e+00
3.417969e-03 3.399586e-01 6.952164e-01 -7.497892e-01 1.022502e+00
3.906250e-03 3.399597e-01 6.952169e-01 -7.497852e-01 1.022499e+00
4.394531e-03 3.399609e-01 6.952176e-01 -7.497808e-01 1.022496e+00
4.882812e-03 3.399623e-01 6.952183e-01 -7.497758e-01 1.022493e+00
5.371094e-03 3.399639e-01 6.952191e-01 -7.497703e-01 1.022490e+00
5.859375e-03 3.399656e-01 6.952200e-01 -7.497643e-01 1.022486e+00
6.347656e-03 3.399674e-01 6.952209e-01 -7.497577e-01 1.022482e+00
6.835938e-03 3.399694e-01 6.952219e-01 -7.497507e-01 1.022477e+00
7.324219e-03 3.399715e-01 6.952230e-01 -7.497431e-01 1.022472e+00
7.812500e-03 3.399738e-01 6.952242e-01 -7.497349e-01 1.022467e+00
8.300781e-03 3.399763e-01 6.952254e-01 -7.497263e-01 1.022462e+00
8.789062e-03 3.399789e-01 6.952267e-01 -7.497171e-01 1.022456e+00
9.277344e-03 3.399816e-01 6.952281e-01 -7.497074e-01 1.022450e+00
9.765625e-03 3.399845e-01 6.952296e-01 -7.496972e-01 1.022443e+00
1.025391e-02 3.399875e-01 6.952312e-01 -7.496864e-01 1.022436e+00
1.074219e-02 3.399907e-01 6.952328e-01 -7.496752e-01 1.022429e+00
1.123047e-02 3.399940e-01 6.952345e-01 -7.496634e-01 1.022422e+00
1.171875e-02 3.399975e-01 6.952362e-01 -7.496510e-01 1.022414e+00
1.220703e-02 3.400011e-01 6.952381e-01 -7.496382e-01 1.022406e+00
1.269531e-02 3.400049e-01 6.952400e-01 -7.496248e-01 1.022397e+00
1.318359e-02 3.400088e-01 6.952420e-01 -7.496109e-01 1.022388e+00
1.367188e-02 3.400128e-01 6.952441e-01 -7.495965e-01 1.022379e+00
1.416016e-02 3.400171e-01 6.952463e-01 -7.495815e-01 1.022370e+00
1.464844e-02 3.400214e-01 6.952485e-01 -7.495660e-01 1.022360e+00
1.513672e-02 3.400259e-01 6.952508e-01 -7.495500e-01 1.022350e+00
1.562500e-02 3.400306e-01 6.952532e-01 -7.495335e-01 1.022339e+00
1.611328e-02 3.400354e-01 6.952556e-01 -7.495164e-01 1.022328e+00
1.660156e-02 3.400403e-01 6.952582e-01 -7.494988e-01 1.022317e+00
1.708984e-02 3.400455e-01 6.952608e-01 -7.494807e-01 1.022306e+00
1.757812e-02 3.400507e-01 6.952634e-01 -7.494620e-01 1.022294e+00
1.806641e-02 3.400561e-01 6.952662e-01 -7.494428e-01 1.022282e+00
1.855469e-02 3.400617e-01 6.952690e-01 -7.494231e-01 1.022269e+00
1.904297e-02 3.400674e-01 6.952720e-01 -7.494028e-01 1.022256e+00
1.953125e-02 3.400732e-01 6.952749e-01 -7.493821e-01 1.022243e+00
2.001953e-02 3.400792e-01 6.952780e-01 -7.493608e-01 1.022229e+00
2.050781e-02 3.400854e-01 6.952811e-01 -7.493389e-01 1.022216e+00
2.099609e-02 3.400917e-01 6.952844e-01 -7.493166e-01 1.022201e+00
2.148438e-02 3.400981e-01 6.952877e-01 -7.492937e-01 1.022187e+00
2.197266e-02 3.401047e-01 6.952910e-01 -7.492702e-01 1.022172e+00
2.246094e-02 3.401115e-01 6.952945e-01 -7.492463e-01 1.022157e+00
2.294922e-02 3.401184e-01 6.952980e-01 -7.492218e-01 1.022141e+00
2.343750e-02 3.401254e-01 6.953016e-01 -7.491967e-01 1.022125e+00
2.392578e-02 3.401326e-01 6.953053e-01 -7.491712e-01 1.022109e+00
2.441406e-02 3.401400e-01 6.953090e-01 -7.491451e-01 1.022092e+00
2.490234e-02 3.401475e-01 6.953129e-01 -7.491184e-01 1.022076e+00
2.539062e-02 3.401551e-01 6.953168e-01 -7.490913e-01 1.022058e+00
2.587891e-02 3.401629e-01 6.953207e-01 -7.490636e-01 1.022041e+00
2.636719e-02 3.401709e-01 6.953248e-01 -7.490353e-01 1.022023e+00
2.685547e-02 3.401790e-01 6.953289e-01 -7.490066e-01 1.022004e+00
2.734375e-02 3.401873e-01 6.953332e-01 -7.489772e-01 1.021986e+00
2.783203e-02 3.401957e-01 6.953375e-01 -7.489474e-01 1.021967e+00
2.832031e-02 3.402042e-01 6.953418e-01 -7.489170e-01 1.021948e+00
2.880859e-02 3.402130e-01 6.953463e-01 -7.488861e-01 1.021928e+00
2.929688e-02 3.402218e-01 6.953508e-01 -7.488546e-01 1.021908e+00
2.978516e-02 3.402308e-01 6.953554e-01 -7.488226e-01 1.021888e+00
3.027344e-02 3.402400e-01 6.953601e-01 -7.487901e-01 1.021867e+00
3.076172e-02 3.402493e-01 6.953648e-01 -7.487570e-01 1.021846e+00
3.125000e-02 3.402588e-01 6.953697e-01 -7.487234e-01 1.021825e+00
3.173828e-02 3.402684e-01 6.953746e-01 -7.486892e-01 1.021803e+00
3.222656e-02 3.402782e-01 6.953796e-01 -7.486545e-01 1.021781e+00
3.271484e-02 3.402881e-01 6.953846e-01 -7.486192e-01 1.021759e+00
3.320312e-02 3.402982e-01 6.953898e-01 -7.485834e-01 1.021736e+00
3.369141e-02 3.403085e-01 6.953950e-01 -7.485471e-01 1.021713e+00
3.417969e-02 3.403189e-01 6.954003e-01 -7.485102e-01 1.021689e+00
3.466797e-02 3.403294e-01 6.954057e-01 -7.484728e-01 1.021666e+00
3.515625e-02 3.403401e-01 6.954111e-01 -7.484348e-01 1.021641e+00
3.564453e-02 3.403510e-01 6.954167e-01 -7.483963e-01 1.021617e+00
3.613281e-02 3.403620e-01 6.954223e-01 -7.483572e-01 1.021592e+00
3.662109e-02 3.403731e-01 6.954280e-01 -7.483176e-01 1.021567e+00
3.710938e-02 3.403844e-01 6.954337e-01 -7.482775e-01 1.021542e+00
3.759766e-02 3.403959e-01 6.954396e-01 -7.482368e-01 1.021516e+00
3.808594e-02 3.404075e-01 6.954455e-01 -7.481955e-01 1.021490e+00
3.857422e-02 3.404193e-01 6.954515e-01 -7.481537e-01 1.021463e+00
3.906250e-02 3.404313e-01 6.954576e-01 -7.481113e-01 1.021436e+00
3.955078e-02 3.404434e-01 6.954638e-01 -7.480684e-01 1.021409e+00
4.003906e-02 3.404556e-01 6.954700e-01 -7.480250e-01 1.021381e+00
4.052734e-02 3.404680e-01 6.954764e-01 -7.479809e-01 1.021353e+00
4.101562e-02 3.404806e-01 6.954828e-01 -7.479364e-01 1.021325e+00
4.150391e-02 3.404933e-01 6.954892e-01 -7.478912e-01 1.021297e+00
4.199219e-02 3.405062e-01 6.954958e-01 -7.478456e-01 1.021268e+00
4.248047e-02 3.405192e-01 6.955024e-01 -7.477993e-01 1.021238e+00
4.296875e-02 3.405324e-01 6.955092e-01 -7.477525e-01 1.021209e+00
4.345703e-02 3.405457e-01 6.955160e-01 -7.477052e-01 1.021178e+00
4.394531e-02 3.405592e-01 6.955228e-01 -7.476573e-01 1.021148e+00
4.443359e-02 3.405729e-01 6.955298e-01 -7.476088e-01 1.021117e+00
4.492188e-02 3.405867e-01 6.955368e-01 -7.475598e-01 1.021086e+00
4.541016e-02 3.406007e-01 6.955440e-01 -7.475102e-01 1.021055e+00
4.589844e-02 3.406149e-01 6.955512e-01 -7.474600e-01 1.021023e+00
4.638672e-02 3.406291e-01 6.955584e-01 -7.474093e-01 1.020991e+00
4.687500e-02 3.406436e-01 6.955658e-01 -7.473580e-01 1.020958e+00
4.736328e-02 3.406582e-01 6.955733e-01 -7.473062e-01 1.020925e+00
4.785156e-02 3.406730e-01 6.955808e-01 -7.472537e-01 1.020892e+00
4.833984e-02 3.406879e-01 6.955884e-01 -7.472008e-01 1.020859e+00
4.882812e-02 3.407030e-01 6.955961e-01 -7.471472e-01 1.020825e+00
4.931641e-02 3.407183e-01 6.956038e-01 -7.470931e-01 1.020790e+00
4.980469e-02 3.407337e-01 6.956117e-01 -7.470384e-01 1.020756e+00
5.029297e-02 3.407493e-01 6.956196e-01 -7.469832e-01 1.020721e+00
5.078125e-02 3.407650e-01 6.956276e-01 -7.469273e-01 1.020685e+00
5.126953e-02 3.407809e-01 6.956357e-01 -7.468709e-01 1.020649e+00
5.175781e-02 3.407970e-01 6.956439e-01 -7.468140e-01 1.020613e+00
5.224609e-02 3.408132e-01 6.956522e-01 -7.467564e-01 1.020577e+00
5.273438e-02 3.408296e-01 6.956605e-01 -7.466983e-01 1.020540e+00
5.322266e-02 3.408462e-01 6.956689e-01 -7.466396e-01 1.020503e+00
5.371094e-02 3.408629e-01 6.956774e-01 -7.465803e-01 1.020465e+00
5.419922e-02 3.408798e-01 6.956860e-01 -7.465205e-01 1.020427e+00
5.468750e-02 3.408968e-01 6.956947e-01 -7.464600e-01 1.020389e+00
5.517578e-02 3.409140e-01 6.957034e-01 -7.463990e-01 1.020350e+00
5.566406e-02 3.409314e-01 6.957123e-01 -7.463374e-01 1.020311e+00
5.615234e-02 3.409489e-01 6.957212e-01 -7.462752e-01 1.020272e+00
5.664062e-02 3.409666e-01 6.957302e-01 -7.462125e-01 1.020232e+00
5.712891e-02 3.409845e-01 6.957393e-01 -7.461491e-01 1.020192e+00
5.761719e-02 3.410025e-01 6.957484e-01 -7.460852e-01 1.020151e+00
5.810547e-02 3.410207e-01 6.957577e-01 -7.460207e-01 1.020111e+00
5.859375e-02 3.410391e-01 6.957670e-01 -7.459556e-01 1.020069e+00
5.908203e-02 3.410576e-01 6.957764e-01 -7.458899e-01 1.020028e+00
5.957031e-02 3.410763e-01 6.957859e-01 -7.458236e-01 1.019986e+00
6.005859e-02 3.410952e-01 6.957955e-01 -7.457567e-01 1.019943e+00
6.054688e-02 3.411142e-01 6.958052e-01 -7.456892e-01 1.019901e+00
6.103516e-02 3.411334e-01 6.958150e-01 -7.456211e-01 1.019858e+00
6.152344e-02 3.411528e-01 6.958248e-01 -7.455525e-01 1.019814e+00
6.201172e-02 3.411723e-01 6.958347e-01 -7.454832e-01 1.019770e+00
6.250000e-02 3.411920e-01 6.958447e-01 -7.454133e-01 1.019726e+00
6.298828e-02 3.412119e-01 6.958548e-01 -7.453429e-01 1.019681e+00
6.347656e-02 3.412320e-01 6.958650e-01 -7.452718e-01 1.019636e+00
6.396484e-02 3.412522e-01 6.958753e-01 -7.452001e-01 1.019591e+00
6.445312e-02 3.412726e-01 6.958857e-01 -7.451279e-01 1.019545e+00
6.494141e-02 3.412932e-01 6.958961e-01 -7.450550e-01 1.019499e+00
6.542969e-02 3.413139e-01 6.959066e-01 -7.449815e-01 1.019453e+00
6.591797e-02 3.413348e-01 6.959172e-01 -7.449074e-01 1.019406e+00
6.640625e-02 3.413559e-01 6.959279e-01 -7.448327e-01 1.019358e+00
6.689453e-02 3.413771e-01 6.959387e-01 -7.447574e-01 1.019311e+00
6.738281e-02 3.413986e-01 6.959496e-01 -7.446814e-01 1.019263e+00
6.787109e-02 3.414202e-01 6.959606e-01 -7.446049e-01 1.019214e+00
6.835938e-02 3.414419e-01 6.959716e-01 -7.445277e-01 1.019165e+00
6.884766e-02 3.414639e-01 6.959827e-01 -7.444500e-01 1.019116e+00
6.933594e-02 3.414860e-01 6.959940e-01 -7.443716e-01 1.019067e+00
6.982422e-02 3.415083e-01 6.960053e-01 -7.442926e-01 1.019017e+00
7.031250e-02 3.415308e-01 6.960167e-01 -7.442129e-01 1.018966e+00
7.080078e-02 3.415535e-01 6.960282e-01 -7.441327e-01 1.018915e+00
7.128906e-02 3.415763e-01 6.960397e-01 -7.440518e-01 1.018864e+00
7.177734e-02 3.415993e-01 6.960514e-01 -7.439703e-01 1.018813e+00
7.226562e-02 3.416225e-01 6.960631e-01 -7.438881e-01 1.018761e+00
7.275391e-02 3.416458e-01 6.960750e-01 -7.438054e-01 1.018708e+00
7.324219e-02 3.416694e-01 6.960869e-01 -7.437220e-01 1.018656e+00
7.373047e-02 3.416931e-01 6.960989e-01 -7.436380e-01 1.018603e+00
7.421875e-02 3.417170e-01 6.961111e-01 -7.435533e-01 1.018549e+00
7.470703e-02 3.417411e-01 6.961233e-01 -7.434680e-01 1.018495e+00
7.519531e-02 3.417654e-01 6.961355e-01 -7.433821e-01 1.018441e+00
7.568359e-02 3.417898e-01 6.961479e-01 -7.432955e-01 1.018386e+00
7.617188e-02 3.418144e-01 6.961604e-01 -7.432083e-01 1.018331e+00
7.666016e-02 3.418392e-01 6.961730e-01 -7.431204e-01 1.018275e+00
7.714844e-02 3.418642e-01 6.961856e-01 -7.430319e-01 1.018219e+00
7.763672e-02 3.418894e-01 6.961984e-01 -7.429427e-01 1.018163e+00
7.812500e-02 3.419148e-01 6.962112e-01 -7.428529e-01 1.018106e+00
7.861328e-02 3.419403e-01 6.962241e-01 -7.427625e-01 1.018049e+00
7.910156e-02 3.419660e-01 6.962371e-01 -7.426714e-01 1.017992e+00
7.958984e-02 3.419920e-01 6.962503e-01 -7.425796e-01 1.017934e+00
8.007812e-02 3.420181e-01 6.962635e-01 -7.424872e-01 1.017875e+00
8.056641e-02 3.420444e-01 6.962768e-01 -7.423941e-01 1.017816e+00
8.105469e-02 3.420708e-01 6.962902e-01 -7.423004e-01 1.017757e+00
8.154297e-02 3.420975e-01 6.963036e-01 -7.422060e-01 1.017698e+00
8.203125e-02 3.421244e-01 6.963172e-01 -7.421109e-01 1.017638e+00
8.251953e-02 3.421514e-01 6.963309e-01 -7.420152e-01 1.017577e+00
8.300781e-02 3.421786e-01 6.963447e-01 -7.419188e-01 1.017516e+00
8.349609e-02 3.422060e-01 6.963585e-01 -7.418218e-01 1.017455e+00
8.398438e-02 3.422337e-01 6.963725e-01 -7.417240e-01 1.017393e+00
8.447266e-02 3.422615e-01 6.963865e-01 -7.416256e-01 1.017331e+00
8.496094e-02 3.422895e-01 6.964007e-01 -7.415265e-01 1.017269e+00
8.544922e-02 3.423176e-01 6.964149e-01 -7.414268e-01 1.017206e+00
8.593750e-02 3.423460e-01 6.964292e-01 -7.413263e-01 1.017142e+00
8.642578e-02 3.423746e-01 6.964437e-01 -7.412252e-01 1.017078e+00
8.691406e-02 3.424034e-01 6.964582e-01 -7.411234e-01 1.017014e+00
8.740234e-02 3.424323e-01 6.964728e-01 -7.410209e-01 1.016950e+00
8.789062e-02 3.424615e-01 6.964875e-01 -7.409177e-01 1.016884e+00
8.837891e-02 3.424909e-01 6.965024e-01 -7.408138e-01 1.016819e+00
8.886719e-02 3.425204e-01 6.965173e-01 -7.407092e-01 1.016753e+00
8.935547e-02 3.425502e-01 6.965323e-01 -7.406040e-01 1.016687e+00
8.984375e-02 3.425801e-01 6.965474e-01 -7.404980e-01 1.016620e+00
9.033203e-02 3.426103e-01 6.965626e-01 -7.403913e-01 1.016552e+00
9.082031e-02 3.426406e-01 6.965779e-01 -7.402840e-01 1.016485e+00
9.130859e-02 3.426712e-01 6.965933e-01 -7.401759e-01 1.016417e+00
9.179688e-02 3.427019e-01 6.966088e-01 -7.400671e-01 1.016348e+00
9.228516e-02 3.427329e-01 6.966245e-01 -7.399576e-01 1.016279e+00
9.277344e-02 3.427641e-01 6.966402e-01 -7.398474e-01 1.016209e+00
9.326172e-02 3.427954e-01 6.966560e-01 -7.397364e-01 1.016140e+00
9.375000e-02 3.428270e-01 6.966719e-01 -7.396248e-01 1.016069e+00
9.423828e-02 3.428588e-01 6.966879e-01 -7.395124e-01 1.015998e+00
9.472656e-02 3.428907e-01 6.967040e-01 -7.393993e-01 1.015927e+00
9.521484e-02 3.429229e-01 6.967202e-01 -7.392855e-01 1.015855e+00
9.570312e-02 3.429553e-01 6.967365e-01 -7.391710e-01 1.015783e+00
9.619141e-02 3.429879e-01 6.967529e-01 -7.390557e-01 1.015711e+00
9.667969e-02 3.430207e-01 6.967694e-01 -7.389397e-01 1.015637e+00
9.716797e-02 3.430538e-01 6.967861e-01 -7.388229e-01 1.015564e+00
9.765625e-02 3.430870e-01 6.968028e-01 -7.387054e-01 1.015490e+00
9.814453e-02 3.431204e-01 6.968196e-01 -7.385872e-01 1.015415e+00
9.863281e-02 3.431541e-01 6.968365e-01 -7.384682e-01 1.015341e+00
9.912109e-02 3.431880e-01 6.968536e-01 -7.383485e-01 1.015265e+00
9.960938e-02 3.432220e-01 6.968707e-01 -7.382280e-01 1.015189e+00
1.000977e-01 3.432563e-01 6.968880e-01 -7.381068e-01 1.015113e+00
1.005859e-01 3.432909e-01 6.969053e-01 -7.379848e-01 1.015036e+00
1.010742e-01 3.433256e-01 6.969228e-01 -7.378620e-01 1.014959e+00
1.015625e-01 3.433605e-01 6.969403e-01 -7.377385e-01 1.014881e+00
1.020508e-01 3.433957e-01 6.969580e-01 -7.376143e-01 1.014803e+00
1.025391e-01 3.434311e-01 6.969758e-01 -7.374892e-01 1.014724e+00
1.030273e-01 3.434667e-01 6.969937e-01 -7.373634e-01 1.014645e+00
1.035156e-01 3.435025e-01 6.970117e-01 -7.372368e-01 1.014566e+00
1.040039e-01 3.435386e-01 6.970298e-01 -7.371094e-01 1.014485e+00
1.044922e-01 3.435748e-01 6.970480e-01 -7.369813e-01 1.014405e+00
1.049805e-01 3.436113e-01 6.970663e-01 -7.368523e-01 1.014324e+00
1.054688e-01 3.436481e-01 6.970847e-01 -7.367226e-01 1.014242e+00
1.059570e-01 3.436850e-01 6.971033e-01 -7.365921e-01 1.014160e+00
1.064453e-01 3.437222e-01 6.971219e-01 -7.364607e-01 1.014078e+00
1.069336e-01 3.437596e-01 6.971407e-01 -7.363286e-01 1.013995e+00
1.074219e-01 3.437972e-01 6.971595e-01 -7.361957e-01 1.013911e+00
1.079102e-01 3.438351e-01 6.971785e-01 -7.360620e-01 1.013827e+00
1.083984e-01 3.438732e-01 6.971976e-01 -7.359274e-01 1.013742e+00
1.088867e-01 3.439115e-01 6.972168e-01 -7.357921e-01 1.013657e+00
1.093750e-01 3.439500e-01 6.972361e-01 -7.356559e-01 1.013572e+00
1.098633e-01 3.439888e-01 6.972556e-01 -7.355189e-01 1.013486e+00
1.103516e-01 3.440278e-01 6.972751e-01 -7.353811e-01 1.013399e+00
1.108398e-01 3.440671e-01 6.972948e-01 -7.352425e-01 1.013312e+00
1.113281e-01 3.441066e-01 6.973145e-01 -7.351030e-01 1.013225e+00
1.118164e-01 3.441463e-01 6.973344e-01 -7.349627e-01 1.013136e+00
1.123047e-01 3.441863e-01 6.973544e-01 -7.348216e-01 1.013048e+00
1.127930e-01 3.442265e-01 6.973746e-01 -7.346796e-01 1.012959e+00
1.132812e-01 3.442670e-01 6.973948e-01 -7.345368e-01 1.012869e+00
1.137695e-01 3.443077e-01 6.974152e-01 -7.343931e-01 1.012779e+00
1.142578e-01 3.443486e-01 6.974356e-01 -7.342486e-01 1.012688e+00
1.147461e-01 3.443898e-01 6.974562e-01 -7.341032e-01 1.012597e+00
1.152344e-01 3.444313e-01 6.974769e-01 -7.339569e-01 1.012505e+00
1.157227e-01 3.444730e-01 6.974978e-01 -7.338098e-01 1.012413e+00
1.162109e-01 3.445149e-01 6.975187e-01 -7.336618e-01 1.012320e+00
1.166992e-01 3.445571e-01 6.975398e-01 -7.335129e-01 1.012227e+00
1.171875e-01 3.445995e-01 6.975610e-01 -7.333632e-01 1.012133e+00
1.176758e-01 3.446422e-01 6.975823e-01 -7.332125e-01 1.012038e+00
1.181641e-01 3.446852e-01 6.976037e-01 -7.330610e-01 1.011943e+00
1.186523e-01 3.447284e-01 6.976253e-01 -7.329086e-01 1.011848e+00
1.191406e-01 3.447718e-01 6.976470e-01 -7.327553e-01 1.011752e+00
1.196289e-01 3.448155e-01 6.976688e-01 -7.326011e-01 1.011655e+00
1.201172e-01 3.448595e-01 6.976907e-01 -7.324459e-01 1.011558e+00
1.206055e-01 3.449037e-01 6.977128e-01 -7.322899e-01 1.011460e+00
1.210938e-01 3.449482e-01 6.977350e-01 -7.321330e-01 1.011362e+00
1.215820e-01 3.449930e-01 6.977573e-01 -7.319751e-01 1.011263e+00
1.220703e-01 3.450380e-01 6.977797e-01 -7.318163e-01 1.011163e+00
1.225586e-01 3.450833e-01 6.978023e-01 -7.316566e-01 1.011063e+00
1.230469e-01 3.451289e-01 6.978250e-01 -7.314959e-01 1.010963e+00
1.235352e-01 3.451747e-01 6.978478e-01 -7.313343e-01 1.010862e+00
1.240234e-01 3.452208e-01 6.978707e-01 -7.311718e-01 1.010760e+00
1.245117e-01 3.452672e-01 6.978938e-01 -7.310083e-01 1.010658e+00
1.250000e-01 3.453138e-01 6.979170e-01 -7.308438e-01 1.010555e+00
1.254883e-01 3.453607e-01 6.979403e-01 -7.306784e-01 1.010451e+00
1.259766e-01 3.454079e-01 6.979638e-01 -7.305120e-01 1.010347e+00
1.264648e-01 3.454554e-01 6.979874e-01 -7.303446e-01 1.010242e+00
1.269531e-01 3.455032e-01 6.980112e-01 -7.301763e-01 1.010137e+00
1.274414e-01 3.455512e-01 6.980350e-01 -7.300070e-01 1.010031e+00
1.279297e-01 3.455995e-01 6.980590e-01 -7.298367e-01 1.009925e+00
1.284180e-01 3.456481e-01 6.980832e-01 -7.296654e-01 1.009818e+00
1.289062e-01 3.456970e-01 6.981074e-01 -7.294931e-01 1.009710e+00
1.293945e-01 3.457462e-01 6.981319e-01 -7.293198e-01 1.009602e+00
1.298828e-01 3.457957e-01 6.981564e-01 -7.291455e-01 1.009493e+00
1.303711e-01 3.458454e-01 6.981811e-01 -7.289701e-01 1.009383e+00
1.308594e-01 3.458955e-01 6.982059e-01 -7.287938e-01 1.009273e+00
1.313477e-01 3.459458e-01 6.982309e-01 -7.286164e-01 1.009162e+00
1.318359e-01 3.459965e-01 6.982560e-01 -7.284380e-01 1.009051e+00
1.323242e-01 3.460474e-01 6.982813e-01 -7.282585e-01 1.008939e+00
1.328125e-01 3.460987e-01 6.983066e-01 -7.280780e-01 1.008826e+00
1.333008e-01 3.461502e-01 6.983322e-01 -7.278964e-01 1.008713e+00
1.337891e-01 3.462021e-01 6.983579e-01 -7.277138e-01 1.008599e+00
1.342773e-01 3.462542e-01 6.983837e-01 -7.275301e-01 1.008484e+00
1.347656e-01 3.463067e-01 6.984097e-01 -7.273454e-01 1.008369e+00
1.352539e-01 3.463595e-01 6.984358e-01 -7.271595e-01 1.008253e+00
1.357422e-01 3.464126e-01 6.984620e-01 -7.269726e-01 1.008136e+00
1.362305e-01 3.464660e-01 6.984884e-01 -7.267845e-01 1.008019e+00
1.367188e-01 3.465197e-01 6.985150e-01 -7.265954e-01 1.007901e+00
1.372070e-01 3.465737e-01 6.985417e-01 -7.264052e-01 1.007782e+00
1.376953e-01 3.466281e-01 6.985686e-01 -7.262138e-01 1.007663e+00
1.381836e-01 3.466828e-01 6.985956e-01 -7.260213e-01 1.007543e+00
1.386719e-01 3.467378e-01 6.986227e-01 -7.258277e-01 1.007422e+00
1.391602e-01 3.467931e-01 6.986501e-01 -7.256330e-01 1.007301e+00
1.396484e-01 3.468488e-01 6.986775e-01 -7.254371e-01 1.007179e+00
1.401367e-01 3.469048e-01 6.987051e-01 -7.252400e-01 1.007056e+00
1.406250e-01 3.469611e-01 6.987329e-01 -7.250418e-01 1.006933e+00
1.411133e-01 3.470178e-01 6.987609e-01 -7.248425e-01 1.006808e+00
1.416016e-01 3.470748e-01 6.987890e-01 -7.246419e-01 1.006684e+00
1.420898e-01 3.471321e-01 6.988172e-01 -7.244402e-01 1.006558e+00
1.425781e-01 3.471898e-01 6.988456e-01 -7.242372e-01 1.006432e+00
1.430664e-01 3.472478e-01 6.988742e-01 -7.240331e-01 1.006305e+00
1.435547e-01 3.473062e-01 6.989029e-01 -7.238278e-01 1.006177e+00
1.440430e-01 3.473649e-01 6.989318e-01 -7.236212e-01 1.006048e+00
1.445312e-01 3.474240e-01 6.989609e-01 -7.234134e-01 1.005919e+00
1.450195e-01 3.474834e-01 6.989901e-01 -7.232044e-01 1.005789e+00
1.455078e-01 3.475432e-01 6.990195e-01 -7.229941e-01 1.005658e+00
1.459961e-01 3.476034e-01 6.990491e-01 -7.227826e-01 1.005527e+00
1.464844e-01 3.476639e-01 6.990788e-01 -7.225698e-01 1.005395e+00
1.469727e-01 3.477248e-01 6.991087e-01 -7.223558e-01 1.005262e+00
1.474609e-01 3.477860e-01 6.991388e-01 -7.221404e-01 1.005128e+00
1.479492e-01 3.478476e-01 6.991691e-01 -7.219238e-01 1.004993e+00
1.484375e-01 3.479096e-01 6.991995e-01 -7.217059e-01 1.004858e+00
1.489258e-01 3.479720e-01 6.992301e-01 -7.214867e-01 1.004722e+00
1.494141e-01 3.480348e-01 6.992608e-01 -7.212661e-01 1.004585e+00
1.499023e-01 3.480979e-01 6.992918e-01 -7.210442e-01 1.004447e+00
1.503906e-01 3.481614e-01 6.993229e-01 -7.208210e-01 1.004308e+00
1.508789e-01 3.482253e-01 6.993542e-01 -7.205964e-01 1.004169e+00
1.513672e-01 3.482896e-01 6.993857e-01 -7.203705e-01 1.004029e+00
1.518555e-01 3.483543e-01 6.994174e-01 -7.201432e-01 1.003888e+00
1.523438e-01 3.484194e-01 6.994492e-01 -7.199145e-01 1.003746e+00
1.528320e-01 3.484849e-01 6.994812e-01 -7.196844e-01 1.003603e+00
1.533203e-01 3.485508e-01 6.995135e-01 -7.194529e-01 1.003460e+00
1.538086e-01 3.486171e-01 6.995459e-01 -7.192200e-01 1.003315e+00
1.542969e-01 3.486838e-01 6.995785e-01 -7.189857e-01 1.003170e+00
1.547852e-01 3.487510e-01 6.996113e-01 -7.187499e-01 1.003024e+00
1.552734e-01 3.488185e-01 6.996442e-01 -7.185127e-01 1.002877e+00
1.557617e-01 3.488865e-01 6.996774e-01 -7.182740e-01 1.002729e+00
1.562500e-01 3.489549e-01 6.997108e-01 -7.180338e-01 1.002581e+00
1.567383e-01 3.490237e-01 6.997443e-01 -7.177922e-01 1.002431e+00
1.572266e-01 3.490930e-01 6.997781e-01 -7.175490e-01 1.002280e+00
1.577148e-01 3.491627e-01 6.998121e-01 -7.173044e-01 1.002129e+00
1.582031e-01 3.492328e-01 6.998462e-01 -7.170582e-01 1.001977e+00
1.586914e-01 3.493034e-01 6.998806e-01 -7.168104e-01 1.001823e+00
1.591797e-01 3.493744e-01 6.999151e-01 -7.165612e-01 1.001669e+00
1.596680e-01 3.494459e-01 6.999499e-01 -7.163103e-01 1.001514e+00
1.601562e-01 3.495178e-01 6.999849e-01 -7.160579e-01 1.001358e+00
1.606445e-01 3.495902e-01 7.000201e-01 -7.158039e-01 1.001201e+00
1.611328e-01 3.496631e-01 7.000555e-01 -7.155482e-01 1.001043e+00
1.616211e-01 3.497364e-01 7.000911e-01 -7.152910e-01 1.000884e+00
1.621094e-01 3.498102e-01 7.001269e-01 -7.150321e-01 1.000724e+00
1.625977e-01 3.498845e-01 7.001630e-01 -7.147715e-01 1.000563e+00
1.630859e-01 3.499592e-01 7.001992e-01 -7.145093e-01 1.000401e+00
1.635742e-01 3.500345e-01 7.002357e-01 -7.142454e-01 1.000238e+00
1.640625e-01 3.501102e-01 7.002724e-01 -7.139798e-01 1.000074e+00
1.645508e-01 3.501864e-01 7.003093e-01 -7.137125e-01 9.999094e-01
1.650391e-01 3.502631e-01 7.003465e-01 -7.134435e-01 9.997434e-01
1.655273e-01 3.503404e-01 7.003839e-01 -7.131727e-01 9.995763e-01
1.660156e-01 3.504181e-01 7.004215e-01 -7.129001e-01 9.994082e-01
1.665039e-01 3.504964e-01 7.004593e-01 -7.126258e-01 9.992391e-01
1.669922e-01 3.505751e-01 7.004974e-01 -7.123497e-01 9.990689e-01
1.674805e-01 3.506544e-01 7.005357e-01 -7.120717e-01 9.988976e-01
1.679688e-01 3.507342e-01 7.005743e-01 -7.117919e-01 9.987252e-01
1.684570e-01 3.508146e-01 7.006130e-01 -7.115103e-01 9.985517e-01
1.689453e-01 3.508955e-01 7.006521e-01 -7.112268e-01 9.983771e-01
1.694336e-01 3.509770e-01 7.006914e-01 -7.109414e-01 9.982014e-01
1.699219e-01 3.510590e-01 7.007309e-01 -7.106540e-01 9.980245e-01
1.704102e-01 3.511415e-01 7.007707e-01 -7.103648e-01 9.978465e-01
1.708984e-01 3.512246e-01 7.008107e-01 -7.100736e-01 9.976674e-01
1.713867e-01 3.513083e-01 7.008510e-01 -7.097804e-01 9.974870e-01
1.718750e-01 3.513926e-01 7.008915e-01 -7.094853e-01 9.973055e-01
1.723633e-01 3.514774e-01 7.009323e-01 -7.091881e-01 9.971228e-01
1.728516e-01 3.515629e-01 7.009734e-01 -7.088889e-01 9.969389e-01
1.733398e-01 3.516489e-01 7.010147e-01 -7.085877e-01 9.967538e-01
1.738281e-01 3.517355e-01 7.010563e-01 -7.082843e-01 9.965674e-01
1.743164e-01 3.518227e-01 7.010981e-01 -7.079789e-01 9.963798e-01
1.748047e-01 3.519106e-01 7.011403e-01 -7.076713e-01 9.961909e-01
1.752930e-01 3.519990e-01 7.011827e-01 -7.073616e-01 9.960008e-01
1.757812e-01 3.520881e-01 7.012254e-01 -7.070497e-01 9.958094e-01
1.762695e-01 3.521779e-01 7.012683e-01 -7.067357e-01 9.956167e-01
1.767578e-01 3.522682e-01 7.013116e-01 -7.064194e-01 9.954227e-01
1.772461e-01 3.523593e-01 7.013551e-01 -7.061008e-01 9.952273e-01
1.777344e-01 3.524509e-01 7.013990e-01 -7.057800e-01 9.950306e-01
1.782227e-01 3.525433e-01 7.014431e-01 -7.054569e-01 9.948326e-01
1.787109e-01 3.526363e-01 7.014875e-01 -7.051314e-01 9.946331e-01
1.791992e-01 3.527300e-01 7.015322e-01 -7.048036e-01 9.944323e-01
1.796875e-01 3.528244e-01 7.015772e-01 -7.044735e-01 9.942301e-01
1.801758e-01 3.529195e-01 7.016226e-01 -7.041409e-01 9.940265e-01
1.806641e-01 3.530153e-01 7.016682e-01 -7.038058e-01 9.938214e-01
1.811523e-01 3.531118e-01 7.017142e-01 -7.034683e-01 9.936149e-01
1.816406e-01 3.532090e-01 7.017604e-01 -7.031283e-01 9.934069e-01
1.821289e-01 3.533069e-01 7.018070e-01 -7.027858e-01 9.931974e-01
1.826172e-01 3.534056e-01 7.018540e-01 -7.024407e-01 9.929864e-01
1.831055e-01 3.535051e-01 7.019012e-01 -7.020930e-01 9.927738e-01
1.835938e-01 3.536053e-01 7.019488e-01 -7.017427e-01 9.925598e-01
1.840820e-01 3.537063e-01 7.019967e-01 -7.013897e-01 9.923441e-01
1.845703e-01 3.538080e-01 7.020450e-01 -7.010340e-01 9.921269e-01
1.850586e-01 3.539106e-01 7.020936e-01 -7.006756e-01 9.919081e-01
1.855469e-01 3.540139e-01 7.021425e-01 -7.003144e-01 9.916877e-01
1.860352e-01 3.541181e-01 7.021918e-01 -6.999504e-01 9.914656e-01
1.865234e-01 3.542231e-01 7.022415e-01 -6.995836e-01 9.912418e-01
1.870117e-01 3.543289e-01 7.022915e-01 -6.992139e-01 9.910163e-01
1.875000e-01 3.544356e-01 7.023419e-01 -6.988412e-01 9.907892e-01
1.879883e-01 3.545431e-01 7.023927e-01 -6.984656e-01 9.905603e-01
1.884766e-01 3.546515e-01 7.024438e-01 -6.980870e-01 9.903296e-01
1.889648e-01 3.547608e-01 7.024953e-01 -6.977054e-01 9.900972e-01
1.894531e-01 3.548710e-01 7.025472e-01 -6.973206e-01 9.898629e-01
1.899414e-01 3.549820e-01 7.025995e-01 -6.969327e-01 9.896269e-01
1.904297e-01 3.550940e-01 7.026522e-01 -6.965417e-01 9.893889e-01
1.909180e-01 3.552070e-01 7.027053e-01 -6.961474e-01 9.891491e-01
1.914062e-01 3.553209e-01 7.027588e-01 -6.957498e-01 9.889074e-01
1.918945e-01 3.554357e-01 7.028127e-01 -6.953489e-01 9.886637e-01
1.923828e-01 3.555515e-01 7.028671e-01 -6.949447e-01 9.884181e-01
1.928711e-01 3.556683e-01 7.029219e-01 -6.945370e-01 9.881704e-01
1.933594e-01 3.557862e-01 7.029770e-01 -6.941258e-01 9.879208e-01
1.938477e-01 3.559050e-01 7.030327e-01 -6.937112e-01 9.876690e-01
1.943359e-01 3.560249e-01 7.030888e-01 -6.932929e-01 9.874152e-01
1.948242e-01 3.561458e-01 7.031453e-01 -6.928710e-01 9.871593e-01
1.953125e-01 3.562678e-01 7.032023e-01 -6.924454e-01 9.869012e-01
1.958008e-01 3.563909e-01 7.032597e-01 -6.920160e-01 9.866409e-01
1.962891e-01 3.565151e-01 7.033176e-01 -6.915828e-01 9.863785e-01
1.967773e-01 3.566404e-01 7.033760e-01 -6.911457e-01 9.861137e-01
1.972656e-01 3.567669e-01 7.034349e-01 -6.907047e-01 9.858467e-01
1.977539e-01 3.568945e-01 7.034943e-01 -6.902597e-01 9.855773e-01
1.982422e-01 3.570233e-01 7.035542e-01 -6.898105e-01 9.853056e-01
1.987305e-01 3.571534e-01 7.036146e-01 -6.893573e-01 9.850314e-01
1.992188e-01 3.572846e-01 7.036755e-01 -6.888998e-01 9.847548e-01
1.997070e-01 3.574171e-01 7.037369e-01 -6.884380e-01 9.844757e-01
2.001953e-01 3.575508e-01 7.037989e-01 -6.879718e-01 9.841941e-01
2.006836e-01 3.576859e-01 7.038614e-01 -6.875012e-01 9.839099e-01
2.011719e-01 3.578222e-01 7.039244e-01 -6.870260e-01 9.836231e-01
2.016602e-01 3.579599e-01 7.039881e-01 -6.865463e-01 9.833336e-01
2.021484e-01 3.580990e-01 7.040523e-01 -6.860618e-01 9.830414e-01
2.026367e-01 3.582394e-01 7.041170e-01 -6.855726e-01 9.827464e-01
2.031250e-01 3.583813e-01 7.041824e-01 -6.850785e-01 9.824486e-01
2.036133e-01 3.585246e-01 7.042484e-01 -6.845794e-01 9.821480e-01
2.041016e-01 3.586693e-01 7.043150e-01 -6.840752e-01 9.818444e-01
2.045898e-01 3.588156e-01 7.043822e-01 -6.835659e-01 9.815378e-01
2.050781e-01 3.589634e-01 7.044500e-01 -6.830513e-01 9.812282e-01
2.055664e-01 3.591127e-01 7.045185e-01 -6.825313e-01 9.809155e-01
2.060547e-01 3.592637e-01 7.045877e-01 -6.820059e-01 9.805997e-01
2.065430e-01 3.594162e-01 7.046575e-01 -6.814748e-01 9.802806e-01
2.070312e-01 3.595704e-01 7.047280e-01 -6.809381e-01 9.799583e-01
2.075195e-01 3.597263e-01 7.047992e-01 -6.803955e-01 9.796325e-01
2.080078e-01 3.598839e-01 7.048711e-01 -6.798469e-01 9.793034e-01
2.084961e-01 3.600433e-01 7.049438e-01 -6.792923e-01 9.789708e-01
2.089844e-01 3.602045e-01 7.050172e-01 -6.787315e-01 9.786346e-01
2.094727e-01 3.603675e-01 7.050913e-01 -6.781643e-01 9.782948e-01
2.099609e-01 3.605324e-01 7.051662e-01 -6.775907e-01 9.779512e-01
2.104492e-01 3.606993e-01 7.052420e-01 -6.770104e-01 9.776038e-01
2.109375e-01 3.608681e-01 7.053185e-01 -6.764233e-01 9.772526e-01
2.114258e-01 3.610389e-01 7.053958e-01 -6.758292e-01 9.768973e-01
2.119141e-01 3.612117e-01 7.054740e-01 -6.752281e-01 9.765380e-01
2.124023e-01 3.613867e-01 7.055531e-01 -6.746197e-01 9.761746e-01
2.128906e-01 3.615639e-01 7.056330e-01 -6.740038e-01 9.758068e-01
2.133789e-01 3.617432e-01 7.057138e-01 -6.733802e-01 9.754348e-01
2.138672e-01 3.619249e-01 7.057956e-01 -6.727489e-01 9.750582e-01
2.143555e-01 3.621088e-01 7.058783e-01 -6.721095e-01 9.746770e-01
2.148438e-01 3.622951e-01 7.059619e-01 -6.714619e-01 9.742912e-01
2.153320e-01 3.624839e-01 7.060466e-01 -6.708058e-01 9.739005e-01
2.158203e-01 3.626752e-01 7.061323e-01 -6.701411e-01 9.735049e-01
2.163086e-01 3.628691e-01 7.062190e-01 -6.694675e-01 9.731043e-01
2.167969e-01 3.630656e-01 7.063067e-01 -6.687847e-01 9.726984e-01
2.172852e-01 3.632649e-01 7.063956e-01 -6.680926e-01 9.722872e-01
2.177734e-01 3.634669e-01 7.064856e-01 -6.673907e-01 9.718705e-01
2.182617e-01 3.636719e-01 7.065767e-01 -6.666790e-01 9.714482e-01
2.187500e-01 3.638798e-01 7.066691e-01 -6.659570e-01 9.710201e-01
2.192383e-01 3.640907e-01 7.067626e-01 -6.652245e-01 9.705860e-01
2.197266e-01 3.643048e-01 7.068574e-01 -6.644812e-01 9.701457e-01
2.202148e-01 3.645221e-01 7.069535e-01 -6.637268e-01 9.696992e-01
2.207031e-01 3.647427e-01 7.070509e-01 -6.629608e-01 9.692461e-01
2.211914e-01 3.649668e-01 7.071497e-01 -6.621829e-01 9.687863e-01
2.216797e-01 3.651944e-01 7.072498e-01 -6.613928e-01 9.683196e-01
2.221680e-01 3.654257e-01 7.073515e-01 -6.605901e-01 9.678457e-01
2.226562e-01 3.656608e-01 7.074546e-01 -6.597743e-01 9.673645e-01
2.231445e-01 3.658998e-01 7.075592e-01 -6.589450e-01 9.668757e-01
2.236328e-01 3.661428e-01 7.076655e-01 -6.581017e-01 9.663790e-01
2.241211e-01 3.663901e-01 7.077733e-01 -6.572440e-01 9.658741e-01
2.246094e-01 3.666416e-01 7.078829e-01 -6.563713e-01 9.653608e-01
2.250977e-01 3.668977e-01 7.079942e-01 -6.554830e-01 9.648388e-01
2.255859e-01 3.671584e-01 7.081074e-01 -6.545787e-01 9.643077e-01
2.260742e-01 3.674240e-01 7.082224e-01 -6.536577e-01 9.637673e-01
2.265625e-01 3.676946e-01 7.083394e-01 -6.527193e-01 9.632171e-01
2.270508e-01 3.679704e-01 7.084584e-01 -6.517628e-01 9.626568e-01
2.275391e-01 3.682516e-01 7.085795e-01 -6.507876e-01 9.620860e-01
2.280273e-01 3.685386e-01 7.087028e-01 -6.497928e-01 9.615042e-01
2.285156e-01 3.688314e-01 7.088283e-01 -6.487777e-01 9.609110e-01
2.290039e-01 3.691304e-01 7.089562e-01 -6.477413e-01 9.603060e-01
2.294922e-01 3.694358e-01 7.090866e-01 -6.466826e-01 9.596886e-01
2.299805e-01 3.697479e-01 7.092195e-01 -6.456008e-01 9.590582e-01
2.304688e-01 3.700670e-01 7.093551e-01 -6.444947e-01 9.584143e-01
2.309570e-01 3.703936e-01 7.094935e-01 -6.433630e-01 9.577562e-01
2.314453e-01 3.707278e-01 7.096348e-01 -6.422047e-01 9.570833e-01
2.319336e-01 3.710702e-01 7.097791e-01 -6.410184e-01 9.563948e-01
2.324219e-01 3.714211e-01 7.099267e-01 -6.398025e-01 9.556899e-01
2.329102e-01 3.717810e-01 7.100777e-01 -6.385556e-01 9.549678e-01
2.333984e-01 3.721503e-01 7.102322e-01 -6.372758e-01 9.542276e-01
2.338867e-01 3.725297e-01 7.103904e-01 -6.359615e-01 9.534682e-01
2.343750e-01 3.729197e-01 7.105526e-01 -6.346104e-01 9.526885e-01
2.348633e-01 3.733209e-01 7.107189e-01 -6.332206e-01 9.518874e-01
2.353516e-01 3.737340e-01 7.108897e-01 -6.317894e-01 9.510636e-01
2.358398e-01 3.741599e-01 7.110651e-01 -6.303144e-01 9.502157e-01
2.363281e-01 3.745992e-01 7.112455e-01 -6.287925e-01 9.493419e-01
2.368164e-01 3.750530e-01 7.114312e-01 -6.272205e-01 9.484408e-01
2.373047e-01 3.755223e-01 7.116225e-01 -6.255949e-01 9.475102e-01
2.377930e-01 3.760083e-01 7.118198e-01 -6.239117e-01 9.465480e-01
2.382812e-01 3.765122e-01 7.120236e-01 -6.221663e-01 9.455520e-01
2.387695e-01 3.770354e-01 7.122344e-01 -6.203538e-01 9.445193e-01
2.392578e-01 3.775796e-01 7.124527e-01 -6.184685e-01 9.434470e-01
2.397461e-01 3.781467e-01 7.126791e-01 -6.165040e-01 9.423316e-01
2.402344e-01 3.787387e-01 7.129144e-01 -6.144529e-01 9.411692e-01
2.407227e-01 3.793581e-01 7.131594e-01 -6.123069e-01 9.399554e-01
2.412109e-01 3.800077e-01 7.134150e-01 -6.100561e-01 9.386849e-01
2.416992e-01 3.806907e-01 7.136822e-01 -6.076891e-01 9.373518e-01
2.421875e-01 3.814110e-01 7.139624e-01 -6.051926e-01 9.359489e-01
2.426758e-01 3.821731e-01 7.142570e-01 -6.025507e-01 9.344680e-01
2.431641e-01 3.829825e-01 7.145679e-01 -5.997443e-01 9.328989e-01
2.436523e-01 3.838458e-01 7.148970e-01 -5.967501e-01 9.312296e-01
2.441406e-01 3.847711e-01 7.152472e-01 -5.935397e-01 9.294450e-01
2.446289e-01 3.857688e-01 7.156216e-01 -5.900772e-01 9.275265e-01
2.451172e-01 3.868519e-01 7.160244e-01 -5.863168e-01 9.254504e-01
2.456055e-01 3.880373e-01 7.164608e-01 -5.821989e-01 9.231856e-01
2.460938e-01 3.893478e-01 7.169380e-01 -5.776432e-01 9.206910e-01
2.465820e-01 3.908152e-01 7.174657e-01 -5.725385e-01 9.179092e-01
2.470703e-01 3.924850e-01 7.180576e-01 -5.667234e-01 9.147580e-01
2.475586e-01 3.944272e-01 7.187346e-01 -5.599512e-01 9.111118e-01
2.480469e-01 3.967567e-01 7.195303e-01 -5.518145e-01 9.067652e-01
2.485352e-01 3.996843e-01 7.205052e-01 -5.415636e-01 9.013428e-01
2.490234e-01 4.036703e-01 7.217874e-01 -5.275549e-01 8.940309e-01
2.495117e-01 4.101211e-01 7.237525e-01 -5.047268e-01 8.823643e-01
2.500000e-01 5.000000e-01 7.369679e-01 0.000000e+00 7.369679e-01
2.504883e-01 4.101211e-01 7.237525e-01 5.047268e-01 8.823643e-01
2.509766e-01 4.036703e-01 7.217874e-01 5.275549e-01 8.940309e-01
2.514648e-01 3.996843e-01 7.205052e-01 5.415636e-01 9.013428e-01
2.519531e-01 3.967567e-01 7.195303e-01 5.518145e-01 9.067652e-01
2.524414e-01 3.944272e-01 7.187346e-01 5.599512e-01 9.111118e-01
2.529297e-01 3.924850e-01 7.180576e-01 5.667234e-01 9.147580e-01
2.534180e-01 3.908152e-01 7.174657e-01 5.725385e-01 9.179092e-01
2.539062e-01 3.893478e-01 7.169380e-01 5.776432e-01 9.206910e-01
2.543945e-01 3.880373e-01 7.164608e-01 5.821989e-01 9.231856e-01
2.548828e-01 3.868519e-01 7.160244e-01 5.863168e-01 9.254504e-01
2.553711e-01 3.857688e-01 7.156216e-01 5.900772e-01 9.275265e-01
2.558594e-01 3.847711e-01 7.152472e-01 5.935397e-01 9.294450e-01
2.563477e-01 3.838458e-01 7.148970e-01 5.967501e-01 9.312296e-01
2.568359e-01 3.829825e-01 7.145679e-01 5.997443e-01 9.328989e-01
2.573242e-01 3.821731e-01 7.142570e-01 6.025507e-01 9.344680e-01
2.578125e-01 3.814110e-01 7.139624e-01 6.051926e-01 9.359489e-01
2.583008e-01 3.806907e-01 7.136822e-01 6.076891e-01 9.373518e-01
2.587891e-01 3.800077e-01 7.134150e-01 6.100561e-01 9.386849e-01
2.592773e-01 3.793581e-01 7.131594e-01 6.123069e-01 9.399554e-01
2.597656e-01 3.787387e-01 7.129144e-01 6.144529e-01 9.411692e-01
2.602539e-01 3.781467e-01 7.126791e-01 6.165040e-01 9.423316e-01
2.607422e-01 3.775796e-01 7.124527e-01 6.184685e-01 9.434470e-01
2.612305e-01 3.770354e-01 7.122344e-01 6.203538e-01 9.445193e-01
2.617188e-01 3.765122e-01 7.120236e-01 6.221663e-01 9.455520e-01
2.622070e-01 3.760083e-01 7.118198e-01 6.239117e-01 9.465480e-01
2.626953e-01 3.755223e-01 7.116225e-01 6.255949e-01 9.475102e-01
2.631836e-01 3.750530e-01 7.114312e-01 6.272205e-01 9.484408e-01
2.636719e-01 3.745992e-01 7.112455e-01 6.287925e-01 9.493419e-01
2.641602e-01 3.741599e-01 7.110651e-01 6.303144e-01 9.502157e-01
2.646484e-01 3.737340e-01 7.108897e-01 6.317894e-01 9.510636e-01
2.651367e-01 3.733209e-01 7.107189e-01 6.332206e-01 9.518874e-01
2.656250e-01 3.729197e-01 7.105526e-01 6.346104e-01 9.526885e-01
2.661133e-01 3.725297e-01 7.103904e-01 6.359615e-01 9.534682e-01
2.666016e-01 3.721503e-01 7.102322e-01 6.372758e-01 9.542276e-01
2.670898e-01 3.717810e-01 7.100777e-01 6.385556e-01 9.549678e-01
2.675781e-01 3.714211e-01 7.099267e-01 6.398025e-01 9.556899e-01
2.680664e-01 3.710702e-01 7.097791e-01 6.410184e-01 9.563948e-01
2.685547e-01 3.707278e-01 7.096348e-01 6.422047e-01 9.570833e-01
2.690430e-01 3.703936e-01 7.094935e-01 6.433630e-01 9.577562e-01
2.695312e-01 3.700670e-01 7.093551e-01 6.444947e-01 9.584143e-01
2.700195e-01 3.697479e-01 7.092195e-01 6.456008e-01 9.590582e-01
2.705078e-01 3.694358e-01 7.090866e-01 6.466826e-01 9.596886e-01
2.709961e-01 3.691304e-01 7.089562e-01 6.477413e-01 9.603060e-01
2.714844e-01 3.688314e-01 7.088283e-01 6.487777e-01 9.609110e-01
2.719727e-01 3.685386e-01 7.087028e-01 6.497928e-01 9.615042e-01
2.724609e-01 3.682516e-01 7.085795e-01 6.507876e-01 9.620860e-01
2.729492e-01 3.679704e-01 7.084584e-01 6.517628e-01 9.626568e-01
2.734375e-01 3.676946e-01 7.083394e-01 6.527193e-01 9.632171e-01
2.739258e-01 3.674240e-01 7.082224e-01 6.536577e-01 9.637673e-01
2.744141e-01 3.671584e-01 7.081074e-01 6.545787e-01 9.643077e-01
2.749023e-01 3.668977e-01 7.079942e-01 6.554830e-01 9.648388e-01
2.753906e-01 3.666416e-01 7.078829e-01 6.563713e-01 9.653608e-01
2.758789e-01 3.663901e-01 7.077733e-01 6.572440e-01 9.658741e-01
2.763672e-01 3.661428e-01 7.076655e-01 6.581017e-01 9.663790e-01
2.768555e-01 3.658998e-01 7.075592e-01 6.589450e-01 9.668757e-01
2.773438e-01 3.656608e-01 7.074546e-01 6.597743e-01 9.673645e-01
2.778320e-01 3.654257e-01 7.073515e-01 6.605901e-01 9.678457e-01
2.783203e-01 3.651944e-01 7.072498e-01 6.613928e-01 9.683196e-01
2.788086e-01 3.649668e-01 7.071497e-01 6.621829e-01 9.687863e-01
2.792969e-01 3.647427e-01 7.070509e-01 6.629608e-01 9.692461e-01
2.797852e-01 3.645221e-01 7.069535e-01 6.637268e-01 9.696992e-01
2.802734e-01 3.643048e-01 7.068574e-01 6.644812e-01 9.701457e-01
2.807617e-01 3.640907e-01 7.067626e-01 6.652245e-01 9.705860e-01
2.812500e-01 3.638798e-01 7.066691e-01 6.659570e-01 9.710201e-01
2.817383e-01 3.636719e-01 7.065767e-01 6.666790e-01 9.714482e-01
2.822266e-01 3.634669e-01 7.064856e-01 6.673907e-01 9.718705e-01
2.827148e-01 3.632649e-01 7.063956e-01 6.680926e-01 9.722872e-01
2.832031e-01 3.630656e-01 7.063067e-01 6.687847e-01 9.726984e-01
2.836914e-01 3.628691e-01 7.062190e-01 6.694675e-01 9.731043e-01
2.841797e-01 3.626752e-01 7.061323e-01 6.701411e-01 9.735049e-01
2.846680e-01 3.624839e-01 7.060466e-01 6.708058e-01 9.739005e-01
2.851562e-01 3.622951e-01 7.059619e-01 6.714619e-01 9.742912e-01
2.856445e-01 3.621088e-01 7.058783e-01 6.721095e-01 9.746770e-01
2.861328e-01 3.619249e-01 7.057956e-01 6.727489e-01 9.750582e-01
2.866211e-01 3.617432e-01 7.057138e-01 6.733802e-01 9.754348e-01
2.871094e-01 3.615639e-01 7.056330e-01 6.740038e-01 9.758068e-01
2.875977e-01 3.613867e-01 7.055531e-01 6.746197e-01 9.761746e-01
2.880859e-01 3.612117e-01 7.054740e-01 6.752281e-01 9.765380e-01
2.885742e-01 3.610389e-01 7.053958e-01 6.758292e-01 9.768973e-01
2.890625e-01 3.608681e-01 7.053185e-01 6.764233e-01 9.772526e-01
2.895508e-01 3.606993e-01 7.052420e-01 6.770104e-01 9.776038e-01
2.900391e-01 3.605324e-01 7.051662e-01 6.775907e-01 9.779512e-01
2.905273e-01 3.603675e-01 7.050913e-01 6.781643e-01 9.782948e-01
2.910156e-01 3.602045e-01 7.050172e-01 6.787315e-01 9.786346e-01
2.915039e-01 3.600433e-01 7.049438e-01 6.792923e-01 9.789708e-01
2.919922e-01 3.598839e-01 7.048711e-01 6.798469e-01 9.793034e-01
2.924805e-01 3.597263e-01 7.047992e-01 6.803955e-01 9.796325e-01
2.929688e-01 3.595704e-01 7.047280e-01 6.809381e-01 9.799583e-01
2.934570e-01 3.594162e-01 7.046575e-01 6.814748e-01 9.802806e-01
2.939453e-01 3.592637e-01 7.045877e-01 6.820059e-01 9.805997e-01
2.944336e-01 3.591127e-01 7.045185e-01 6.825313e-01 9.809155e-01
2.949219e-01 3.589634e-01 7.044500e-01 6.830513e-01 9.812282e-01
2.954102e-01 3.588156e-01 7.043822e-01 6.835659e-01 9.815378e-01
2.958984e-01 3.586693e-01 7.043150e-01 6.840752e-01 9.818444e-01
2.963867e-01 3.585246e-01 7.042484e-01 6.845794e-01 9.821480e-01
2.968750e-01 3.583813e-01 7.041824e-01 6.850785e-01 9.824486e-01
2.973633e-01 3.582394e-01 7.041170e-01 6.855726e-01 9.827464e-01
2.978516e-01 3.580990e-01 7.040523e-01 6.860618e-01 9.830414e-01
2.983398e-01 3.579599e-01 7.039881e-01 6.865463e-01 9.833336e-01
2.988281e-01 3.578222e-01 7.039244e-01 6.870260e-01 9.836231e-01
2.993164e-01 3.576859e-01 7.038614e-01 6.875012e-01 9.839099e-01
2.998047e-01 3.575508e-01 7.037989e-01 6.879718e-01 9.841941e-01
3.002930e-01 3.574171e-01 7.037369e-01 6.884380e-01 9.844757e-01
3.007812e-01 3.572846e-01 7.036755e-01 6.888998e-01 9.847548e-01
3.012695e-01 3.571534e-01 7.036146e-01 6.893573e-01 9.850314e-01
3.017578e-01 3.570233e-01 7.035542e-01 6.898105e-01 9.853056e-01
3.022461e-01 3.568945e-01 7.034943e-01 6.902597e-01 9.855773e-01
3.027344e-01 3.567669e-01 7.034349e-01 6.907047e-01 9.858467e-01
3.032227e-01 3.566404e-01 7.033760e-01 6.911457e-01 9.861137e-01
3.037109e-01 3.565151e-01 7.033176e-01 6.915828e-01 9.863785e-01
3.041992e-01 3.563909e-01 7.032597e-01 6.920160e-01 9.866409e-01
3.046875e-01 3.562678e-01 7.032023e-01 6.924454e-01 9.869012e-01
3.051758e-01 3.561458e-01 7.031453e-01 6.928710e-01 9.871593e-01
3.056641e-01 3.560249e-01 7.030888e-01 6.932929e-01 9.874152e-01
3.061523e-01 3.559050e-01 7.030327e-01 6.937112e-01 9.876690e-01
3.066406e-01 3.557862e-01 7.029770e-01 6.941258e-01 9.879208e-01
3.071289e-01 3.556683e-01 7.029219e-01 6.945370e-01 9.881704e-01
3.076172e-01 3.555515e-01 7.028671e-01 6.949447e-01 9.884181e-01
3.081055e-01 3.554357e-01 7.028127e-01 6.953489e-01 9.886637e-01
3.085938e-01 3.553209e-01 7.027588e-01 6.957498e-01 9.889074e-01
3.090820e-01 3.552070e-01 7.027053e-01 6.961474e-01 9.891491e-01
3.095703e-01 3.550940e-01 7.026522e-01 6.965417e-01 9.893889e-01
3.100586e-01 3.549820e-01 7.025995e-01 6.969327e-01 9.896269e-01
3.105469e-01 3.548710e-01 7.025472e-01 6.973206e-01 9.898629e-01
3.110352e-01 3.547608e-01 7.024953e-01 6.977054e-01 9.900972e-01
3.115234e-01 3.546515e-01 7.024438e-01 6.980870e-01 9.903296e-01
3.120117e-01 3.545431e-01 7.023927e-01 6.984656e-01 9.905603e-01
3.125000e-01 3.544356e-01 7.023419e-01 6.988412e-01 9.907892e-01
3.129883e-01 3.543289e-01 7.022915e-01 6.992139e-01 9.910163e-01
3.134766e-01 3.542231e-01 7.022415e-01 6.995836e-01 9.912418e-01
3.139648e-01 3.541181e-01 7.021918e-01 6.999504e-01 9.914656e-01
3.144531e-01 3.540139e-01 7.021425e-01 7.003144e-01 9.916877e-01
3.149414e-01 3.539106e-01 7.020936e-01 7.006756e-01 9.919081e-01
3.154297e-01 3.538080e-01 7.020450e-01 7.010340e-01 9.921269e-01
3.159180e-01 3.537063e-01 7.019967e-01 7.013897e-01 9.923441e-01
3.164062e-01 3.536053e-01 7.019488e-01 7.017427e-01 9.925598e-01
3.168945e-01 3.535051e-01 7.019012e-01 7.020930e-01 9.927738e-01
3.173828e-01 3.534056e-01 7.018540e-01 7.024407e-01 9.929864e-01
3.178711e-01 3.533069e-01 7.018070e-01 7.027858e-01 9.931974e-01
3.183594e-01 3.532090e-01 7.017604e-01 7.031283e-01 9.934069e-01
3.188477e-01 3.531118e-01 7.017142e-01 7.034683e-01 9.936149e-01
3.193359e-01 3.530153e-01 7.016682e-01 7.038058e-01 9.938214e-01
3.198242e-01 3.529195e-01 7.016226e-01 7.041409e-01 9.940265e-01
3.203125e-01 3.528244e-01 7.015772e-01 7.044735e-01 9.942301e-01
3.208008e-01 3.527300e-01 7.015322e-01 7.048036e-01 9.944323e-01
3.212891e-01 3.526363e-01 7.014875e-01 7.051314e-01 9.946331e-01
3.217773e-01 3.525433e-01 7.014431e-01 7.054569e-01 9.948326e-01
3.222656e-01 3.524509e-01 7.013990e-01 7.057800e-01 9.950306e-01
3.227539e-01 3.523593e-01 7.013551e-01 7.061008e-01 9.952273e-01
3.232422e-01 3.522682e-01 7.013116e-01 7.064194e-01 9.954227e-01
3.237305e-01 3.521779e-01 7.012683e-01 7.067357e-01 9.956167e-01
3.242188e-01 3.520881e-01 7.012254e-01 7.070497e-01 9.958094e-01
3.247070e-01 3.519990e-01 7.011827e-01 7.073616e-01 9.960008e-01
3.251953e-01 3.519106e-01 7.011403e-01 7.076713e-01 9.961909e-01
3.256836e-01 3.518227e-01 7.010981e-01 7.079789e-01 9.963798e-01
3.261719e-01 3.517355e-01 7.010563e-01 7.082843e-01 9.965674e-01
3.266602e-01 3.516489e-01 7.010147e-01 7.085877e-01 9.967538e-01
3.271484e-01 3.515629e-01 7.009734e-01 7.088889e-01 9.969389e-01
3.276367e-01 3.514774e-01 7.009323e-01 7.091881e-01 9.971228e-01
3.281250e-01 3.513926e-01 7.008915e-01 7.094853e-01 9.973055e-01
3.286133e-01 3.513083e-01 7.008510e-01 7.097804e-01 9.974870e-01
3.291016e-01 3.512246e-01 7.008107e-01 7.100736e-01 9.976674e-01
3.295898e-01 3.511415e-01 7.007707e-01 7.103648e-01 9.978465e-01
3.300781e-01 3.510590e-01 7.007309e-01 7.106540e-01 9.980245e-01
3.305664e-01 3.509770e-01 7.006914e-01 7.109414e-01 9.982014e-01
3.310547e-01 3.508955e-01 7.006521e-01 7.112268e-01 9.983771e-01
3.315430e-01 3.508146e-01 7.006130e-01 7.115103e-01 9.985517e-01
3.320312e-01 3.507342e-01 7.005743e-01 7.117919e-01 9.987252e-01
3.325195e-01 3.506544e-01 7.005357e-01 7.120717e-01 9.988976e-01
3.330078e-01 3.505751e-01 7.004974e-01 7.123497e-01 9.990689e-01
3.334961e-01 3.504964e-01 7.004593e-01 7.126258e-01 9.992391e-01
3.339844e-01 3.504181e-01 7.004215e-01 7.129001e-01 9.994082e-01
3.344727e-01 3.503404e-01 7.003839e-01 7.131727e-01 9.995763e-01
3.349609e-01 3.502631e-01 7.003465e-01 7.134435e-01 9.997434e-01
3.354492e-01 3.501864e-01 7.003093e-01 7.137125e-01 9.999094e-01
3.359375e-01 3.501102e-01 7.002724e-01 7.139798e-01 1.000074e+00
3.364258e-01 3.500345e-01 7.002357e-01 7.142454e-01 1.000238e+00
3.369141e-01 3.499592e-01 7.001992e-01 7.145093e-01 1.000401e+00
3.374023e-01 3.498845e-01 7.001630e-01 7.147715e-01 1.000563e+00
3.378906e-01 3.498102e-01 7.001269e-01 7.150321e-01 1.000724e+00
3.383789e-01 3.497364e-01 7.000911e-01 7.152910e-01 1.000884e+00
3.388672e-01 3.496631e-01 7.000555e-01 7.155482e-01 1.001043e+00
3.393555e-01 3.495902e-01 7.000201e-01 7.158039e-01 1.001201e+00
3.398438e-01 3.495178e-01 6.999849e-01 7.160579e-01 1.001358e+00
3.403320e-01 3.494459e-01 6.999499e-01 7.163103e-01 1.001514e+00
3.408203e-01 3.493744e-01 6.999151e-01 7.165612e-01 1.001669e+00
3.413086e-01 3.493034e-01 6.998806e-01 7.168104e-01 1.001823e+00
3.417969e-01 3.492328e-01 6.998462e-01 7.170582e-01 1.001977e+00
3.422852e-01 3.491627e-01 6.998121e-01 7.173044e-01 1.002129e+00
3.427734e-01 3.490930e-01 6.997781e-01 7.175490e-01 1.002280e+00
3.432617e-01 3.490237e-01 6.997443e-01 7.177922e-01 1.002431e+00
3.437500e-01 3.489549e-01 6.997108e-01 7.180338e-01 1.002581e+00
3.442383e-01 3.488865e-01 6.996774e-01 7.182740e-01 1.002729e+00
3.447266e-01 3.488185e-01 6.996442e-01 7.185127e-01 1.002877e+00
3.452148e-01 3.487510e-01 6.996113e-01 7.187499e-01 1.003024e+00
3.457031e-01 3.486838e-01 6.995785e-01 7.189857e-01 1.003170e+00
3.461914e-01 3.486171e-01 6.995459e-01 7.192200e-01 1.003315e+00
3.466797e-01 3.485508e-01 6.995135e-01 7.194529e-01 1.003460e+00
3.471680e-01 3.484849e-01 6.994812e-01 7.196844e-01 1.003603e+00
3.476562e-01 3.484194e-01 6.994492e-01 7.199145e-01 1.003746e+00
3.481445e-01 3.483543e-01 6.994174e-01 7.201432e-01 1.003888e+00
3.486328e-01 3.482896e-01 6.993857e-01 7.203705e-01 1.004029e+00
3.491211e-01 3.482253e-01 6.993542e-01 7.205964e-01 1.004169e+00
3.496094e-01 3.481614e-01 6.993229e-01 7.208210e-01 1.004308e+00
3.500977e-01 3.480979e-01 6.992918e-01 7.210442e-01 1.004447e+00
3.505859e-01 3.480348e-01 6.992608e-01 7.212661e-01 1.004585e+00
3.510742e-01 3.479720e-01 6.992301e-01 7.214867e-01 1.004722e+00
3.515625e-01 3.479096e-01 6.991995e-01 7.217059e-01 1.004858e+00
3.520508e-01 3.478476e-01 6.991691e-01 7.219238e-01 1.004993e+00
3.525391e-01 3.477860e-01 6.991388e-01 7.221404e-01 1.005128e+00
3.530273e-01 3.477248e-01 6.991087e-01 7.223558e-01 1.005262e+00
3.535156e-01 3.476639e-01 6.990788e-01 7.225698e-01 1.005395e+00
3.540039e-01 3.476034e-01 6.990491e-01 7.227826e-01 1.005527e+00
3.544922e-01 3.475432e-01 6.990195e-01 7.229941e-01 1.005658e+00
3.549805e-01 3.474834e-01 6.989901e-01 7.232044e-01 1.005789e+00
3.554688e-01 3.474240e-01 6.989609e-01 7.234134e-01 1.005919e+00
3.559570e-01 3.473649e-01 6.989318e-01 7.236212e-01 1.006048e+00
3.564453e-01 3.473062e-01 6.989029e-01 7.238278e-01 1.006177e+00
3.569336e-01 3.472478e-01 6.988742e-01 7.240331e-01 1.006305e+00
3.574219e-01 3.471898e-01 6.988456e-01 7.242372e-01 1.006432e+00
3.579102e-01 3.471321e-01 6.988172e-01 7.244402e-01 1.006558e+00
3.583984e-01 3.470748e-01 6.987890e-01 7.246419e-01 1.006684e+00
3.588867e-01 3.470178e-01 6.987609e-01 7.248425e-01 1.006808e+00
3.593750e-01 3.469611e-01 6.987329e-01 7.250418e-01 1.006933e+00
3.598633e-01 3.469048e-01 6.987051e-01 7.252400e-01 1.007056e+00
3.603516e-01 3.468488e-01 6.986775e-01 7.254371e-01 1.007179e+00
3.608398e-01 3.467931e-01 6.986501e-01 7.256330e-01 1.007301e+00
3.613281e-01 3.467378e-01 6.986227e-01 7.258277e-01 1.007422e+00
3.618164e-01 3.466828e-01 6.985956e-01 7.260213e-01 1.007543e+00
3.623047e-01 3.466281e-01 6.985686e-01 7.262138e-01 1.007663e+00
3.627930e-01 3.465737e-01 6.985417e-01 7.264052e-01 1.007782e+00
3.632812e-01 3.465197e-01 6.985150e-01 7.265954e-01 1.007901e+00
3.637695e-01 3.464660e-01 6.984884e-01 7.267845e-01 1.008019e+00
3.642578e-01 3.464126e-01 6.984620e-01 7.269726e-01 1.008136e+00
3.647461e-01 3.463595e-01 6.984358e-01 7.271595e-01 1.008253e+00
3.652344e-01 3.463067e-01 6.984097e-01 7.273454e-01 1.008369e+00
3.657227e-01 3.462542e-01 6.983837e-01 7.275301e-01 1.008484e+00
3.662109e-01 3.462021e-01 6.983579e-01 7.277138e-01 1.008599e+00
3.666992e-01 3.461502e-01 6.983322e-01 7.278964e-01 1.008713e+00
3.671875e-01 3.460987e-01 6.983066e-01 7.280780e-01 1.008826e+00
3.676758e-01 3.460474e-01 6.982813e-01 7.282585e-01 1.008939e+00
3.681641e-01 3.459965e-01 6.982560e-01 7.284380e-01 1.009051e+00
3.686523e-01 3.459458e-01 6.982309e-01 7.286164e-01 1.009162e+00
3.691406e-01 3.458955e-01 6.982059e-01 7.287938e-01 1.009273e+00
3.696289e-01 3.458454e-01 6.981811e-01 7.289701e-01 1.009383e+00
3.701172e-01 3.457957e-01 6.981564e-01 7.291455e-01 1.009493e+00
3.706055e-01 3.457462e-01 6.981319e-01 7.293198e-01 1.009602e+00
3.710938e-01 3.456970e-01 6.981074e-01 7.294931e-01 1.009710e+00
3.715820e-01 3.456481e-01 6.980832e-01 7.296654e-01 1.009818e+00
3.720703e-01 3.455995e-01 6.980590e-01 7.298367e-01 1.009925e+00
3.725586e-01 3.455512e-01 6.980350e-01 7.300070e-01 1.010031e+00
3.730469e-01 3.455032e-01 6.980112e-01 7.301763e-01 1.010137e+00
3.735352e-01 3.454554e-01 6.979874e-01 7.303446e-01 1.010242e+00
3.740234e-01 3.454079e-01 6.979638e-01 7.305120e-01 1.010347e+00
3.745117e-01 3.453607e-01 6.979403e-01 7.306784e-01 1.010451e+00
3.750000e-01 3.453138e-01 6.979170e-01 7.308438e-01 1.010555e+00
3.754883e-01 3.452672e-01 6.978938e-01 7.310083e-01 1.010658e+00
3.759766e-01 3.452208e-01 6.978707e-01 7.311718e-01 1.010760e+00
3.764648e-01 3.451747e-01 6.978478e-01 7.313343e-01 1.010862e+00
3.769531e-01 3.451289e-01 6.978250e-01 7.314959e-01 1.010963e+00
3.774414e-01 3.450833e-01 6.978023e-01 7.316566e-01 1.011063e+00
3.779297e-01 3.450380e-01 6.977797e-01 7.318163e-01 1.011163e+00
3.784180e-01 3.449930e-01 6.977573e-01 7.319751e-01 1.011263e+00
3.789062e-01 3.449482e-01 6.977350e-01 7.321330e-01 1.011362e+00
3.793945e-01 3.449037e-01 6.977128e-01 7.322899e-01 1.011460e+00
3.798828e-01 3.448595e-01 6.976907e-01 7.324459e-01 1.011558e+00
3.803711e-01 3.448155e-01 6.976688e-01 7.326011e-01 1.011655e+00
3.808594e-01 3.447718e-01 6.976470e-01 7.327553e-01 1.011752e+00
3.813477e-01 3.447284e-01 6.976253e-01 7.329086e-01 1.011848e+00
3.818359e-01 3.446852e-01 6.976037e-01 7.330610e-01 1.011943e+00
3.823242e-01 3.446422e-01 6.975823e-01 7.332125e-01 1.012038e+00
3.828125e-01 3.445995e-01 6.975610e-01 7.333632e-01 1.012133e+00
3.833008e-01 3.445571e-01 6.975398e-01 7.335129e-01 1.012227e+00
3.837891e-01 3.445149e-01 6.975187e-01 7.336618e-01 1.012320e+00
3.842773e-01 3.444730e-01 6.974978e-01 7.338098e-01 1.012413e+00
3.847656e-01 3.444313e-01 6.974769e-01 7.339569e-01 1.012505e+00
3.852539e-01 3.443898e-01 6.974562e-01 7.341032e-01 1.012597e+00
3.857422e-01 3.443486e-01 6.974356e-01 7.342486e-01 1.012688e+00
3.862305e-01 3.443077e-01 6.974152e-01 7.343931e-01 1.012779e+00
3.867188e-01 3.442670e-01 6.973948e-01 7.345368e-01 1.012869e+00
3.872070e-01 3.442265e-01 6.973746e-01 7.346796e-01 1.012959e+00
3.876953e-01 3.441863e-01 6.973544e-01 7.348216e-01 1.013048e+00
3.881836e-01 3.441463e-01 6.973344e-01 7.349627e-01 1.013136e+00
3.886719e-01 3.441066e-01 6.973145e-01 7.351030e-01 1.013225e+00
3.891602e-01 3.440671e-01 6.972948e-01 7.352425e-01 1.013312e+00
3.896484e-01 3.440278e-01 6.972751e-01 7.353811e-01 1.013399e+00
3.901367e-01 3.439888e-01 6.972556e-01 7.355189e-01 1.013486e+00
3.906250e-01 3.439500e-01 6.972361e-01 7.356559e-01 1.013572e+00
3.911133e-01 3.439115e-01 6.972168e-01 7.357921e-01 1.013657e+00
3.916016e-01 3.438732e-01 6.971976e-01 7.359274e-01 1.013742e+00
3.920898e-01 3.438351e-01 6.971785e-01 7.360620e-01 1.013827e+00
3.925781e-01 3.437972e-01 6.971595e-01 7.361957e-01 1.013911e+00
3.930664e-01 3.437596e-01 6.971407e-01 7.363286e-01 1.013995e+00
3.935547e-01 3.437222e-01 6.971219e-01 7.364607e-01 1.014078e+00
3.940430e-01 3.436850e-01 6.971033e-01 7.365921e-01 1.014160e+00
3.945312e-01 3.436481e-01 6.970847e-01 7.367226e-01 1.014242e+00
3.950195e-01 3.436113e-01 6.970663e-01 7.368523e-01 1.014324e+00
3.955078e-01 3.435748e-01 6.970480e-01 7.369813e-01 1.014405e+00
3.959961e-01 3.435386e-01 6.970298e-01 7.371094e-01 1.014485e+00
3.964844e-01 3.435025e-01 6.970117e-01 7.372368e-01 1.014566e+00
3.969727e-01 3.434667e-01 6.969937e-01 7.373634e-01 1.014645e+00
3.974609e-01 3.434311e-01 6.969758e-01 7.374892e-01 1.014724e+00
3.979492e-01 3.433957e-01 6.969580e-01 7.376143e-01 1.014803e+00
3.984375e-01 3.433605e-01 6.969403e-01 7.377385e-01 1.014881e+00
3.989258e-01 3.433256e-01 6.969228e-01 7.378620e-01 1.014959e+00
3.994141e-01 3.432909e-01 6.969053e-01 7.379848e-01 1.015036e+00
3.999023e-01 3.432563e-01 6.968880e-01 7.381068e-01 1.015113e+00
4.003906e-01 3.432220e-01 6.968707e-01 7.382280e-01 1.015189e+00
4.008789e-01 3.431880e-01 6.968536e-01 7.383485e-01 1.015265e+00
4.013672e-01 3.431541e-01 6.968365e-01 7.384682e-01 1.015341e+00
4.018555e-01 3.431204e-01 6.968196e-01 7.385872e-01 1.015415e+00
4.023438e-01 3.430870e-01 6.968028e-01 7.387054e-01 1.015490e+00
4.028320e-01 3.430538e-01 6.967861e-01 7.388229e-01 1.015564e+00
4.033203e-01 3.430207e-01 6.967694e-01 7.389397e-01 1.015637e+00
4.038086e-01 3.429879e-01 6.967529e-01 7.390557e-01 1.015711e+00
4.042969e-01 3.429553e-01 6.967365e-01 7.391710e-01 1.015783e+00
4.047852e-01 3.429229e-01 6.967202e-01 7.392855e-01 1.015855e+00
4.052734e-01 3.428907e-01 6.967040e-01 7.393993e-01 1.015927e+00
4.057617e-01 3.428588e-01 6.966879e-01 7.395124e-01 1.015998e+00
4.062500e-01 3.428270e-01 6.966719e-01 7.396248e-01 1.016069e+00
4.067383e-01 3.427954e-01 6.966560e-01 7.397364e-01 1.016140e+00
4.072266e-01 3.427641e-01 6.966402e-01 7.398474e-01 1.016209e+00
4.077148e-01 3.427329e-01 6.966245e-01 7.399576e-01 1.016279e+00
4.082031e-01 3.427019e-01 6.966088e-01 7.400671e-01 1.016348e+00
4.086914e-01 3.426712e-01 6.965933e-01 7.401759e-01 1.016417e+00
4.091797e-01 3.426406e-01 6.965779e-01 7.402840e-01 1.016485e+00
4.096680e-01 3.426103e-01 6.965626e-01 7.403913e-01 1.016552e+00
4.101562e-01 3.425801e-01 6.965474e-01 7.404980e-01 1.016620e+00
4.106445e-01 3.425502e-01 6.965323e-01 7.406040e-01 1.016687e+00
4.111328e-01 3.425204e-01 6.965173e-01 7.407092e-01 1.016753e+00
4.116211e-01 3.424909e-01 6.965024e-01 7.408138e-01 1.016819e+00
4.121094e-01 3.424615e-01 6.964875e-01 7.409177e-01 1.016884e+00
4.125977e-01 3.424323e-01 6.964728e-01 7.410209e-01 1.016950e+00
4.130859e-01 3.424034e-01 6.964582e-01 7.411234e-01 1.017014e+00
4.135742e-01 3.423746e-01 6.964437e-01 7.412252e-01 1.017078e+00
4.140625e-01 3.423460e-01 6.964292e-01 7.413263e-01 1.017142e+00
4.145508e-01 3.423176e-01 6.964149e-01 7.414268e-01 1.017206e+00
4.150391e-01 3.422895e-01 6.964007e-01 7.415265e-01 1.017269e+00
4.155273e-01 3.422615e-01 6.963865e-01 7.416256e-01 1.017331e+00
4.160156e-01 3.422337e-01 6.963725e-01 7.417240e-01 1.017393e+00
4.165039e-01 3.422060e-01 6.963585e-01 7.418218e-01 1.017455e+00
4.169922e-01 3.421786e-01 6.963447e-01 7.419188e-01 1.017516e+00
4.174805e-01 3.421514e-01 6.963309e-01 7.420152e-01 1.017577e+00
4.179688e-01 3.421244e-01 6.963172e-01 7.421109e-01 1.017638e+00
4.184570e-01 3.420975e-01 6.963036e-01 7.422060e-01 1.017698e+00
4.189453e-01 3.420708e-01 6.962902e-01 7.423004e-01 1.017757e+00
4.194336e-01 3.420444e-01 6.962768e-01 7.423941e-01 1.017816e+00
4.199219e-01 3.420181e-01 6.962635e-01 7.424872e-01 1.017875e+00
4.204102e-01 3.419920e-01 6.962503e-01 7.425796e-01 1.017934e+00
4.208984e-01 3.419660e-01 6.962371e-01 7.426714e-01 1.017992e+00
4.213867e-01 3.419403e-01 6.962241e-01 7.427625e-01 1.018049e+00
4.218750e-01 3.419148e-01 6.962112e-01 7.428529e-01 1.018106e+00
4.223633e-01 3.418894e-01 6.961984e-01 7.429427e-01 1.018163e+00
4.228516e-01 3.418642e-01 6.961856e-01 7.430319e-01 1.018219e+00
4.233398e-01 3.418392e-01 6.961730e-01 7.431204e-01 1.018275e+00
4.238281e-01 3.418144e-01 6.961604e-01 7.432083e-01 1.018331e+00
4.243164e-01 3.417898e-01 6.961479e-01 7.432955e-01 1.018386e+00
4.248047e-01 3.417654e-01 6.961355e-01 7.433821e-01 1.018441e+00
4.252930e-01 3.417411e-01 6.961233e-01 7.434680e-01 1.018495e+00
4.257812e-01 3.417170e-01 6.961111e-01 7.435533e-01 1.018549e+00
4.262695e-01 3.416931e-01 6.960989e-01 7.436380e-01 1.018603e+00
4.267578e-01 3.416694e-01 6.960869e-01 7.437220e-01 1.018656e+00
4.272461e-01 3.416458e-01 6.960750e-01 7.438054e-01 1.018708e+00
4.277344e-01 3.416225e-01 6.960631e-01 7.438881e-01 1.018761e+00
4.282227e-01 3.415993e-01 6.960514e-01 7.439703e-01 1.018813e+00
4.287109e-01 3.415763e-01 6.960397e-01 7.440518e-01 1.018864e+00
4.291992e-01 3.415535e-01 6.960282e-01 7.441327e-01 1.018915e+00
4.296875e-01 3.415308e-01 6.960167e-01 7.442129e-01 1.018966e+00
4.301758e-01 3.415083e-01 6.960053e-01 7.442926e-01 1.019017e+00
4.306641e-01 3.414860e-01 6.959940e-01 7.443716e-01 1.019067e+00
4.311523e-01 3.414639e-01 6.959827e-01 7.444500e-01 1.019116e+00
4.316406e-01 3.414419e-01 6.959716e-01 7.445277e-01 1.019165e+00
4.321289e-01 3.414202e-01 6.959606e-01 7.446049e-01 1.019214e+00
4.326172e-01 3.413986e-01 6.959496e-01 7.446814e-01 1.019263e+00
4.331055e-01 3.413771e-01 6.959387e-01 7.447574e-01 1.019311e+00
4.335938e-01 3.413559e-01 6.959279e-01 7.448327e-01 1.019358e+00
4.340820e-01 3.413348e-01 6.959172e-01 7.449074e-01 1.019406e+00
4.345703e-01 3.413139e-01 6.959066e-01 7.449815e-01 1.019453e+00
4.350586e-01 3.412932e-01 6.958961e-01 7.450550e-01 1.019499e+00
4.355469e-01 3.412726e-01 6.958857e-01 7.451279e-01 1.019545e+00
4.360352e-01 3.412522e-01 6.958753e-01 7.452001e-01 1.019591e+00
4.365234e-01 3.412320e-01 6.958650e-01 7.452718e-01 1.019636e+00
4.370117e-01 3.412119e-01 6.958548e-01 7.453429e-01 1.019681e+00
4.375000e-01 3.411920e-01 6.958447e-01 7.454133e-01 1.019726e+00
4.379883e-01 3.411723e-01 6.958347e-01 7.454832e-01 1.019770e+00
4.384766e-01 3.411528e-01 6.958248e-01 7.455525e-01 1.019814e+00
4.389648e-01 3.411334e-01 6.958150e-01 7.456211e-01 1.019858e+00
4.394531e-01 3.411142e-01 6.958052e-01 7.456892e-01 1.019901e+00
4.399414e-01 3.410952e-01 6.957955e-01 7.457567e-01 1.019943e+00
4.404297e-01 3.410763e-01 6.957859e-01 7.458236e-01 1.019986e+00
4.409180e-01 3.410576e-01 6.957764e-01 7.458899e-01 1.020028e+00
4.414062e-01 3.410391e-01 6.957670e-01 7.459556e-01 1.020069e+00
4.418945e-01 3.410207e-01 6.957577e-01 7.460207e-01 1.020111e+00
4.423828e-01 3.410025e-01 6.957484e-01 7.460852e-01 1.020151e+00
4.428711e-01 3.409845e-01 6.957393e-01 7.461491e-01 1.020192e+00
4.433594e-01 3.409666e-01 6.957302e-01 7.462125e-01 1.020232e+00
4.438477e-01 3.409489e-01 6.957212e-01 7.462752e-01 1.020272e+00
4.443359e-01 3.409314e-01 6.957123e-01 7.463374e-01 1.020311e+00
4.448242e-01 3.409140e-01 6.957034e-01 7.463990e-01 1.020350e+00
4.453125e-01 3.408968e-01 6.956947e-01 7.464600e-01 1.020389e+00
4.458008e-01 3.408798e-01 6.956860e-01 7.465205e-01 1.020427e+00
4.462891e-01 3.408629e-01 6.956774e-01 7.465803e-01 1.020465e+00
4.467773e-01 3.408462e-01 6.956689e-01 7.466396e-01 1.020503e+00
4.472656e-01 3.408296e-01 6.956605e-01 7.466983e-01 1.020540e+00
4.477539e-01 3.408132e-01 6.956522e-01 7.467564e-01 1.020577e+00
4.482422e-01 3.407970e-01 6.956439e-01 7.468140e-01 1.020613e+00
4.487305e-01 3.407809e-01 6.956357e-01 7.468709e-01 1.020649e+00
4.492188e-01 3.407650e-01 6.956276e-01 7.469273e-01 1.020685e+00
4.497070e-01 3.407493e-01 6.956196e-01 7.469832e-01 1.020721e+00
4.501953e-01 3.407337e-01 6.956117e-01 7.470384e-01 1.020756e+00
4.506836e-01 3.407183e-01 6.956038e-01 7.470931e-01 1.020790e+00
4.511719e-01 3.407030e-01 6.955961e-01 7.471472e-01 1.020825e+00
4.516602e-01 3.406879e-01 6.955884e-01 7.472008e-01 1.020859e+00
4.521484e-01 3.406730e-01 6.955808e-01 7.472537e-01 1.020892e+00
4.526367e-01 3.406582e-01 6.955733e-01 7.473062e-01 1.020925e+00
4.531250e-01 3.406436e-01 6.955658e-01 7.473580e-01 1.020958e+00
4.536133e-01 3.406291e-01 6.955584e-01 7.474093e-01 1.020991e+00
4.541016e-01 3.406149e-01 6.955512e-01 7.474600e-01 1.021023e+00
4.545898e-01 3.406007e-01 6.955440e-01 7.475102e-01 1.021055e+00
4.550781e-01 3.405867e-01 6.955368e-01 7.475598e-01 1.021086e+00
4.555664e-01 3.405729e-01 6.955298e-01 7.476088e-01 1.021117e+00
4.560547e-01 3.405592e-01 6.955228e-01 7.476573e-01 1.021148e+00
4.565430e-01 3.405457e-01 6.955160e-01 7.477052e-01 1.021178e+00
4.570312e-01 3.405324e-01 6.955092e-01 7.477525e-01 1.021209e+00
4.575195e-01 3.405192e-01 6.955024e-01 7.477993e-01 1.021238e+00
4.580078e-01 3.405062e-01 6.954958e-01 7.478456e-01 1.021268e+00
4.584961e-01 3.404933e-01 6.954892e-01 7.478912e-01 1.021297e+00
4.589844e-01 3.404806e-01 6.954828e-01 7.479364e-01 1.021325e+00
4.594727e-01 3.404680e-01 6.954764e-01 7.479809e-01 1.021353e+00
4.599609e-01 3.404556e-01 6.954700e-01 7.480250e-01 1.021381e+00
4.604492e-01 3.404434e-01 6.954638e-01 7.480684e-01 1.021409e+00
4.609375e-01 3.404313e-01 6.954576e-01 7.481113e-01 1.021436e+00
4.614258e-01 3.404193e-01 6.954515e-01 7.481537e-01 1.021463e+00
4.619141e-01 3.404075e-01 6.954455e-01 7.481955e-01 1.021490e+00
4.624023e-01 3.403959e-01 6.954396e-01 7.482368e-01 1.021516e+00
4.628906e-01 3.403844e-01 6.954337e-01 7.482775e-01 1.021542e+00
4.633789e-01 3.403731e-01 6.954280e-01 7.483176e-01 1.021567e+00
4.638672e-01 3.403620e-01 6.954223e-01 7.483572e-01 1.021592e+00
4.643555e-01 3.403510e-01 6.954167e-01 7.483963e-01 1.021617e+00
4.648438e-01 3.403401e-01 6.954111e-01 7.484348e-01 1.021641e+00
4.653320e-01 3.403294e-01 6.954057e-01 7.484728e-01 1.021666e+00
4.658203e-01 3.403189e-01 6.954003e-01 7.485102e-01 1.021689e+00
4.663086e-01 3.403085e-01 6.953950e-01 7.485471e-01 1.021713e+00
4.667969e-01 3.402982e-01 6.953898e-01 7.485834e-01 1.021736e+00
4.672852e-01 3.402881e-01 6.953846e-01 7.486192e-01 1.021759e+00
4.677734e-01 3.402782e-01 6.953796e-01 7.486545e-01 1.021781e+00
4.682617e-01 3.402684e-01 6.953746e-01 7.486892e-01 1.021803e+00
4.687500e-01 3.402588e-01 6.953697e-01 7.487234e-01 1.021825e+00
4.692383e-01 3.402493e-01 6.953648e-01 7.487570e-01 1.021846e+00
4.697266e-01 3.402400e-01 6.953601e-01 7.487901e-01 1.021867e+00
4.702148e-01 3.402308e-01 6.953554e-01 7.488226e-01 1.021888e+00
4.707031e-01 3.402218e-01 6.953508e-01 7.488546e-01 1.021908e+00
4.711914e-01 3.402130e-01 6.953463e-01 7.488861e-01 1.021928e+00
4.716797e-01 3.402042e-01 6.953418e-01 7.489170e-01 1.021948e+00
4.721680e-01 3.401957e-01 6.953375e-01 7.489474e-01 1.021967e+00
4.726562e-01 3.401873e-01 6.953332e-01 7.489772e-01 1.021986e+00
4.731445e-01 3.401790e-01 6.953289e-01 7.490066e-01 1.022004e+00
4.736328e-01 3.401709e-01 6.953248e-01 7.490353e-01 1.022023e+00
4.741211e-01 3.401629e-01 6.953207e-01 7.490636e-01 1.022041e+00
4.746094e-01 3.401551e-01 6.953168e-01 7.490913e-01 1.022058e+00
4.750977e-01 3.401475e-01 6.953129e-01 7.491184e-01 1.022076e+00
4.755859e-01 3.401400e-01 6.953090e-01 7.491451e-01 1.022092e+00
4.760742e-01 3.401326e-01 6.953053e-01 7.491712e-01 1.022109e+00
4.765625e-01 3.401254e-01 6.953016e-01 7.491967e-01 1.022125e+00
4.770508e-01 3.401184e-01 6.952980e-01 7.492218e-01 1.022141e+00
4.775391e-01 3.401115e-01 6.952945e-01 7.492463e-01 1.022157e+00
4.780273e-01 3.401047e-01 6.952910e-01 7.492702e-01 1.022172e+00
4.785156e-01 3.400981e-01 6.952877e-01 7.492937e-01 1.022187e+00
4.790039e-01 3.400917e-01 6.952844e-01 7.493166e-01 1.022201e+00
4.794922e-01 3.400854e-01 6.952811e-01 7.493389e-01 1.022216e+00
4.799805e-01 3.400792e-01 6.952780e-01 7.493608e-01 1.022229e+00
4.804688e-01 3.400732e-01 6.952749e-01 7.493821e-01 1.022243e+00
4.809570e-01 3.400674e-01 6.952720e-01 7.494028e-01 1.022256e+00
4.814453e-01 3.400617e-01 6.952690e-01 7.494231e-01 1.022269e+00
4.819336e-01 3.400561e-01 6.952662e-01 7.494428e-01 1.022282e+00
4.824219e-01 3.400507e-01 6.952634e-01 7.494620e-01 1.022294e+00
4.829102e-01 3.400455e-01 6.952608e-01 7.494807e-01 1.022306e+00
4.833984e-01 3.400403e-01 6.952582e-01 7.494988e-01 1.022317e+00
4.838867e-01 3.400354e-01 6.952556e-01 7.495164e-01 1.022328e+00
4.843750e-01 3.400306e-01 6.952532e-01 7.495335e-01 1.022339e+00
4.848633e-01 3.400259e-01 6.952508e-01 7.495500e-01 1.022350e+00
4.853516e-01 3.400214e-01 6.952485e-01 7.495660e-01 1.022360e+00
4.858398e-01 3.400171e-01 6.952463e-01 7.495815e-01 1.022370e+00
4.863281e-01 3.400128e-01 6.952441e-01 7.495965e-01 1.022379e+00
4.868164e-01 3.400088e-01 6.952420e-01 7.496109e-01 1.022388e+00
4.873047e-01 3.400049e-01 6.952400e-01 7.496248e-01 1.022397e+00
4.877930e-01 3.400011e-01 6.952381e-01 7.496382e-01 1.022406e+00
4.882812e-01 3.399975e-01 6.952362e-01 7.496510e-01 1.022414e+00
4.887695e-01 3.399940e-01 6.952345e-01 7.496634e-01 1.022422e+00
4.892578e-01 3.399907e-01 6.952328e-01 7.496752e-01 1.022429e+00
4.897461e-01 3.399875e-01 6.952312e-01 7.496864e-01 1.022436e+00
4.902344e-01 3.399845e-01 6.952296e-01 7.496972e-01 1.022443e+00
4.907227e-01 3.399816e-01 6.952281e-01 7.497074e-01 1.022450e+00
4.912109e-01 3.399789e-01 6.952267e-01 7.497171e-01 1.022456e+00
4.916992e-01 3.399763e-01 6.952254e-01 7.497263e-01 1.022462e+00
4.921875e-01 3.399738e-01 6.952242e-01 7.497349e-01 1.022467e+00
4.926758e-01 3.399715e-01 6.952230e-01 7.497431e-01 1.022472e+00
4.931641e-01 3.399694e-01 6.952219e-01 7.497507e-01 1.022477e+00
4.936523e-01 3.399674e-01 6.952209e-01 7.497577e-01 1.022482e+00
4.941406e-01 3.399656e-01 6.952200e-01 7.497643e-01 1.022486e+00
4.946289e-01 3.399639e-01 6.952191e-01 7.497703e-01 1.022490e+00
4.951172e-01 3.399623e-01 6.952183e-01 7.497758e-01 1.022493e+00
4.956055e-01 3.399609e-01 6.952176e-01 7.497808e-01 1.022496e+00
4.960938e-01 3.399597e-01 6.952169e-01 7.497852e-01 1.022499e+00
4.965820e-01 3.399586e-01 6.952164e-01 7.497892e-01 1.022502e+00
4.970703e-01 3.399576e-01 6.952159e-01 7.497926e-01 1.022504e+00
4.975586e-01 3.399568e-01 6.952155e-01 7.497954e-01 1.022506e+00
4.980469e-01 3.399561e-01 6.952151e-01 7.497978e-01 1.022507e+00
4.985352e-01 3.399556e-01 6.952149e-01 7.497996e-01 1.022508e+00
4.990234e-01 3.399552e-01 6.952147e-01 7.498009e-01 1.022509e+00
4.995117e-01 3.399550e-01 6.952146e-01 7.498017e-01 1.022510e+00
5.000000e-01 3.399549e-01 6.952145e-01 7.498020e-01 1.022510e+00


==> Figures/Lemma61Triplet.dat <==
p alpha d xi lambda
-5.000000e-01 0.000000e+00 0.000000e+00 2.665939e-01 2.665939e-01
-4.995117e-01 -1.461551e-04 -7.792813e-05 2.665939e-01 2.665939e-01
-4.990234e-01 -2.923115e-04 -1.558568e-04 2.665937e-01 2.665938e-01
-4.985352e-01 -4.384702e-04 -2.337866e-04 2.665934e-01 2.665935e-01
-4.980469e-01 -5.846325e-04 -3.117181e-04 2.665930e-01 2.665932e-01
-4.975586e-01 -7.307997e-04 -3.896517e-04 2.665924e-01 2.665927e-01
-4.970703e-01 -8.769729e-04 -4.675882e-04 2.665918e-01 2.665922e-01
-4.965820e-01 -1.023153e-03 -5.455279e-04 2.665910e-01 2.665915e-01
-4.960938e-01 -1.169342e-03 -6.234716e-04 2.665900e-01 2.665908e-01
-4.956055e-01 -1.315541e-03 -7.014197e-04 2.665890e-01 2.665899e-01
-4.951172e-01 -1.461750e-03 -7.793727e-04 2.665878e-01 2.665890e-01
-4.946289e-01 -1.607971e-03 -8.573313e-04 2.665865e-01 2.665879e-01
-4.941406e-01 -1.754206e-03 -9.352960e-04 2.665851e-01 2.665868e-01
-4.936523e-01 -1.900455e-03 -1.013267e-03 2.665836e-01 2.665855e-01
-4.931641e-01 -2.046719e-03 -1.091246e-03 2.665819e-01 2.665842e-01
-4.926758e-01 -2.193001e-03 -1.169232e-03 2.665802e-01 2.665827e-01
-4.921875e-01 -2.339300e-03 -1.247227e-03 2.665783e-01 2.665812e-01
-4.916992e-01 -2.485619e-03 -1.325230e-03 2.665762e-01 2.665795e-01
-4.912109e-01 -2.631959e-03 -1.403243e-03 2.665741e-01 2.665778e-01
-4.907227e-01 -2.778320e-03 -1.481266e-03 2.665718e-01 2.665759e-01
-4.902344e-01 -2.924704e-03 -1.559300e-03 2.665694e-01 2.665740e-01
-4.897461e-01 -3.071112e-03 -1.637344e-03 2.665669e-01 2.665719e-01
-4.892578e-01 -3.217545e-03 -1.715401e-03 2.665642e-01 2.665698e-01
-4.887695e-01 -3.364005e-03 -1.793469e-03 2.665615e-01 2.665675e-01
-4.882812e-01 -3.510493e-03 -1.871550e-03 2.665586e-01 2.665652e-01
-4.877930e-01 -3.657010e-03 -1.949645e-03 2.665556e-01 2.665627e-01
-4.873047e-01 -3.803557e-03 -2.027754e-03 2.665524e-01 2.665602e-01
-4.868164e-01 -3.950136e-03 -2.105877e-03 2.665492e-01 2.665575e-01
-4.863281e-01 -4.096747e-03 -2.184015e-03 2.665458e-01 2.665548e-01
-4.858398e-01 -4.243392e-03 -2.262168e-03 2.665423e-01 2.665519e-01
-4.853516e-01 -4.390072e-03 -2.340338e-03 2.665387e-01 2.665489e-01
-4.848633e-01 -4.536788e-03 -2.418524e-03 2.665349e-01 2.665459e-01
-4.843750e-01 -4.683542e-03 -2.496728e-03 2.665310e-01 2.665427e-01
-4.838867e-01 -4.830335e-03 -2.574950e-03 2.665270e-01 2.665395e-01
-4.833984e-01 -4.977168e-03 -2.653190e-03 2.665229e-01 2.665361e-01
-4.829102e-01 -5.124042e-03 -2.731449e-03 2.665187e-01 2.665326e-01
-4.824219e-01 -5.270958e-03 -2.809727e-03 2.665143e-01 2.665291e-01
-4.819336e-01 -5.417918e-03 -2.888026e-03 2.665098e-01 2.665254e-01
-4.814453e-01 -5.564924e-03 -2.966345e-03 2.665052e-01 2.665217e-01
-4.809570e-01 -5.711975e-03 -3.044686e-03 2.665004e-01 2.665178e-01
-4.804688e-01 -5.859074e-03 -3.123049e-03 2.664955e-01 2.665138e-01
-4.799805e-01 -6.006222e-03 -3.201433e-03 2.664905e-01 2.665098e-01
-4.794922e-01 -6.153419e-03 -3.279841e-03 2.664854e-01 2.665056e-01
-4.790039e-01 -6.300668e-03 -3.358273e-03 2.664802e-01 2.665013e-01
-4.785156e-01 -6.447969e-03 -3.436728e-03 2.664748e-01 2.664970e-01
-4.780273e-01 -6.595324e-03 -3.515208e-03 2.664693e-01 2.664925e-01
-4.775391e-01 -6.742733e-03 -3.593714e-03 2.664637e-01 2.664879e-01
-4.770508e-01 -6.890199e-03 -3.672245e-03 2.664579e-01 2.664832e-01
-4.765625e-01 -7.037723e-03 -3.750803e-03 2.664520e-01 2.664784e-01
-4.760742e-01 -7.185305e-03 -3.829388e-03 2.664460e-01 2.664736e-01
-4.755859e-01 -7.332947e-03 -3.908000e-03 2.664399e-01 2.664686e-01
-4.750977e-01 -7.480651e-03 -3.986641e-03 2.664337e-01 2.664635e-01
-4.746094e-01 -7.628417e-03 -4.065310e-03 2.664273e-01 2.664583e-01
-4.741211e-01 -7.776247e-03 -4.144009e-03 2.664208e-01 2.664530e-01
-4.736328e-01 -7.924142e-03 -4.222737e-03 2.664141e-01 2.664476e-01
-4.731445e-01 -8.072103e-03 -4.301496e-03 2.664074e-01 2.664421e-01
-4.726562e-01 -8.220132e-03 -4.380287e-03 2.664005e-01 2.664365e-01
-4.721680e-01 -8.368230e-03 -4.459108e-03 2.663935e-01 2.664308e-01
-4.716797e-01 -8.516398e-03 -4.537963e-03 2.663863e-01 2.664250e-01
-4.711914e-01 -8.664638e-03 -4.616850e-03 2.663791e-01 2.664191e-01
-4.707031e-01 -8.812951e-03 -4.695770e-03 2.663717e-01 2.664131e-01
-4.702148e-01 -8.961337e-03 -4.774725e-03 2.663642e-01 2.664070e-01
-4.697266e-01 -9.109800e-03 -4.853715e-03 2.663565e-01 2.664007e-01
-4.692383e-01 -9.258339e-03 -4.932739e-03 2.663487e-01 2.663944e-01
-4.687500e-01 -9.406956e-03 -5.011800e-03 2.663408e-01 2.663880e-01
-4.682617e-01 -9.555652e-03 -5.090897e-03 2.663328e-01 2.663814e-01
-4.677734e-01 -9.704429e-03 -5.170031e-03 2.663246e-01 2.663748e-01
-4.672852e-01 -9.853288e-03 -5.249203e-03 2.663163e-01 2.663681e-01
-4.667969e-01 -1.000223e-02 -5.328413e-03 2.663079e-01 2.663612e-01
-4.663086e-01 -1.015126e-02 -5.407662e-03 2.662994e-01 2.663543e-01
-4.658203e-01 -1.030037e-02 -5.486950e-03 2.662907e-01 2.663472e-01
-4.653320e-01 -1.044957e-02 -5.566279e-03 2.662819e-01 2.663401e-01
-4.648438e-01 -1.059886e-02 -5.645648e-03 2.662729e-01 2.663328e-01
-4.643555e-01 -1.074824e-02 -5.725059e-03 2.662639e-01 2.663254e-01
-4.638672e-01 -1.089771e-02 -5.804512e-03 2.662547e-01 2.663179e-01
-4.633789e-01 -1.104727e-02 -5.884007e-03 2.662454e-01 2.663104e-01
-4.628906e-01 -1.119693e-02 -5.963546e-03 2.662359e-01 2.663027e-01
-4.624023e-01 -1.134668e-02 -6.043128e-03 2.662263e-01 2.662949e-01
-4.619141e-01 -1.149653e-02 -6.122755e-03 2.662166e-01 2.662870e-01
-4.614258e-01 -1.164648e-02 -6.202427e-03 2.662067e-01 2.662790e-01
-4.609375e-01 -1.179653e-02 -6.282144e-03 2.661968e-01 2.662709e-01
-4.604492e-01 -1.194668e-02 -6.361908e-03 2.661866e-01 2.662627e-01
-4.599609e-01 -1.209693e-02 -6.441719e-03 2.661764e-01 2.662543e-01
-4.594727e-01 -1.224728e-02 -6.521578e-03 2.661660e-01 2.662459e-01
-4.589844e-01 -1.239774e-02 -6.601485e-03 2.661555e-01 2.662374e-01
-4.584961e-01 -1.254831e-02 -6.681441e-03 2.661449e-01 2.662287e-01
-4.580078e-01 -1.269898e-02 -6.761446e-03 2.661341e-01 2.662200e-01
-4.575195e-01 -1.284977e-02 -6.841502e-03 2.661232e-01 2.662111e-01
-4.570312e-01 -1.300066e-02 -6.921608e-03 2.661121e-01 2.662021e-01
-4.565430e-01 -1.315167e-02 -7.001766e-03 2.661010e-01 2.661931e-01
-4.560547e-01 -1.330279e-02 -7.081976e-03 2.660897e-01 2.661839e-01
-4.555664e-01 -1.345402e-02 -7.162239e-03 2.660782e-01 2.661746e-01
-4.550781e-01 -1.360538e-02 -7.242555e-03 2.660666e-01 2.661652e-01
-4.545898e-01 -1.375685e-02 -7.322925e-03 2.660549e-01 2.661557e-01
-4.541016e-01 -1.390843e-02 -7.403350e-03 2.660431e-01 2.661461e-01
-4.536133e-01 -1.406014e-02 -7.483831e-03 2.660311e-01 2.661363e-01
-4.531250e-01 -1.421198e-02 -7.564368e-03 2.660190e-01 2.661265e-01
-4.526367e-01 -1.436393e-02 -7.644961e-03 2.660067e-01 2.661166e-01
-4.521484e-01 -1.451601e-02 -7.725612e-03 2.659943e-01 2.661065e-01
-4.516602e-01 -1.466822e-02 -7.806321e-03 2.659818e-01 2.660963e-01
-4.511719e-01 -1.482056e-02 -7.887089e-03 2.659691e-01 2.660861e-01
-4.506836e-01 -1.497303e-02 -7.967916e-03 2.659563e-01 2.660757e-01
-4.501953e-01 -1.512562e-02 -8.048803e-03 2.659434e-01 2.660652e-01
-4.497070e-01 -1.527835e-02 -8.129752e-03 2.659303e-01 2.660546e-01
-4.492188e-01 -1.543122e-02 -8.210761e-03 2.659171e-01 2.660439e-01
-4.487305e-01 -1.558422e-02 -8.291833e-03 2.659038e-01 2.660330e-01
-4.482422e-01 -1.573736e-02 -8.372968e-03 2.658903e-01 2.660221e-01
-4.477539e-01 -1.589063e-02 -8.454167e-03 2.658767e-01 2.660110e-01
-4.472656e-01 -1.604405e-02 -8.535429e-03 2.658629e-01 2.659999e-01
-4.467773e-01 -1.619761e-02 -8.616757e-03 2.658490e-01 2.659886e-01
-4.462891e-01 -1.635131e-02 -8.698151e-03 2.658349e-01 2.659772e-01
-4.458008e-01 -1.650516e-02 -8.779611e-03 2.658208e-01 2.659657e-01
-4.453125e-01 -1.665915e-02 -8.861138e-03 2.658064e-01 2.659541e-01
-4.448242e-01 -1.681329e-02 -8.942733e-03 2.657920e-01 2.659424e-01
-4.443359e-01 -1.696758e-02 -9.024396e-03 2.657774e-01 2.659305e-01
-4.438477e-01 -1.712203e-02 -9.106129e-03 2.657626e-01 2.659186e-01
-4.433594e-01 -1.727662e-02 -9.187932e-03 2.657477e-01 2.659065e-01
-4.428711e-01 -1.743137e-02 -9.269806e-03 2.657327e-01 2.658943e-01
-4.423828e-01 -1.758628e-02 -9.351751e-03 2.657175e-01 2.658820e-01
-4.418945e-01 -1.774134e-02 -9.433768e-03 2.657022e-01 2.658696e-01
-4.414062e-01 -1.789657e-02 -9.515858e-03 2.656867e-01 2.658571e-01
-4.409180e-01 -1.805195e-02 -9.598022e-03 2.656711e-01 2.658444e-01
-4.404297e-01 -1.820750e-02 -9.680261e-03 2.656554e-01 2.658317e-01
-4.399414e-01 -1.836321e-02 -9.762574e-03 2.656395e-01 2.658188e-01
-4.394531e-01 -1.851909e-02 -9.844964e-03 2.656234e-01 2.658058e-01
-4.389648e-01 -1.867514e-02 -9.927430e-03 2.656072e-01 2.657927e-01
-4.384766e-01 -1.883135e-02 -1.000997e-02 2.655909e-01 2.657795e-01
-4.379883e-01 -1.898774e-02 -1.009260e-02 2.655744e-01 2.657661e-01
-4.375000e-01 -1.914430e-02 -1.017530e-02 2.655578e-01 2.657527e-01
-4.370117e-01 -1.930103e-02 -1.025808e-02 2.655410e-01 2.657391e-01
-4.365234e-01 -1.945794e-02 -1.034094e-02 2.655241e-01 2.657254e-01
-4.360352e-01 -1.961503e-02 -1.042388e-02 2.655070e-01 2.657116e-01
-4.355469e-01 -1.977230e-02 -1.050691e-02 2.654898e-01 2.656977e-01
-4.350586e-01 -1.992975e-02 -1.059001e-02 2.654725e-01 2.656836e-01
-4.345703e-01 -2.008738e-02 -1.067321e-02 2.654549e-01 2.656694e-01
-4.340820e-01 -2.024520e-02 -1.075648e-02 2.654373e-01 2.656551e-01
-4.335938e-01 -2.040320e-02 -1.083984e-02 2.654195e-01 2.656407e-01
-4.331055e-01 -2.056140e-02 -1.092329e-02 2.654015e-01 2.656262e-01
-4.326172e-01 -2.071978e-02 -1.100682e-02 2.653834e-01 2.656116e-01
-4.321289e-01 -2.087835e-02 -1.109045e-02 2.653651e-01 2.655968e-01
-4.316406e-01 -2.103712e-02 -1.117416e-02 2.653467e-01 2.655819e-01
-4.311523e-01 -2.119609e-02 -1.125796e-02 2.653281e-01 2.655669e-01
-4.306641e-01 -2.135525e-02 -1.134185e-02 2.653094e-01 2.655517e-01
-4.301758e-01 -2.151461e-02 -1.142583e-02 2.652905e-01 2.655365e-01
-4.296875e-01 -2.167418e-02 -1.150990e-02 2.652715e-01 2.655211e-01
-4.291992e-01 -2.183394e-02 -1.159407e-02 2.652523e-01 2.655056e-01
-4.287109e-01 -2.199392e-02 -1.167833e-02 2.652330e-01 2.654900e-01
-4.282227e-01 -2.215410e-02 -1.176268e-02 2.652135e-01 2.654742e-01
-4.277344e-01 -2.231448e-02 -1.184713e-02 2.651938e-01 2.654583e-01
-4.272461e-01 -2.247508e-02 -1.193168e-02 2.651740e-01 2.654423e-01
-4.267578e-01 -2.263589e-02 -1.201632e-02 2.651541e-01 2.654262e-01
-4.262695e-01 -2.279692e-02 -1.210106e-02 2.651339e-01 2.654099e-01
-4.257812e-01 -2.295816e-02 -1.218590e-02 2.651137e-01 2.653936e-01
-4.252930e-01 -2.311963e-02 -1.227084e-02 2.650932e-01 2.653771e-01
-4.248047e-01 -2.328131e-02 -1.235588e-02 2.650726e-01 2.653604e-01
-4.243164e-01 -2.344321e-02 -1.244102e-02 2.650519e-01 2.653437e-01
-4.238281e-01 -2.360534e-02 -1.252626e-02 2.650309e-01 2.653268e-01
-4.233398e-01 -2.376770e-02 -1.261161e-02 2.650099e-01 2.653098e-01
-4.228516e-01 -2.393029e-02 -1.269706e-02 2.649886e-01 2.652926e-01
-4.223633e-01 -2.409310e-02 -1.278261e-02 2.649672e-01 2.652754e-01
-4.218750e-01 -2.425615e-02 -1.286828e-02 2.649457e-01 2.652580e-01
-4.213867e-01 -2.441944e-02 -1.295404e-02 2.649239e-01 2.652404e-01
-4.208984e-01 -2.458296e-02 -1.303992e-02 2.649020e-01 2.652228e-01
-4.204102e-01 -2.474672e-02 -1.312591e-02 2.648800e-01 2.652050e-01
-4.199219e-01 -2.491072e-02 -1.321200e-02 2.648577e-01 2.651871e-01
-4.194336e-01 -2.507496e-02 -1.329821e-02 2.648354e-01 2.651690e-01
-4.189453e-01 -2.523945e-02 -1.338452e-02 2.648128e-01 2.651508e-01
-4.184570e-01 -2.540419e-02 -1.347095e-02 2.647901e-01 2.651325e-01
-4.179688e-01 -2.556918e-02 -1.355750e-02 2.647672e-01 2.651141e-01
-4.174805e-01 -2.573442e-02 -1.364416e-02 2.647441e-01 2.650955e-01
-4.169922e-01 -2.589991e-02 -1.373093e-02 2.647209e-01 2.650768e-01
-4.165039e-01 -2.606566e-02 -1.381782e-02 2.646975e-01 2.650579e-01
-4.160156e-01 -2.623167e-02 -1.390483e-02 2.646740e-01 2.650390e-01
-4.155273e-01 -2.639794e-02 -1.399196e-02 2.646502e-01 2.650198e-01
-4.150391e-01 -2.656448e-02 -1.407920e-02 2.646263e-01 2.650006e-01
-4.145508e-01 -2.673128e-02 -1.416657e-02 2.646022e-01 2.649812e-01
-4.140625e-01 -2.689834e-02 -1.425406e-02 2.645780e-01 2.649617e-01
-4.135742e-01 -2.706568e-02 -1.434167e-02 2.645535e-01 2.649420e-01
-4.130859e-01 -2.723329e-02 -1.442941e-02 2.645289e-01 2.649222e-01
-4.125977e-01 -2.740117e-02 -1.451727e-02 2.645042e-01 2.649023e-01
-4.121094e-01 -2.756934e-02 -1.460525e-02 2.644792e-01 2.648822e-01
-4.116211e-01 -2.773778e-02 -1.469336e-02 2.644541e-01 2.648620e-01
-4.111328e-01 -2.790650e-02 -1.478161e-02 2.644288e-01 2.648416e-01
-4.106445e-01 -2.807551e-02 -1.486998e-02 2.644033e-01 2.648211e-01
-4.101562e-01 -2.824480e-02 -1.495848e-02 2.643776e-01 2.648005e-01
-4.096680e-01 -2.841439e-02 -1.504711e-02 2.643518e-01 2.647797e-01
-4.091797e-01 -2.858426e-02 -1.513587e-02 2.643258e-01 2.647588e-01
-4.086914e-01 -2.875443e-02 -1.522477e-02 2.642996e-01 2.647377e-01
-4.082031e-01 -2.892490e-02 -1.531380e-02 2.642732e-01 2.647165e-01
-4.077148e-01 -2.909567e-02 -1.540297e-02 2.642466e-01 2.646952e-01
-4.072266e-01 -2.926674e-02 -1.549227e-02 2.642199e-01 2.646737e-01
-4.067383e-01 -2.943811e-02 -1.558171e-02 2.641929e-01 2.646520e-01
-4.062500e-01 -2.960979e-02 -1.567129e-02 2.641658e-01 2.646302e-01
-4.057617e-01 -2.978178e-02 -1.576101e-02 2.641385e-01 2.646083e-01
-4.052734e-01 -2.995409e-02 -1.585088e-02 2.641110e-01 2.645862e-01
-4.047852e-01 -3.012670e-02 -1.594088e-02 2.640833e-01 2.645640e-01
-4.042969e-01 -3.029964e-02 -1.603103e-02 2.640555e-01 2.645416e-01
-4.038086e-01 -3.047290e-02 -1.612133e-02 2.640274e-01 2.645191e-01
-4.033203e-01 -3.064647e-02 -1.621177e-02 2.639991e-01 2.644964e-01
-4.028320e-01 -3.082038e-02 -1.630236e-02 2.639707e-01 2.644736e-01
-4.023438e-01 -3.099461e-02 -1.639309e-02 2.639421e-01 2.644507e-01
-4.018555e-01 -3.116918e-02 -1.648398e-02 2.639132e-01 2.644275e-01
-4.013672e-01 -3.134408e-02 -1.657502e-02 2.638842e-01 2.644043e-01
-4.008789e-01 -3.151932e-02 -1.666621e-02 2.638550e-01 2.643808e-01
-4.003906e-01 -3.169490e-02 -1.675755e-02 2.638256e-01 2.643573e-01
-3.999023e-01 -3.187082e-02 -1.684905e-02 2.637960e-01 2.643335e-01
-3.994141e-01 -3.204708e-02 -1.694071e-02 2.637662e-01 2.643096e-01
-3.989258e-01 -3.222370e-02 -1.703252e-02 2.637362e-01 2.642856e-01
-3.984375e-01 -3.240067e-02 -1.712449e-02 2.637060e-01 2.642614e-01
-3.979492e-01 -3.257799e-02 -1.721662e-02 2.636756e-01 2.642371e-01
-3.974609e-01 -3.275567e-02 -1.730892e-02 2.636450e-01 2.642125e-01
-3.969727e-01 -3.293371e-02 -1.740137e-02 2.636142e-01 2.641879e-01
-3.964844e-01 -3.311211e-02 -1.749399e-02 2.635831e-01 2.641630e-01
-3.959961e-01 -3.329089e-02 -1.758678e-02 2.635519e-01 2.641381e-01
-3.955078e-01 -3.347003e-02 -1.767973e-02 2.635205e-01 2.641129e-01
-3.950195e-01 -3.364954e-02 -1.777285e-02 2.634889e-01 2.640876e-01
-3.945312e-01 -3.382944e-02 -1.786615e-02 2.634570e-01 2.640621e-01
-3.940430e-01 -3.400971e-02 -1.795961e-02 2.634250e-01 2.640365e-01
-3.935547e-01 -3.419036e-02 -1.805324e-02 2.633927e-01 2.640107e-01
-3.930664e-01 -3.437141e-02 -1.814705e-02 2.633603e-01 2.639847e-01
-3.925781e-01 -3.455284e-02 -1.824104e-02 2.633276e-01 2.639586e-01
-3.920898e-01 -3.473466e-02 -1.833520e-02 2.632947e-01 2.639323e-01
-3.916016e-01 -3.491688e-02 -1.842954e-02 2.632616e-01 2.639059e-01
-3.911133e-01 -3.509950e-02 -1.852406e-02 2.632283e-01 2.638792e-01
-3.906250e-01 -3.528252e-02 -1.861876e-02 2.631947e-01 2.638524e-01
-3.901367e-01 -3.546595e-02 -1.871364e-02 2.631610e-01 2.638255e-01
-3.896484e-01 -3.564979e-02 -1.880871e-02 2.631270e-01 2.637984e-01
-3.891602e-01 -3.583404e-02 -1.890397e-02 2.630928e-01 2.637710e-01
-3.886719e-01 -3.601872e-02 -1.899941e-02 2.630583e-01 2.637436e-01
-3.881836e-01 -3.620381e-02 -1.909504e-02 2.630237e-01 2.637159e-01
-3.876953e-01 -3.638932e-02 -1.919086e-02 2.629888e-01 2.636881e-01
-3.872070e-01 -3.657526e-02 -1.928688e-02 2.629537e-01 2.636601e-01
-3.867188e-01 -3.676164e-02 -1.938308e-02 2.629184e-01 2.636319e-01
-3.862305e-01 -3.694845e-02 -1.947949e-02 2.628829e-01 2.636036e-01
-3.857422e-01 -3.713570e-02 -1.957609e-02 2.628471e-01 2.635751e-01
-3.852539e-01 -3.732339e-02 -1.967289e-02 2.628111e-01 2.635464e-01
-3.847656e-01 -3.751153e-02 -1.976989e-02 2.627748e-01 2.635175e-01
-3.842773e-01 -3.770012e-02 -1.986709e-02 2.627384e-01 2.634884e-01
-3.837891e-01 -3.788917e-02 -1.996450e-02 2.627017e-01 2.634592e-01
-3.833008e-01 -3.807867e-02 -2.006211e-02 2.626647e-01 2.634298e-01
-3.828125e-01 -3.826863e-02 -2.015993e-02 2.626275e-01 2.634002e-01
-3.823242e-01 -3.845907e-02 -2.025796e-02 2.625901e-01 2.633704e-01
-3.818359e-01 -3.864997e-02 -2.035620e-02 2.625524e-01 2.633404e-01
-3.813477e-01 -3.884135e-02 -2.045465e-02 2.625145e-01 2.633102e-01
-3.808594e-01 -3.903320e-02 -2.055331e-02 2.624764e-01 2.632799e-01
-3.803711e-01 -3.922554e-02 -2.065220e-02 2.624380e-01 2.632493e-01
-3.798828e-01 -3.941837e-02 -2.075130e-02 2.623994e-01 2.632186e-01
-3.793945e-01 -3.961169e-02 -2.085062e-02 2.623605e-01 2.631877e-01
-3.789062e-01 -3.980550e-02 -2.095016e-02 2.623213e-01 2.631566e-01
-3.784180e-01 -3.999982e-02 -2.104993e-02 2.622819e-01 2.631253e-01
-3.779297e-01 -4.019464e-02 -2.114992e-02 2.622423e-01 2.630938e-01
-3.774414e-01 -4.038997e-02 -2.125014e-02 2.622024e-01 2.630621e-01
-3.769531e-01 -4.058581e-02 -2.135059e-02 2.621622e-01 2.630302e-01
-3.764648e-01 -4.078217e-02 -2.145127e-02 2.621218e-01 2.629981e-01
-3.759766e-01 -4.097906e-02 -2.155219e-02 2.620812e-01 2.629658e-01
-3.754883e-01 -4.117647e-02 -2.165334e-02 2.620402e-01 2.629334e-01
-3.750000e-01 -4.137442e-02 -2.175472e-02 2.619990e-01 2.629007e-01
-3.745117e-01 -4.157290e-02 -2.185635e-02 2.619576e-01 2.628678e-01
-3.740234e-01 -4.177192e-02 -2.195822e-02 2.619159e-01 2.628347e-01
-3.735352e-01 -4.197149e-02 -2.206033e-02 2.618739e-01 2.628014e-01
-3.730469e-01 -4.217161e-02 -2.216269e-02 2.618316e-01 2.627679e-01
-3.725586e-01 -4.237229e-02 -2.226530e-02 2.617891e-01 2.627342e-01
-3.720703e-01 -4.257353e-02 -2.236816e-02 2.617463e-01 2.627003e-01
-3.715820e-01 -4.277534e-02 -2.247127e-02 2.617032e-01 2.626662e-01
-3.710938e-01 -4.297772e-02 -2.257464e-02 2.616598e-01 2.626319e-01
-3.706055e-01 -4.318067e-02 -2.267826e-02 2.616162e-01 2.625973e-01
-3.701172e-01 -4.338421e-02 -2.278214e-02 2.615723e-01 2.625625e-01
-3.696289e-01 -4.358834e-02 -2.288628e-02 2.615281e-01 2.625276e-01
-3.691406e-01 -4.379306e-02 -2.299069e-02 2.614836e-01 2.624924e-01
-3.686523e-01 -4.399838e-02 -2.309536e-02 2.614388e-01 2.624570e-01
-3.681641e-01 -4.420430e-02 -2.320030e-02 2.613938e-01 2.624213e-01
-3.676758e-01 -4.441083e-02 -2.330552e-02 2.613484e-01 2.623855e-01
-3.671875e-01 -4.461798e-02 -2.341100e-02 2.613028e-01 2.623494e-01
-3.666992e-01 -4.482575e-02 -2.351676e-02 2.612569e-01 2.623131e-01
-3.662109e-01 -4.503414e-02 -2.362281e-02 2.612106e-01 2.622766e-01
-3.657227e-01 -4.524317e-02 -2.372913e-02 2.611641e-01 2.622399e-01
-3.652344e-01 -4.545284e-02 -2.383573e-02 2.611172e-01 2.622029e-01
-3.647461e-01 -4.566315e-02 -2.394262e-02 2.610701e-01 2.621657e-01
-3.642578e-01 -4.587411e-02 -2.404980e-02 2.610227e-01 2.621283e-01
-3.637695e-01 -4.608573e-02 -2.415727e-02 2.609749e-01 2.620906e-01
-3.632812e-01 -4.629801e-02 -2.426503e-02 2.609268e-01 2.620527e-01
-3.627930e-01 -4.651096e-02 -2.437309e-02 2.608785e-01 2.620145e-01
-3.623047e-01 -4.672458e-02 -2.448145e-02 2.608298e-01 2.619762e-01
-3.618164e-01 -4.693889e-02 -2.459012e-02 2.607808e-01 2.619376e-01
-3.613281e-01 -4.715389e-02 -2.469908e-02 2.607314e-01 2.618987e-01
-3.608398e-01 -4.736958e-02 -2.480836e-02 2.606818e-01 2.618596e-01
-3.603516e-01 -4.758597e-02 -2.491794e-02 2.606318e-01 2.618202e-01
-3.598633e-01 -4.780307e-02 -2.502784e-02 2.605815e-01 2.617807e-01
-3.593750e-01 -4.802089e-02 -2.513805e-02 2.605309e-01 2.617408e-01
-3.588867e-01 -4.823942e-02 -2.524858e-02 2.604799e-01 2.617007e-01
-3.583984e-01 -4.845869e-02 -2.535944e-02 2.604286e-01 2.616604e-01
-3.579102e-01 -4.867869e-02 -2.547062e-02 2.603770e-01 2.616198e-01
-3.574219e-01 -4.889944e-02 -2.558213e-02 2.603250e-01 2.615789e-01
-3.569336e-01 -4.912094e-02 -2.569397e-02 2.602726e-01 2.615378e-01
-3.564453e-01 -4.934319e-02 -2.580614e-02 2.602200e-01 2.614964e-01
-3.559570e-01 -4.956622e-02 -2.591865e-02 2.601670e-01 2.614548e-01
-3.554688e-01 -4.979001e-02 -2.603150e-02 2.601136e-01 2.614129e-01
-3.549805e-01 -5.001459e-02 -2.614470e-02 2.600599e-01 2.613708e-01
-3.544922e-01 -5.023995e-02 -2.625824e-02 2.600058e-01 2.613283e-01
-3.540039e-01 -5.046611e-02 -2.637214e-02 2.599513e-01 2.612856e-01
-3.535156e-01 -5.069308e-02 -2.648639e-02 2.598965e-01 2.612427e-01
-3.530273e-01 -5.092085e-02 -2.660099e-02 2.598413e-01 2.611994e-01
-3.525391e-01 -5.114945e-02 -2.671596e-02 2.597858e-01 2.611559e-01
-3.520508e-01 -5.137888e-02 -2.683129e-02 2.597299e-01 2.611121e-01
-3.515625e-01 -5.160914e-02 -2.694699e-02 2.596736e-01 2.610680e-01
-3.510742e-01 -5.184025e-02 -2.706306e-02 2.596169e-01 2.610236e-01
-3.505859e-01 -5.207222e-02 -2.717951e-02 2.595598e-01 2.609790e-01
-3.500977e-01 -5.230505e-02 -2.729634e-02 2.595024e-01 2.609341e-01
-3.496094e-01 -5.253875e-02 -2.741355e-02 2.594446e-01 2.608888e-01
-3.491211e-01 -5.277333e-02 -2.753114e-02 2.593863e-01 2.608433e-01
-3.486328e-01 -5.300881e-02 -2.764913e-02 2.593277e-01 2.607975e-01
-3.481445e-01 -5.324518e-02 -2.776751e-02 2.592687e-01 2.607514e-01
-3.476562e-01 -5.348246e-02 -2.788629e-02 2.592092e-01 2.607050e-01
-3.471680e-01 -5.372066e-02 -2.800547e-02 2.591494e-01 2.606582e-01
-3.466797e-01 -5.395979e-02 -2.812505e-02 2.590892e-01 2.606112e-01
-3.461914e-01 -5.419986e-02 -2.824505e-02 2.590285e-01 2.605639e-01
-3.457031e-01 -5.444087e-02 -2.836547e-02 2.589674e-01 2.605163e-01
-3.452148e-01 -5.468285e-02 -2.848630e-02 2.589059e-01 2.604683e-01
-3.447266e-01 -5.492579e-02 -2.860755e-02 2.588440e-01 2.604200e-01
-3.442383e-01 -5.516971e-02 -2.872924e-02 2.587816e-01 2.603715e-01
-3.437500e-01 -5.541463e-02 -2.885135e-02 2.587188e-01 2.603226e-01
-3.432617e-01 -5.566054e-02 -2.897391e-02 2.586556e-01 2.602733e-01
-3.427734e-01 -5.590746e-02 -2.909690e-02 2.585919e-01 2.602238e-01
-3.422852e-01 -5.615541e-02 -2.922034e-02 2.585278e-01 2.601739e-01
-3.417969e-01 -5.640438e-02 -2.934423e-02 2.584632e-01 2.601236e-01
-3.413086e-01 -5.665441e-02 -2.946857e-02 2.583982e-01 2.600731e-01
-3.408203e-01 -5.690549e-02 -2.959338e-02 2.583327e-01 2.600222e-01
-3.403320e-01 -5.715764e-02 -2.971865e-02 2.582667e-01 2.599709e-01
-3.398438e-01 -5.741086e-02 -2.984439e-02 2.582003e-01 2.599194e-01
-3.393555e-01 -5.766518e-02 -2.997061e-02 2.581334e-01 2.598674e-01
-3.388672e-01 -5.792061e-02 -3.009730e-02 2.580660e-01 2.598151e-01
-3.383789e-01 -5.817715e-02 -3.022448e-02 2.579981e-01 2.597625e-01
-3.378906e-01 -5.843482e-02 -3.035216e-02 2.579298e-01 2.597095e-01
-3.374023e-01 -5.869364e-02 -3.048032e-02 2.578609e-01 2.596561e-01
-3.369141e-01 -5.895361e-02 -3.060899e-02 2.577916e-01 2.596024e-01
-3.364258e-01 -5.921475e-02 -3.073817e-02 2.577217e-01 2.595483e-01
-3.359375e-01 -5.947707e-02 -3.086786e-02 2.576513e-01 2.594938e-01
-3.354492e-01 -5.974058e-02 -3.099807e-02 2.575805e-01 2.594390e-01
-3.349609e-01 -6.000531e-02 -3.112880e-02 2.575091e-01 2.593837e-01
-3.344727e-01 -6.027127e-02 -3.126007e-02 2.574371e-01 2.593281e-01
-3.339844e-01 -6.053846e-02 -3.139187e-02 2.573647e-01 2.592721e-01
-3.334961e-01 -6.080690e-02 -3.152421e-02 2.572917e-01 2.592157e-01
-3.330078e-01 -6.107662e-02 -3.165710e-02 2.572181e-01 2.591589e-01
-3.325195e-01 -6.134761e-02 -3.179054e-02 2.571440e-01 2.591017e-01
-3.320312e-01 -6.161991e-02 -3.192455e-02 2.570694e-01 2.590441e-01
-3.315430e-01 -6.189352e-02 -3.205912e-02 2.569942e-01 2.589861e-01
-3.310547e-01 -6.216846e-02 -3.219427e-02 2.569184e-01 2.589277e-01
-3.305664e-01 -6.244475e-02 -3.233000e-02 2.568421e-01 2.588688e-01
-3.300781e-01 -6.272241e-02 -3.246632e-02 2.567651e-01 2.588096e-01
-3.295898e-01 -6.300144e-02 -3.260323e-02 2.566876e-01 2.587499e-01
-3.291016e-01 -6.328187e-02 -3.274074e-02 2.566095e-01 2.586898e-01
-3.286133e-01 -6.356372e-02 -3.287887e-02 2.565308e-01 2.586292e-01
-3.281250e-01 -6.384700e-02 -3.301761e-02 2.564515e-01 2.585682e-01
-3.276367e-01 -6.413173e-02 -3.315697e-02 2.563715e-01 2.585068e-01
-3.271484e-01 -6.441793e-02 -3.329697e-02 2.562910e-01 2.584449e-01
-3.266602e-01 -6.470562e-02 -3.343760e-02 2.562098e-01 2.583825e-01
-3.261719e-01 -6.499482e-02 -3.357888e-02 2.561279e-01 2.583197e-01
-3.256836e-01 -6.528554e-02 -3.372082e-02 2.560455e-01 2.582564e-01
-3.251953e-01 -6.557781e-02 -3.386342e-02 2.559623e-01 2.581926e-01
-3.247070e-01 -6.587165e-02 -3.400669e-02 2.558785e-01 2.581284e-01
-3.242188e-01 -6.616707e-02 -3.415064e-02 2.557941e-01 2.580637e-01
-3.237305e-01 -6.646410e-02 -3.429528e-02 2.557089e-01 2.579985e-01
-3.232422e-01 -6.676276e-02 -3.444061e-02 2.556231e-01 2.579328e-01
-3.227539e-01 -6.706308e-02 -3.458665e-02 2.555366e-01 2.578666e-01
-3.222656e-01 -6.736506e-02 -3.473341e-02 2.554494e-01 2.577999e-01
-3.217773e-01 -6.766875e-02 -3.488089e-02 2.553614e-01 2.577327e-01
-3.212891e-01 -6.797415e-02 -3.502911e-02 2.552728e-01 2.576649e-01
-3.208008e-01 -6.828129e-02 -3.517807e-02 2.551834e-01 2.575967e-01
-3.203125e-01 -6.859020e-02 -3.532778e-02 2.550932e-01 2.575279e-01
-3.198242e-01 -6.890091e-02 -3.547826e-02 2.550024e-01 2.574586e-01
-3.193359e-01 -6.921343e-02 -3.562950e-02 2.549107e-01 2.573887e-01
-3.188477e-01 -6.952779e-02 -3.578154e-02 2.548183e-01 2.573182e-01
-3.183594e-01 -6.984402e-02 -3.593436e-02 2.547251e-01 2.572473e-01
-3.178711e-01 -7.016214e-02 -3.608799e-02 2.546311e-01 2.571757e-01
-3.173828e-01 -7.048219e-02 -3.624244e-02 2.545363e-01 2.571036e-01
-3.168945e-01 -7.080418e-02 -3.639772e-02 2.544407e-01 2.570309e-01
-3.164062e-01 -7.112815e-02 -3.655383e-02 2.543443e-01 2.569576e-01
-3.159180e-01 -7.145413e-02 -3.671080e-02 2.542470e-01 2.568837e-01
-3.154297e-01 -7.178214e-02 -3.686862e-02 2.541489e-01 2.568092e-01
-3.149414e-01 -7.211222e-02 -3.702732e-02 2.540499e-01 2.567340e-01
-3.144531e-01 -7.244440e-02 -3.718691e-02 2.539500e-01 2.566583e-01
-3.139648e-01 -7.277870e-02 -3.734740e-02 2.538493e-01 2.565819e-01
-3.134766e-01 -7.311517e-02 -3.750880e-02 2.537476e-01 2.565049e-01
-3.129883e-01 -7.345383e-02 -3.767113e-02 2.536451e-01 2.564273e-01
-3.125000e-01 -7.379471e-02 -3.783439e-02 2.535416e-01 2.563490e-01
-3.120117e-01 -7.413786e-02 -3.799861e-02 2.534372e-01 2.562700e-01
-3.115234e-01 -7.448330e-02 -3.816380e-02 2.533318e-01 2.561903e-01
-3.110352e-01 -7.483107e-02 -3.832997e-02 2.532255e-01 2.561100e-01
-3.105469e-01 -7.518122e-02 -3.849714e-02 2.531181e-01 2.560289e-01
-3.100586e-01 -7.553377e-02 -3.866531e-02 2.530098e-01 2.559472e-01
-3.095703e-01 -7.588876e-02 -3.883452e-02 2.529005e-01 2.558647e-01
-3.090820e-01 -7.624624e-02 -3.900477e-02 2.527901e-01 2.557816e-01
-3.085938e-01 -7.660625e-02 -3.917607e-02 2.526787e-01 2.556976e-01
-3.081055e-01 -7.696882e-02 -3.934846e-02 2.525662e-01 2.556130e-01
-3.076172e-01 -7.733400e-02 -3.952193e-02 2.524526e-01 2.555275e-01
-3.071289e-01 -7.770184e-02 -3.969652e-02 2.523380e-01 2.554413e-01
-3.066406e-01 -7.807237e-02 -3.987223e-02 2.522222e-01 2.553543e-01
-3.061523e-01 -7.844564e-02 -4.004909e-02 2.521053e-01 2.552665e-01
-3.056641e-01 -7.882170e-02 -4.022712e-02 2.519872e-01 2.551779e-01
-3.051758e-01 -7.920061e-02 -4.040633e-02 2.518680e-01 2.550885e-01
-3.046875e-01 -7.958239e-02 -4.058674e-02 2.517475e-01 2.549982e-01
-3.041992e-01 -7.996712e-02 -4.076837e-02 2.516259e-01 2.549071e-01
-3.037109e-01 -8.035483e-02 -4.095125e-02 2.515030e-01 2.548151e-01
-3.032227e-01 -8.074559e-02 -4.113540e-02 2.513788e-01 2.547223e-01
-3.027344e-01 -8.113944e-02 -4.132083e-02 2.512534e-01 2.546285e-01
-3.022461e-01 -8.153645e-02 -4.150757e-02 2.511267e-01 2.545338e-01
-3.017578e-01 -8.193667e-02 -4.169564e-02 2.509986e-01 2.544383e-01
-3.012695e-01 -8.234015e-02 -4.188507e-02 2.508692e-01 2.543417e-01
-3.007812e-01 -8.274697e-02 -4.207588e-02 2.507384e-01 2.542442e-01
-3.002930e-01 -8.315718e-02 -4.226809e-02 2.506062e-01 2.541458e-01
-2.998047e-01 -8.357085e-02 -4.246173e-02 2.504726e-01 2.540463e-01
-2.993164e-01 -8.398804e-02 -4.265683e-02 2.503375e-01 2.539458e-01
-2.988281e-01 -8.440883e-02 -4.285340e-02 2.502010e-01 2.538443e-01
-2.983398e-01 -8.483327e-02 -4.305149e-02 2.500629e-01 2.537418e-01
-2.978516e-01 -8.526145e-02 -4.325111e-02 2.499233e-01 2.536381e-01
-2.973633e-01 -8.569344e-02 -4.345231e-02 2.497821e-01 2.535334e-01
-2.968750e-01 -8.612932e-02 -4.365509e-02 2.496393e-01 2.534276e-01
-2.963867e-01 -8.656915e-02 -4.385951e-02 2.494949e-01 2.533207e-01
-2.958984e-01 -8.701303e-02 -4.406559e-02 2.493488e-01 2.532126e-01
-2.954102e-01 -8.746104e-02 -4.427335e-02 2.492010e-01 2.531033e-01
-2.949219e-01 -8.791327e-02 -4.448285e-02 2.490515e-01 2.529928e-01
-2.944336e-01 -8.836980e-02 -4.469410e-02 2.489001e-01 2.528811e-01
-2.939453e-01 -8.883072e-02 -4.490715e-02 2.487470e-01 2.527681e-01
-2.934570e-01 -8.929614e-02 -4.512203e-02 2.485920e-01 2.526539e-01
-2.929688e-01 -8.976614e-02 -4.533879e-02 2.484351e-01 2.525384e-01
-2.924805e-01 -9.024083e-02 -4.555745e-02 2.482763e-01 2.524215e-01
-2.919922e-01 -9.072032e-02 -4.577807e-02 2.481155e-01 2.523033e-01
-2.915039e-01 -9.120471e-02 -4.600068e-02 2.479527e-01 2.521837e-01
-2.910156e-01 -9.169411e-02 -4.622532e-02 2.477878e-01 2.520626e-01
-2.905273e-01 -9.218865e-02 -4.645204e-02 2.476208e-01 2.519401e-01
-2.900391e-01 -9.268844e-02 -4.668090e-02 2.474516e-01 2.518162e-01
-2.895508e-01 -9.319360e-02 -4.691192e-02 2.472802e-01 2.516907e-01
-2.890625e-01 -9.370426e-02 -4.714517e-02 2.471065e-01 2.515637e-01
-2.885742e-01 -9.422056e-02 -4.738070e-02 2.469304e-01 2.514350e-01
-2.880859e-01 -9.474263e-02 -4.761855e-02 2.467520e-01 2.513048e-01
-2.875977e-01 -9.527062e-02 -4.785879e-02 2.465712e-01 2.511729e-01
-2.871094e-01 -9.580468e-02 -4.810146e-02 2.463878e-01 2.510392e-01
-2.866211e-01 -9.634496e-02 -4.834664e-02 2.462018e-01 2.509038e-01
-2.861328e-01 -9.689162e-02 -4.859438e-02 2.460132e-01 2.507667e-01
-2.856445e-01 -9.744483e-02 -4.884474e-02 2.458219e-01 2.506277e-01
-2.851562e-01 -9.800476e-02 -4.909779e-02 2.456278e-01 2.504868e-01
-2.846680e-01 -9.857159e-02 -4.935360e-02 2.454309e-01 2.503439e-01
-2.841797e-01 -9.914551e-02 -4.961224e-02 2.452309e-01 2.501991e-01
-2.836914e-01 -9.972672e-02 -4.987378e-02 2.450280e-01 2.500522e-01
-2.832031e-01 -1.003154e-01 -5.013830e-02 2.448220e-01 2.499033e-01
-2.827148e-01 -1.009118e-01 -5.040589e-02 2.446127e-01 2.497522e-01
-2.822266e-01 -1.015161e-01 -5.067662e-02 2.444002e-01 2.495988e-01
-2.817383e-01 -1.021286e-01 -5.095058e-02 2.441843e-01 2.494432e-01
-2.812500e-01 -1.027495e-01 -5.122787e-02 2.439648e-01 2.492853e-01
-2.807617e-01 -1.033790e-01 -5.150858e-02 2.437418e-01 2.491249e-01
-2.802734e-01 -1.040175e-01 -5.179281e-02 2.435151e-01 2.489620e-01
-2.797852e-01 -1.046651e-01 -5.208066e-02 2.432845e-01 2.487966e-01
-2.792969e-01 -1.053223e-01 -5.237224e-02 2.430500e-01 2.486285e-01
-2.788086e-01 -1.059892e-01 -5.266766e-02 2.428114e-01 2.484577e-01
-2.783203e-01 -1.066662e-01 -5.296705e-02 2.425685e-01 2.482841e-01
-2.778320e-01 -1.073537e-01 -5.327053e-02 2.423213e-01 2.481076e-01
-2.773438e-01 -1.080520e-01 -5.357824e-02 2.420696e-01 2.479280e-01
-2.768555e-01 -1.087614e-01 -5.389030e-02 2.418132e-01 2.477454e-01
-2.763672e-01 -1.094825e-01 -5.420686e-02 2.415520e-01 2.475595e-01
-2.758789e-01 -1.102155e-01 -5.452808e-02 2.412857e-01 2.473704e-01
-2.753906e-01 -1.109609e-01 -5.485412e-02 2.410142e-01 2.471777e-01
-2.749023e-01 -1.117192e-01 -5.518514e-02 2.407374e-01 2.469815e-01
-2.744141e-01 -1.124908e-01 -5.552133e-02 2.404549e-01 2.467816e-01
-2.739258e-01 -1.132763e-01 -5.586287e-02 2.401666e-01 2.465779e-01
-2.734375e-01 -1.140763e-01 -5.620997e-02 2.398722e-01 2.463701e-01
-2.729492e-01 -1.148912e-01 -5.656283e-02 2.395715e-01 2.461582e-01
-2.724609e-01 -1.157218e-01 -5.692168e-02 2.392642e-01 2.459419e-01
-2.719727e-01 -1.165686e-01 -5.728676e-02 2.389501e-01 2.457212e-01
-2.714844e-01 -1.174324e-01 -5.765832e-02 2.386287e-01 2.454957e-01
-2.709961e-01 -1.183139e-01 -5.803663e-02 2.382999e-01 2.452654e-01
-2.705078e-01 -1.192140e-01 -5.842198e-02 2.379633e-01 2.450299e-01
-2.700195e-01 -1.201333e-01 -5.881467e-02 2.376185e-01 2.447891e-01
-2.695312e-01 -1.210730e-01 -5.921502e-02 2.372650e-01 2.445427e-01
-2.690430e-01 -1.220339e-01 -5.962340e-02 2.369026e-01 2.442904e-01
-2.685547e-01 -1.230171e-01 -6.004018e-02 2.365307e-01 2.440319e-01
-2.680664e-01 -1.240237e-01 -6.046575e-02 2.361488e-01 2.437670e-01
-2.675781e-01 -1.250549e-01 -6.090056e-02 2.357563e-01 2.434952e-01
-2.670898e-01 -1.261122e-01 -6.134507e-02 2.353528e-01 2.432163e-01
-2.666016e-01 -1.271968e-01 -6.179979e-02 2.349376e-01 2.429298e-01
-2.661133e-01 -1.283104e-01 -6.226528e-02 2.345100e-01 2.426354e-01
-2.656250e-01 -1.294546e-01 -6.274212e-02 2.340693e-01 2.423325e-01
-2.651367e-01 -1.306314e-01 -6.323096e-02 2.336146e-01 2.420206e-01
-2.646484e-01 -1.318427e-01 -6.373252e-02 2.331451e-01 2.416991e-01
-2.641602e-01 -1.330907e-01 -6.424756e-02 2.326597e-01 2.413676e-01
-2.636719e-01 -1.343780e-01 -6.477695e-02 2.321575e-01 2.410252e-01
-2.631836e-01 -1.357071e-01 -6.532162e-02 2.316371e-01 2.406713e-01
-2.626953e-01 -1.370812e-01 -6.588260e-02 2.310973e-01 2.403050e-01
-2.622070e-01 -1.385036e-01 -6.646105e-02 2.305366e-01 2.399254e-01
-2.617188e-01 -1.399780e-01 -6.705825e-02 2.299532e-01 2.395314e-01
-2.612305e-01 -1.415086e-01 -6.767563e-02 2.293454e-01 2.391220e-01
-2.607422e-01 -1.431002e-01 -6.831480e-02 2.287110e-01 2.386957e-01
-2.602539e-01 -1.447581e-01 -6.897759e-02 2.280476e-01 2.382512e-01
-2.597656e-01 -1.464886e-01 -6.966606e-02 2.273525e-01 2.377867e-01
-2.592773e-01 -1.482985e-01 -7.038257e-02 2.266224e-01 2.373003e-01
-2.587891e-01 -1.501962e-01 -7.112984e-02 2.258537e-01 2.367897e-01
-2.583008e-01 -1.521912e-01 -7.191103e-02 2.250421e-01 2.362523e-01
-2.578125e-01 -1.542945e-01 -7.272982e-02 2.241826e-01 2.356851e-01
-2.573242e-01 -1.565195e-01 -7.359057e-02 2.232690e-01 2.350843e-01
-2.568359e-01 -1.588821e-01 -7.449844e-02 2.222942e-01 2.344456e-01
-2.563477e-01 -1.614017e-01 -7.545971e-02 2.212494e-01 2.337637e-01
-2.558594e-01 -1.641020e-01 -7.648200e-02 2.201236e-01 2.330319e-01
-2.553711e-01 -1.670128e-01 -7.757481e-02 2.189031e-01 2.322421e-01
-2.548828e-01 -1.701721e-01 -7.875016e-02 2.175704e-01 2.313838e-01
-2.543945e-01 -1.736296e-01 -8.002357e-02 2.161026e-01 2.304433e-01
-2.539062e-01 -1.774518e-01 -8.141564e-02 2.144688e-01 2.294022e-01
-2.534180e-01 -1.817307e-01 -8.295462e-02 2.126259e-01 2.282350e-01
-2.529297e-01 -1.865996e-01 -8.468079e-02 2.105114e-01 2.269050e-01
-2.524414e-01 -1.922622e-01 -8.665483e-02 2.080293e-01 2.253558e-01
-2.519531e-01 -1.990534e-01 -8.897485e-02 2.050206e-01 2.234949e-01
-2.514648e-01 -2.075880e-01 -9.181699e-02 2.011910e-01 2.211519e-01
-2.509766e-01 -2.192073e-01 -9.555495e-02 1.958926e-01 2.179556e-01
-2.504883e-01 -2.380113e-01 -1.012831e-01 1.871166e-01 2.127696e-01
-2.500000e-01 -5.000000e-01 -1.398049e-01 0.000000e+00 1.398049e-01
-2.495117e-01 -2.380113e-01 -1.012831e-01 -1.871166e-01 2.127696e-01
-2.490234e-01 -2.192073e-01 -9.555495e-02 -1.958926e-01 2.179556e-01
-2.485352e-01 -2.075880e-01 -9.181699e-02 -2.011910e-01 2.211519e-01
-2.480469e-01 -1.990534e-01 -8.897485e-02 -2.050206e-01 2.234949e-01
-2.475586e-01 -1.922622e-01 -8.665483e-02 -2.080293e-01 2.253558e-01
-2.470703e-01 -1.865996e-01 -8.468079e-02 -2.105114e-01 2.269050e-01
-2.465820e-01 -1.817307e-01 -8.295462e-02 -2.126259e-01 2.282350e-01
-2.460938e-01 -1.774518e-01 -8.141564e-02 -2.144688e-01 2.294022e-01
-2.456055e-01 -1.736296e-01 -8.002357e-02 -2.161026e-01 2.304433e-01
-2.451172e-01 -1.701721e-01 -7.875016e-02 -2.175704e-01 2.313838e-01
-2.446289e-01 -1.670128e-01 -7.757481e-02 -2.189031e-01 2.322421e-01
-2.441406e-01 -1.641020e-01 -7.648200e-02 -2.201236e-01 2.330319e-01
-2.436523e-01 -1.614017e-01 -7.545971e-02 -2.212494e-01 2.337637e-01
-2.431641e-01 -1.588821e-01 -7.449844e-02 -2.222942e-01 2.344456e-01
-2.426758e-01 -1.565195e-01 -7.359057e-02 -2.232690e-01 2.350843e-01
-2.421875e-01 -1.542945e-01 -7.272982e-02 -2.241826e-01 2.356851e-01
-2.416992e-01 -1.521912e-01 -7.191103e-02 -2.250421e-01 2.362523e-01
-2.412109e-01 -1.501962e-01 -7.112984e-02 -2.258537e-01 2.367897e-01
-2.407227e-01 -1.482985e-01 -7.038257e-02 -2.266224e-01 2.373003e-01
-2.402344e-01 -1.464886e-01 -6.966606e-02 -2.273525e-01 2.377867e-01
-2.397461e-01 -1.447581e-01 -6.897759e-02 -2.280476e-01 2.382512e-01
-2.392578e-01 -1.431002e-01 -6.831480e-02 -2.287110e-01 2.386957e-01
-2.387695e-01 -1.415086e-01 -6.767563e-02 -2.293454e-01 2.391220e-01
-2.382812e-01 -1.399780e-01 -6.705825e-02 -2.299532e-01 2.395314e-01
-2.377930e-01 -1.385036e-01 -6.646105e-02 -2.305366e-01 2.399254e-01
-2.373047e-01 -1.370812e-01 -6.588260e-02 -2.310973e-01 2.403050e-01
-2.368164e-01 -1.357071e-01 -6.532162e-02 -2.316371e-01 2.406713e-01
-2.363281e-01 -1.343780e-01 -6.477695e-02 -2.321575e-01 2.410252e-01
-2.358398e-01 -1.330907e-01 -6.424756e-02 -2.326597e-01 2.413676e-01
-2.353516e-01 -1.318427e-01 -6.373252e-02 -2.331451e-01 2.416991e-01
-2.348633e-01 -1.306314e-01 -6.323096e-02 -2.336146e-01 2.420206e-01
-2.343750e-01 -1.294546e-01 -6.274212e-02 -2.340693e-01 2.423325e-01
-2.338867e-01 -1.283104e-01 -6.226528e-02 -2.345100e-01 2.426354e-01
-2.333984e-01 -1.271968e-01 -6.179979e-02 -2.349376e-01 2.429298e-01
-2.329102e-01 -1.261122e-01 -6.134507e-02 -2.353528e-01 2.432163e-01
-2.324219e-01 -1.250549e-01 -6.090056e-02 -2.357563e-01 2.434952e-01
-2.319336e-01 -1.240237e-01 -6.046575e-02 -2.361488e-01 2.437670e-01
-2.314453e-01 -1.230171e-01 -6.004018e-02 -2.365307e-01 2.440319e-01
-2.309570e-01 -1.220339e-01 -5.962340e-02 -2.369026e-01 2.442904e-01
-2.304688e-01 -1.210730e-01 -5.921502e-02 -2.372650e-01 2.445427e-01
-2.299805e-01 -1.201333e-01 -5.881467e-02 -2.376185e-01 2.447891e-01
-2.294922e-01 -1.192140e-01 -5.842198e-02 -2.379633e-01 2.450299e-01
-2.290039e-01 -1.183139e-01 -5.803663e-02 -2.382999e-01 2.452654e-01
-2.285156e-01 -1.174324e-01 -5.765832e-02 -2.386287e-01 2.454957e-01
-2.280273e-01 -1.165686e-01 -5.728676e-02 -2.389501e-01 2.457212e-01
-2.275391e-01 -1.157218e-01 -5.692168e-02 -2.392642e-01 2.459419e-01
-2.270508e-01 -1.148912e-01 -5.656283e-02 -2.395715e-01 2.461582e-01
-2.265625e-01 -1.140763e-01 -5.620997e-02 -2.398722e-01 2.463701e-01
-2.260742e-01 -1.132763e-01 -5.586287e-02 -2.401666e-01 2.465779e-01
-2.255859e-01 -1.124908e-01 -5.552133e-02 -2.404549e-01 2.467816e-01
-2.250977e-01 -1.117192e-01 -5.518514e-02 -2.407374e-01 2.469815e-01
-2.246094e-01 -1.109609e-01 -5.485412e-02 -2.410142e-01 2.471777e-01
-2.241211e-01 -1.102155e-01 -5.452808e-02 -2.412857e-01 2.473704e-01
-2.236328e-01 -1.094825e-01 -5.420686e-02 -2.415520e-01 2.475595e-01
-2.231445e-01 -1.087614e-01 -5.389030e-02 -2.418132e-01 2.477454e-01
-2.226562e-01 -1.080520e-01 -5.357824e-02 -2.420696e-01 2.479280e-01
-2.221680e-01 -1.073537e-01 -5.327053e-02 -2.423213e-01 2.481076e-01
-2.216797e-01 -1.066662e-01 -5.296705e-02 -2.425685e-01 2.482841e-01
-2.211914e-01 -1.059892e-01 -5.266766e-02 -2.428114e-01 2.484577e-01
-2.207031e-01 -1.053223e-01 -5.237224e-02 -2.430500e-01 2.486285e-01
-2.202148e-01 -1.046651e-01 -5.208066e-02 -2.432845e-01 2.487966e-01
-2.197266e-01 -1.040175e-01 -5.179281e-02 -2.435151e-01 2.489620e-01
-2.192383e-01 -1.033790e-01 -5.150858e-02 -2.437418e-01 2.491249e-01
-2.187500e-01 -1.027495e-01 -5.122787e-02 -2.439648e-01 2.492853e-01
-2.182617e-01 -1.021286e-01 -5.095058e-02 -2.441843e-01 2.494432e-01
-2.177734e-01 -1.015161e-01 -5.067662e-02 -2.444002e-01 2.495988e-01
-2.172852e-01 -1.009118e-01 -5.040589e-02 -2.446127e-01 2.497522e-01
-2.167969e-01 -1.003154e-01 -5.013830e-02 -2.448220e-01 2.499033e-01
-2.163086e-01 -9.972672e-02 -4.987378e-02 -2.450280e-01 2.500522e-01
-2.158203e-01 -9.914551e-02 -4.961224e-02 -2.452309e-01 2.501991e-01
-2.153320e-01 -9.857159e-02 -4.935360e-02 -2.454309e-01 2.503439e-01
-2.148438e-01 -9.800476e-02 -4.909779e-02 -2.456278e-01 2.504868e-01
-2.143555e-01 -9.744483e-02 -4.884474e-02 -2.458219e-01 2.506277e-01
-2.138672e-01 -9.689162e-02 -4.859438e-02 -2.460132e-01 2.507667e-01
-2.133789e-01 -9.634496e-02 -4.834664e-02 -2.462018e-01 2.509038e-01
-2.128906e-01 -9.580468e-02 -4.810146e-02 -2.463878e-01 2.510392e-01
-2.124023e-01 -9.527062e-02 -4.785879e-02 -2.465712e-01 2.511729e-01
-2.119141e-01 -9.474263e-02 -4.761855e-02 -2.467520e-01 2.513048e-01
-2.114258e-01 -9.422056e-02 -4.738070e-02 -2.469304e-01 2.514350e-01
-2.109375e-01 -9.370426e-02 -4.714517e-02 -2.471065e-01 2.515637e-01
-2.104492e-01 -9.319360e-02 -4.691192e-02 -2.472802e-01 2.516907e-01
-2.099609e-01 -9.268844e-02 -4.668090e-02 -2.474516e-01 2.518162e-01
-2.094727e-01 -9.218865e-02 -4.645204e-02 -2.476208e-01 2.519401e-01
-2.089844e-01 -9.169411e-02 -4.622532e-02 -2.477878e-01 2.520626e-01
-2.084961e-01 -9.120471e-02 -4.600068e-02 -2.479527e-01 2.521837e-01
-2.080078e-01 -9.072032e-02 -4.577807e-02 -2.481155e-01 2.523033e-01
-2.075195e-01 -9.024083e-02 -4.555745e-02 -2.482763e-01 2.524215e-01
-2.070312e-01 -8.976614e-02 -4.533879e-02 -2.484351e-01 2.525384e-01
-2.065430e-01 -8.929614e-02 -4.512203e-02 -2.485920e-01 2.526539e-01
-2.060547e-01 -8.883072e-02 -4.490715e-02 -2.487470e-01 2.527681e-01
-2.055664e-01 -8.836980e-02 -4.469410e-02 -2.489001e-01 2.528811e-01
-2.050781e-01 -8.791327e-02 -4.448285e-02 -2.490515e-01 2.529928e-01
-2.045898e-01 -8.746104e-02 -4.427335e-02 -2.492010e-01 2.531033e-01
-2.041016e-01 -8.701303e-02 -4.406559e-02 -2.493488e-01 2.532126e-01
-2.036133e-01 -8.656915e-02 -4.385951e-02 -2.494949e-01 2.533207e-01
-2.031250e-01 -8.612932e-02 -4.365509e-02 -2.496393e-01 2.534276e-01
-2.026367e-01 -8.569344e-02 -4.345231e-02 -2.497821e-01 2.535334e-01
-2.021484e-01 -8.526145e-02 -4.325111e-02 -2.499233e-01 2.536381e-01
-2.016602e-01 -8.483327e-02 -4.305149e-02 -2.500629e-01 2.537418e-01
-2.011719e-01 -8.440883e-02 -4.285340e-02 -2.502010e-01 2.538443e-01
-2.006836e-01 -8.398804e-02 -4.265683e-02 -2.503375e-01 2.539458e-01
-2.001953e-01 -8.357085e-02 -4.246173e-02 -2.504726e-01 2.540463e-01
-1.997070e-01 -8.315718e-02 -4.226809e-02 -2.506062e-01 2.541458e-01
-1.992188e-01 -8.274697e-02 -4.207588e-02 -2.507384e-01 2.542442e-01
-1.987305e-01 -8.234015e-02 -4.188507e-02 -2.508692e-01 2.543417e-01
-1.982422e-01 -8.193667e-02 -4.169564e-02 -2.509986e-01 2.544383e-01
-1.977539e-01 -8.153645e-02 -4.150757e-02 -2.511267e-01 2.545338e-01
-1.972656e-01 -8.113944e-02 -4.132083e-02 -2.512534e-01 2.546285e-01
-1.967773e-01 -8.074559e-02 -4.113540e-02 -2.513788e-01 2.547223e-01
-1.962891e-01 -8.035483e-02 -4.095125e-02 -2.515030e-01 2.548151e-01
-1.958008e-01 -7.996712e-02 -4.076837e-02 -2.516259e-01 2.549071e-01
-1.953125e-01 -7.958239e-02 -4.058674e-02 -2.517475e-01 2.549982e-01
-1.948242e-01 -7.920061e-02 -4.040633e-02 -2.518680e-01 2.550885e-01
-1.943359e-01 -7.882170e-02 -4.022712e-02 -2.519872e-01 2.551779e-01
-1.938477e-01 -7.844564e-02 -4.004909e-02 -2.521053e-01 2.552665e-01
-1.933594e-01 -7.807237e-02 -3.987223e-02 -2.522222e-01 2.553543e-01
-1.928711e-01 -7.770184e-02 -3.969652e-02 -2.523380e-01 2.554413e-01
-1.923828e-01 -7.733400e-02 -3.952193e-02 -2.524526e-01 2.555275e-01
-1.918945e-01 -7.696882e-02 -3.934846e-02 -2.525662e-01 2.556130e-01
-1.914062e-01 -7.660625e-02 -3.917607e-02 -2.526787e-01 2.556976e-01
-1.909180e-01 -7.624624e-02 -3.900477e-02 -2.527901e-01 2.557816e-01
-1.904297e-01 -7.588876e-02 -3.883452e-02 -2.529005e-01 2.558647e-01
-1.899414e-01 -7.553377e-02 -3.866531e-02 -2.530098e-01 2.559472e-01
-1.894531e-01 -7.518122e-02 -3.849714e-02 -2.531181e-01 2.560289e-01
-1.889648e-01 -7.483107e-02 -3.832997e-02 -2.532255e-01 2.561100e-01
-1.884766e-01 -7.448330e-02 -3.816380e-02 -2.533318e-01 2.561903e-01
-1.879883e-01 -7.413786e-02 -3.799861e-02 -2.534372e-01 2.562700e-01
-1.875000e-01 -7.379471e-02 -3.783439e-02 -2.535416e-01 2.563490e-01
-1.870117e-01 -7.345383e-02 -3.767113e-02 -2.536451e-01 2.564273e-01
-1.865234e-01 -7.311517e-02 -3.750880e-02 -2.537476e-01 2.565049e-01
-1.860352e-01 -7.277870e-02 -3.734740e-02 -2.538493e-01 2.565819e-01
-1.855469e-01 -7.244440e-02 -3.718691e-02 -2.539500e-01 2.566583e-01
-1.850586e-01 -7.211222e-02 -3.702732e-02 -2.540499e-01 2.567340e-01
-1.845703e-01 -7.178214e-02 -3.686862e-02 -2.541489e-01 2.568092e-01
-1.840820e-01 -7.145413e-02 -3.671080e-02 -2.542470e-01 2.568837e-01
-1.835938e-01 -7.112815e-02 -3.655383e-02 -2.543443e-01 2.569576e-01
-1.831055e-01 -7.080418e-02 -3.639772e-02 -2.544407e-01 2.570309e-01
-1.826172e-01 -7.048219e-02 -3.624244e-02 -2.545363e-01 2.571036e-01
-1.821289e-01 -7.016214e-02 -3.608799e-02 -2.546311e-01 2.571757e-01
-1.816406e-01 -6.984402e-02 -3.593436e-02 -2.547251e-01 2.572473e-01
-1.811523e-01 -6.952779e-02 -3.578154e-02 -2.548183e-01 2.573182e-01
-1.806641e-01 -6.921343e-02 -3.562950e-02 -2.549107e-01 2.573887e-01
-1.801758e-01 -6.890091e-02 -3.547826e-02 -2.550024e-01 2.574586e-01
-1.796875e-01 -6.859020e-02 -3.532778e-02 -2.550932e-01 2.575279e-01
-1.791992e-01 -6.828129e-02 -3.517807e-02 -2.551834e-01 2.575967e-01
-1.787109e-01 -6.797415e-02 -3.502911e-02 -2.552728e-01 2.576649e-01
-1.782227e-01 -6.766875e-02 -3.488089e-02 -2.553614e-01 2.577327e-01
-1.777344e-01 -6.736506e-02 -3.473341e-02 -2.554494e-01 2.577999e-01
-1.772461e-01 -6.706308e-02 -3.458665e-02 -2.555366e-01 2.578666e-01
-1.767578e-01 -6.676276e-02 -3.444061e-02 -2.556231e-01 2.579328e-01
-1.762695e-01 -6.646410e-02 -3.429528e-02 -2.557089e-01 2.579985e-01
-1.757812e-01 -6.616707e-02 -3.415064e-02 -2.557941e-01 2.580637e-01
-1.752930e-01 -6.587165e-02 -3.400669e-02 -2.558785e-01 2.581284e-01
-1.748047e-01 -6.557781e-02 -3.386342e-02 -2.559623e-01 2.581926e-01
-1.743164e-01 -6.528554e-02 -3.372082e-02 -2.560455e-01 2.582564e-01
-1.738281e-01 -6.499482e-02 -3.357888e-02 -2.561279e-01 2.583197e-01
-1.733398e-01 -6.470562e-02 -3.343760e-02 -2.562098e-01 2.583825e-01
-1.728516e-01 -6.441793e-02 -3.329697e-02 -2.562910e-01 2.584449e-01
-1.723633e-01 -6.413173e-02 -3.315697e-02 -2.563715e-01 2.585068e-01
-1.718750e-01 -6.384700e-02 -3.301761e-02 -2.564515e-01 2.585682e-01
-1.713867e-01 -6.356372e-02 -3.287887e-02 -2.565308e-01 2.586292e-01
-1.708984e-01 -6.328187e-02 -3.274074e-02 -2.566095e-01 2.586898e-01
-1.704102e-01 -6.300144e-02 -3.260323e-02 -2.566876e-01 2.587499e-01
-1.699219e-01 -6.272241e-02 -3.246632e-02 -2.567651e-01 2.588096e-01
-1.694336e-01 -6.244475e-02 -3.233000e-02 -2.568421e-01 2.588688e-01
-1.689453e-01 -6.216846e-02 -3.219427e-02 -2.569184e-01 2.589277e-01
-1.684570e-01 -6.189352e-02 -3.205912e-02 -2.569942e-01 2.589861e-01
-1.679688e-01 -6.161991e-02 -3.192455e-02 -2.570694e-01 2.590441e-01
-1.674805e-01 -6.134761e-02 -3.179054e-02 -2.571440e-01 2.591017e-01
-1.669922e-01 -6.107662e-02 -3.165710e-02 -2.572181e-01 2.591589e-01
-1.665039e-01 -6.080690e-02 -3.152421e-02 -2.572917e-01 2.592157e-01
-1.660156e-01 -6.053846e-02 -3.139187e-02 -2.573647e-01 2.592721e-01
-1.655273e-01 -6.027127e-02 -3.126007e-02 -2.574371e-01 2.593281e-01
-1.650391e-01 -6.000531e-02 -3.112880e-02 -2.575091e-01 2.593837e-01
-1.645508e-01 -5.974058e-02 -3.099807e-02 -2.575805e-01 2.594390e-01
-1.640625e-01 -5.947707e-02 -3.086786e-02 -2.576513e-01 2.594938e-01
-1.635742e-01 -5.921475e-02 -3.073817e-02 -2.577217e-01 2.595483e-01
-1.630859e-01 -5.895361e-02 -3.060899e-02 -2.577916e-01 2.596024e-01
-1.625977e-01 -5.869364e-02 -3.048032e-02 -2.578609e-01 2.596561e-01
-1.621094e-01 -5.843482e-02 -3.035216e-02 -2.579298e-01 2.597095e-01
-1.616211e-01 -5.817715e-02 -3.022448e-02 -2.579981e-01 2.597625e-01
-1.611328e-01 -5.792061e-02 -3.009730e-02 -2.580660e-01 2.598151e-01
-1.606445e-01 -5.766518e-02 -2.997061e-02 -2.581334e-01 2.598674e-01
-1.601562e-01 -5.741086e-02 -2.984439e-02 -2.582003e-01 2.599194e-01
-1.596680e-01 -5.715764e-02 -2.971865e-02 -2.582667e-01 2.599709e-01
-1.591797e-01 -5.690549e-02 -2.959338e-02 -2.583327e-01 2.600222e-01
-1.586914e-01 -5.665441e-02 -2.946857e-02 -2.583982e-01 2.600731e-01
-1.582031e-01 -5.640438e-02 -2.934423e-02 -2.584632e-01 2.601236e-01
-1.577148e-01 -5.615541e-02 -2.922034e-02 -2.585278e-01 2.601739e-01
-1.572266e-01 -5.590746e-02 -2.909690e-02 -2.585919e-01 2.602238e-01
-1.567383e-01 -5.566054e-02 -2.897391e-02 -2.586556e-01 2.602733e-01
-1.562500e-01 -5.541463e-02 -2.885135e-02 -2.587188e-01 2.603226e-01
-1.557617e-01 -5.516971e-02 -2.872924e-02 -2.587816e-01 2.603715e-01
-1.552734e-01 -5.492579e-02 -2.860755e-02 -2.588440e-01 2.604200e-01
-1.547852e-01 -5.468285e-02 -2.848630e-02 -2.589059e-01 2.604683e-01
-1.542969e-01 -5.444087e-02 -2.836547e-02 -2.589674e-01 2.605163e-01
-1.538086e-01 -5.419986e-02 -2.824505e-02 -2.590285e-01 2.605639e-01
-1.533203e-01 -5.395979e-02 -2.812505e-02 -2.590892e-01 2.606112e-01
-1.528320e-01 -5.372066e-02 -2.800547e-02 -2.591494e-01 2.606582e-01
-1.523438e-01 -5.348246e-02 -2.788629e-02 -2.592092e-01 2.607050e-01
-1.518555e-01 -5.324518e-02 -2.776751e-02 -2.592687e-01 2.607514e-01
-1.513672e-01 -5.300881e-02 -2.764913e-02 -2.593277e-01 2.607975e-01
-1.508789e-01 -5.277333e-02 -2.753114e-02 -2.593863e-01 2.608433e-01
-1.503906e-01 -5.253875e-02 -2.741355e-02 -2.594446e-01 2.608888e-01
-1.499023e-01 -5.230505e-02 -2.729634e-02 -2.595024e-01 2.609341e-01
-1.494141e-01 -5.207222e-02 -2.717951e-02 -2.595598e-01 2.609790e-01
-1.489258e-01 -5.184025e-02 -2.706306e-02 -2.596169e-01 2.610236e-01
-1.484375e-01 -5.160914e-02 -2.694699e-02 -2.596736e-01 2.610680e-01
-1.479492e-01 -5.137888e-02 -2.683129e-02 -2.597299e-01 2.611121e-01
-1.474609e-01 -5.114945e-02 -2.671596e-02 -2.597858e-01 2.611559e-01
-1.469727e-01 -5.092085e-02 -2.660099e-02 -2.598413e-01 2.611994e-01
-1.464844e-01 -5.069308e-02 -2.648639e-02 -2.598965e-01 2.612427e-01
-1.459961e-01 -5.046611e-02 -2.637214e-02 -2.599513e-01 2.612856e-01
-1.455078e-01 -5.023995e-02 -2.625824e-02 -2.600058e-01 2.613283e-01
-1.450195e-01 -5.001459e-02 -2.614470e-02 -2.600599e-01 2.613708e-01
-1.445312e-01 -4.979001e-02 -2.603150e-02 -2.601136e-01 2.614129e-01
-1.440430e-01 -4.956622e-02 -2.591865e-02 -2.601670e-01 2.614548e-01
-1.435547e-01 -4.934319e-02 -2.580614e-02 -2.602200e-01 2.614964e-01
-1.430664e-01 -4.912094e-02 -2.569397e-02 -2.602726e-01 2.615378e-01
-1.425781e-01 -4.889944e-02 -2.558213e-02 -2.603250e-01 2.615789e-01
-1.420898e-01 -4.867869e-02 -2.547062e-02 -2.603770e-01 2.616198e-01
-1.416016e-01 -4.845869e-02 -2.535944e-02 -2.604286e-01 2.616604e-01
-1.411133e-01 -4.823942e-02 -2.524858e-02 -2.604799e-01 2.617007e-01
-1.406250e-01 -4.802089e-02 -2.513805e-02 -2.605309e-01 2.617408e-01
-1.401367e-01 -4.780307e-02 -2.502784e-02 -2.605815e-01 2.617807e-01
-1.396484e-01 -4.758597e-02 -2.491794e-02 -2.606318e-01 2.618202e-01
-1.391602e-01 -4.736958e-02 -2.480836e-02 -2.606818e-01 2.618596e-01
-1.386719e-01 -4.715389e-02 -2.469908e-02 -2.607314e-01 2.618987e-01
-1.381836e-01 -4.693889e-02 -2.459012e-02 -2.607808e-01 2.619376e-01
-1.376953e-01 -4.672458e-02 -2.448145e-02 -2.608298e-01 2.619762e-01
-1.372070e-01 -4.651096e-02 -2.437309e-02 -2.608785e-01 2.620145e-01
-1.367188e-01 -4.629801e-02 -2.426503e-02 -2.609268e-01 2.620527e-01
-1.362305e-01 -4.608573e-02 -2.415727e-02 -2.609749e-01 2.620906e-01
-1.357422e-01 -4.587411e-02 -2.404980e-02 -2.610227e-01 2.621283e-01
-1.352539e-01 -4.566315e-02 -2.394262e-02 -2.610701e-01 2.621657e-01
-1.347656e-01 -4.545284e-02 -2.383573e-02 -2.611172e-01 2.622029e-01
-1.342773e-01 -4.524317e-02 -2.372913e-02 -2.611641e-01 2.622399e-01
-1.337891e-01 -4.503414e-02 -2.362281e-02 -2.612106e-01 2.622766e-01
-1.333008e-01 -4.482575e-02 -2.351676e-02 -2.612569e-01 2.623131e-01
-1.328125e-01 -4.461798e-02 -2.341100e-02 -2.613028e-01 2.623494e-01
-1.323242e-01 -4.441083e-02 -2.330552e-02 -2.613484e-01 2.623855e-01
-1.318359e-01 -4.420430e-02 -2.320030e-02 -2.613938e-01 2.624213e-01
-1.313477e-01 -4.399838e-02 -2.309536e-02 -2.614388e-01 2.624570e-01
-1.308594e-01 -4.379306e-02 -2.299069e-02 -2.614836e-01 2.624924e-01
-1.303711e-01 -4.358834e-02 -2.288628e-02 -2.615281e-01 2.625276e-01
-1.298828e-01 -4.338421e-02 -2.278214e-02 -2.615723e-01 2.625625e-01
-1.293945e-01 -4.318067e-02 -2.267826e-02 -2.616162e-01 2.625973e-01
-1.289062e-01 -4.297772e-02 -2.257464e-02 -2.616598e-01 2.626319e-01
-1.284180e-01 -4.277534e-02 -2.247127e-02 -2.617032e-01 2.626662e-01
-1.279297e-01 -4.257353e-02 -2.236816e-02 -2.617463e-01 2.627003e-01
-1.274414e-01 -4.237229e-02 -2.226530e-02 -2.617891e-01 2.627342e-01
-1.269531e-01 -4.217161e-02 -2.216269e-02 -2.618316e-01 2.627679e-01
-1.264648e-01 -4.197149e-02 -2.206033e-02 -2.618739e-01 2.628014e-01
-1.259766e-01 -4.177192e-02 -2.195822e-02 -2.619159e-01 2.628347e-01
-1.254883e-01 -4.157290e-02 -2.185635e-02 -2.619576e-01 2.628678e-01
-1.250000e-01 -4.137442e-02 -2.175472e-02 -2.619990e-01 2.629007e-01
-1.245117e-01 -4.117647e-02 -2.165334e-02 -2.620402e-01 2.629334e-01
-1.240234e-01 -4.097906e-02 -2.155219e-02 -2.620812e-01 2.629658e-01
-1.235352e-01 -4.078217e-02 -2.145127e-02 -2.621218e-01 2.629981e-01
-1.230469e-01 -4.058581e-02 -2.135059e-02 -2.621622e-01 2.630302e-01
-1.225586e-01 -4.038997e-02 -2.125014e-02 -2.622024e-01 2.630621e-01
-1.220703e-01 -4.019464e-02 -2.114992e-02 -2.622423e-01 2.630938e-01
-1.215820e-01 -3.999982e-02 -2.104993e-02 -2.622819e-01 2.631253e-01
-1.210938e-01 -3.980550e-02 -2.095016e-02 -2.623213e-01 2.631566e-01
-1.206055e-01 -3.961169e-02 -2.085062e-02 -2.623605e-01 2.631877e-01
-1.201172e-01 -3.941837e-02 -2.075130e-02 -2.623994e-01 2.632186e-01
-1.196289e-01 -3.922554e-02 -2.065220e-02 -2.624380e-01 2.632493e-01
-1.191406e-01 -3.903320e-02 -2.055331e-02 -2.624764e-01 2.632799e-01
-1.186523e-01 -3.884135e-02 -2.045465e-02 -2.625145e-01 2.633102e-01
-1.181641e-01 -3.864997e-02 -2.035620e-02 -2.625524e-01 2.633404e-01
-1.176758e-01 -3.845907e-02 -2.025796e-02 -2.625901e-01 2.633704e-01
-1.171875e-01 -3.826863e-02 -2.015993e-02 -2.626275e-01 2.634002e-01
-1.166992e-01 -3.807867e-02 -2.006211e-02 -2.626647e-01 2.634298e-01
-1.162109e-01 -3.788917e-02 -1.996450e-02 -2.627017e-01 2.634592e-01
-1.157227e-01 -3.770012e-02 -1.986709e-02 -2.627384e-01 2.634884e-01
-1.152344e-01 -3.751153e-02 -1.976989e-02 -2.627748e-01 2.635175e-01
-1.147461e-01 -3.732339e-02 -1.967289e-02 -2.628111e-01 2.635464e-01
-1.142578e-01 -3.713570e-02 -1.957609e-02 -2.628471e-01 2.635751e-01
-1.137695e-01 -3.694845e-02 -1.947949e-02 -2.628829e-01 2.636036e-01
-1.132812e-01 -3.676164e-02 -1.938308e-02 -2.629184e-01 2.636319e-01
-1.127930e-01 -3.657526e-02 -1.928688e-02 -2.629537e-01 2.636601e-01
-1.123047e-01 -3.638932e-02 -1.919086e-02 -2.629888e-01 2.636881e-01
-1.118164e-01 -3.620381e-02 -1.909504e-02 -2.630237e-01 2.637159e-01
-1.113281e-01 -3.601872e-02 -1.899941e-02 -2.630583e-01 2.637436e-01
-1.108398e-01 -3.583404e-02 -1.890397e-02 -2.630928e-01 2.637710e-01
-1.103516e-01 -3.564979e-02 -1.880871e-02 -2.631270e-01 2.637984e-01
-1.098633e-01 -3.546595e-02 -1.871364e-02 -2.631610e-01 2.638255e-01
-1.093750e-01 -3.528252e-02 -1.861876e-02 -2.631947e-01 2.638524e-01
-1.088867e-01 -3.509950e-02 -1.852406e-02 -2.632283e-01 2.638792e-01
-1.083984e-01 -3.491688e-02 -1.842954e-02 -2.632616e-01 2.639059e-01
-1.079102e-01 -3.473466e-02 -1.833520e-02 -2.632947e-01 2.639323e-01
-1.074219e-01 -3.455284e-02 -1.824104e-02 -2.633276e-01 2.639586e-01
-1.069336e-01 -3.437141e-02 -1.814705e-02 -2.633603e-01 2.639847e-01
-1.064453e-01 -3.419036e-02 -1.805324e-02 -2.633927e-01 2.640107e-01
-1.059570e-01 -3.400971e-02 -1.795961e-02 -2.634250e-01 2.640365e-01
-1.054688e-01 -3.382944e-02 -1.786615e-02 -2.634570e-01 2.640621e-01
-1.049805e-01 -3.364954e-02 -1.777285e-02 -2.634889e-01 2.640876e-01
-1.044922e-01 -3.347003e-02 -1.767973e-02 -2.635205e-01 2.641129e-01
-1.040039e-01 -3.329089e-02 -1.758678e-02 -2.635519e-01 2.641381e-01
-1.035156e-01 -3.311211e-02 -1.749399e-02 -2.635831e-01 2.641630e-01
-1.030273e-01 -3.293371e-02 -1.740137e-02 -2.636142e-01 2.641879e-01
-1.025391e-01 -3.275567e-02 -1.730892e-02 -2.636450e-01 2.642125e-01
-1.020508e-01 -3.257799e-02 -1.721662e-02 -2.636756e-01 2.642371e-01
-1.015625e-01 -3.240067e-02 -1.712449e-02 -2.637060e-01 2.642614e-01
-1.010742e-01 -3.222370e-02 -1.703252e-02 -2.637362e-01 2.642856e-01
-1.005859e-01 -3.204708e-02 -1.694071e-02 -2.637662e-01 2.643096e-01
-1.000977e-01 -3.187082e-02 -1.684905e-02 -2.637960e-01 2.643335e-01
-9.960938e-02 -3.169490e-02 -1.675755e-02 -2.638256e-01 2.643573e-01
-9.912109e-02 -3.151932e-02 -1.666621e-02 -2.638550e-01 2.643808e-01
-9.863281e-02 -3.134408e-02 -1.657502e-02 -2.638842e-01 2.644043e-01
-9.814453e-02 -3.116918e-02 -1.648398e-02 -2.639132e-01 2.644275e-01
-9.765625e-02 -3.099461e-02 -1.639309e-02 -2.639421e-01 2.644507e-01
-9.716797e-02 -3.082038e-02 -1.630236e-02 -2.639707e-01 2.644736e-01
-9.667969e-02 -3.064647e-02 -1.621177e-02 -2.639991e-01 2.644964e-01
-9.619141e-02 -3.047290e-02 -1.612133e-02 -2.640274e-01 2.645191e-01
-9.570312e-02 -3.029964e-02 -1.603103e-02 -2.640555e-01 2.645416e-01
-9.521484e-02 -3.012670e-02 -1.594088e-02 -2.640833e-01 2.645640e-01
-9.472656e-02 -2.995409e-02 -1.585088e-02 -2.641110e-01 2.645862e-01
-9.423828e-02 -2.978178e-02 -1.576101e-02 -2.641385e-01 2.646083e-01
-9.375000e-02 -2.960979e-02 -1.567129e-02 -2.641658e-01 2.646302e-01
-9.326172e-02 -2.943811e-02 -1.558171e-02 -2.641929e-01 2.646520e-01
-9.277344e-02 -2.926674e-02 -1.549227e-02 -2.642199e-01 2.646737e-01
-9.228516e-02 -2.909567e-02 -1.540297e-02 -2.642466e-01 2.646952e-01
-9.179688e-02 -2.892490e-02 -1.531380e-02 -2.642732e-01 2.647165e-01
-9.130859e-02 -2.875443e-02 -1.522477e-02 -2.642996e-01 2.647377e-01
-9.082031e-02 -2.858426e-02 -1.513587e-02 -2.643258e-01 2.647588e-01
-9.033203e-02 -2.841439e-02 -1.504711e-02 -2.643518e-01 2.647797e-01
-8.984375e-02 -2.824480e-02 -1.495848e-02 -2.643776e-01 2.648005e-01
-8.935547e-02 -2.807551e-02 -1.486998e-02 -2.644033e-01 2.648211e-01
-8.886719e-02 -2.790650e-02 -1.478161e-02 -2.644288e-01 2.648416e-01
-8.837891e-02 -2.773778e-02 -1.469336e-02 -2.644541e-01 2.648620e-01
-8.789062e-02 -2.756934e-02 -1.460525e-02 -2.644792e-01 2.648822e-01
-8.740234e-02 -2.740117e-02 -1.451727e-02 -2.645042e-01 2.649023e-01
-8.691406e-02 -2.723329e-02 -1.442941e-02 -2.645289e-01 2.649222e-01
-8.642578e-02 -2.706568e-02 -1.434167e-02 -2.645535e-01 2.649420e-01
-8.593750e-02 -2.689834e-02 -1.425406e-02 -2.645780e-01 2.649617e-01
-8.544922e-02 -2.673128e-02 -1.416657e-02 -2.646022e-01 2.649812e-01
-8.496094e-02 -2.656448e-02 -1.407920e-02 -2.646263e-01 2.650006e-01
-8.447266e-02 -2.639794e-02 -1.399196e-02 -2.646502e-01 2.650198e-01
-8.398438e-02 -2.623167e-02 -1.390483e-02 -2.646740e-01 2.650390e-01
-8.349609e-02 -2.606566e-02 -1.381782e-02 -2.646975e-01 2.650579e-01
-8.300781e-02 -2.589991e-02 -1.373093e-02 -2.647209e-01 2.650768e-01
-8.251953e-02 -2.573442e-02 -1.364416e-02 -2.647441e-01 2.650955e-01
-8.203125e-02 -2.556918e-02 -1.355750e-02 -2.647672e-01 2.651141e-01
-8.154297e-02 -2.540419e-02 -1.347095e-02 -2.647901e-01 2.651325e-01
-8.105469e-02 -2.523945e-02 -1.338452e-02 -2.648128e-01 2.651508e-01
-8.056641e-02 -2.507496e-02 -1.329821e-02 -2.648354e-01 2.651690e-01
-8.007812e-02 -2.491072e-02 -1.321200e-02 -2.648577e-01 2.651871e-01
-7.958984e-02 -2.474672e-02 -1.312591e-02 -2.648800e-01 2.652050e-01
-7.910156e-02 -2.458296e-02 -1.303992e-02 -2.649020e-01 2.652228e-01
-7.861328e-02 -2.441944e-02 -1.295404e-02 -2.649239e-01 2.652404e-01
-7.812500e-02 -2.425615e-02 -1.286828e-02 -2.649457e-01 2.652580e-01
-7.763672e-02 -2.409310e-02 -1.278261e-02 -2.649672e-01 2.652754e-01
-7.714844e-02 -2.393029e-02 -1.269706e-02 -2.649886e-01 2.652926e-01
-7.666016e-02 -2.376770e-02 -1.261161e-02 -2.650099e-01 2.653098e-01
-7.617188e-02 -2.360534e-02 -1.252626e-02 -2.650309e-01 2.653268e-01
-7.568359e-02 -2.344321e-02 -1.244102e-02 -2.650519e-01 2.653437e-01
-7.519531e-02 -2.328131e-02 -1.235588e-02 -2.650726e-01 2.653604e-01
-7.470703e-02 -2.311963e-02 -1.227084e-02 -2.650932e-01 2.653771e-01
-7.421875e-02 -2.295816e-02 -1.218590e-02 -2.651137e-01 2.653936e-01
-7.373047e-02 -2.279692e-02 -1.210106e-02 -2.651339e-01 2.654099e-01
-7.324219e-02 -2.263589e-02 -1.201632e-02 -2.651541e-01 2.654262e-01
-7.275391e-02 -2.247508e-02 -1.193168e-02 -2.651740e-01 2.654423e-01
-7.226562e-02 -2.231448e-02 -1.184713e-02 -2.651938e-01 2.654583e-01
-7.177734e-02 -2.215410e-02 -1.176268e-02 -2.652135e-01 2.654742e-01
-7.128906e-02 -2.199392e-02 -1.167833e-02 -2.652330e-01 2.654900e-01
-7.080078e-02 -2.183394e-02 -1.159407e-02 -2.652523e-01 2.655056e-01
-7.031250e-02 -2.167418e-02 -1.150990e-02 -2.652715e-01 2.655211e-01
-6.982422e-02 -2.151461e-02 -1.142583e-02 -2.652905e-01 2.655365e-01
-6.933594e-02 -2.135525e-02 -1.134185e-02 -2.653094e-01 2.655517e-01
-6.884766e-02 -2.119609e-02 -1.125796e-02 -2.653281e-01 2.655669e-01
-6.835938e-02 -2.103712e-02 -1.117416e-02 -2.653467e-01 2.655819e-01
-6.787109e-02 -2.087835e-02 -1.109045e-02 -2.653651e-01 2.655968e-01
-6.738281e-02 -2.071978e-02 -1.100682e-02 -2.653834e-01 2.656116e-01
-6.689453e-02 -2.056140e-02 -1.092329e-02 -2.654015e-01 2.656262e-01
-6.640625e-02 -2.040320e-02 -1.083984e-02 -2.654195e-01 2.656407e-01
-6.591797e-02 -2.024520e-02 -1.075648e-02 -2.654373e-01 2.656551e-01
-6.542969e-02 -2.008738e-02 -1.067321e-02 -2.654549e-01 2.656694e-01
-6.494141e-02 -1.992975e-02 -1.059001e-02 -2.654725e-01 2.656836e-01
-6.445312e-02 -1.977230e-02 -1.050691e-02 -2.654898e-01 2.656977e-01
-6.396484e-02 -1.961503e-02 -1.042388e-02 -2.655070e-01 2.657116e-01
-6.347656e-02 -1.945794e-02 -1.034094e-02 -2.655241e-01 2.657254e-01
-6.298828e-02 -1.930103e-02 -1.025808e-02 -2.655410e-01 2.657391e-01
-6.250000e-02 -1.914430e-02 -1.017530e-02 -2.655578e-01 2.657527e-01
-6.201172e-02 -1.898774e-02 -1.009260e-02 -2.655744e-01 2.657661e-01
-6.152344e-02 -1.883135e-02 -1.000997e-02 -2.655909e-01 2.657795e-01
-6.103516e-02 -1.867514e-02 -9.927430e-03 -2.656072e-01 2.657927e-01
-6.054688e-02 -1.851909e-02 -9.844964e-03 -2.656234e-01 2.658058e-01
-6.005859e-02 -1.836321e-02 -9.762574e-03 -2.656395e-01 2.658188e-01
-5.957031e-02 -1.820750e-02 -9.680261e-03 -2.656554e-01 2.658317e-01
-5.908203e-02 -1.805195e-02 -9.598022e-03 -2.656711e-01 2.658444e-01
-5.859375e-02 -1.789657e-02 -9.515858e-03 -2.656867e-01 2.658571e-01
-5.810547e-02 -1.774134e-02 -9.433768e-03 -2.657022e-01 2.658696e-01
-5.761719e-02 -1.758628e-02 -9.351751e-03 -2.657175e-01 2.658820e-01
-5.712891e-02 -1.743137e-02 -9.269806e-03 -2.657327e-01 2.658943e-01
-5.664062e-02 -1.727662e-02 -9.187932e-03 -2.657477e-01 2.659065e-01
-5.615234e-02 -1.712203e-02 -9.106129e-03 -2.657626e-01 2.659186e-01
-5.566406e-02 -1.696758e-02 -9.024396e-03 -2.657774e-01 2.659305e-01
-5.517578e-02 -1.681329e-02 -8.942733e-03 -2.657920e-01 2.659424e-01
-5.468750e-02 -1.665915e-02 -8.861138e-03 -2.658064e-01 2.659541e-01
-5.419922e-02 -1.650516e-02 -8.779611e-03 -2.658208e-01 2.659657e-01
-5.371094e-02 -1.635131e-02 -8.698151e-03 -2.658349e-01 2.659772e-01
-5.322266e-02 -1.619761e-02 -8.616757e-03 -2.658490e-01 2.659886e-01
-5.273438e-02 -1.604405e-02 -8.535429e-03 -2.658629e-01 2.659999e-01
-5.224609e-02 -1.589063e-02 -8.454167e-03 -2.658767e-01 2.660110e-01
-5.175781e-02 -1.573736e-02 -8.372968e-03 -2.658903e-01 2.660221e-01
-5.126953e-02 -1.558422e-02 -8.291833e-03 -2.659038e-01 2.660330e-01
-5.078125e-02 -1.543122e-02 -8.210761e-03 -2.659171e-01 2.660439e-01
-5.029297e-02 -1.527835e-02 -8.129752e-03 -2.659303e-01 2.660546e-01
-4.980469e-02 -1.512562e-02 -8.048803e-03 -2.659434e-01 2.660652e-01
-4.931641e-02 -1.497303e-02 -7.967916e-03 -2.659563e-01 2.660757e-01
-4.882812e-02 -1.482056e-02 -7.887089e-03 -2.659691e-01 2.660861e-01
-4.833984e-02 -1.466822e-02 -7.806321e-03 -2.659818e-01 2.660963e-01
-4.785156e-02 -1.451601e-02 -7.725612e-03 -2.659943e-01 2.661065e-01
-4.736328e-02 -1.436393e-02 -7.644961e-03 -2.660067e-01 2.661166e-01
-4.687500e-02 -1.421198e-02 -7.564368e-03 -2.660190e-01 2.661265e-01
-4.638672e-02 -1.406014e-02 -7.483831e-03 -2.660311e-01 2.661363e-01
-4.589844e-02 -1.390843e-02 -7.403350e-03 -2.660431e-01 2.661461e-01
-4.541016e-02 -1.375685e-02 -7.322925e-03 -2.660549e-01 2.661557e-01
-4.492188e-02 -1.360538e-02 -7.242555e-03 -2.660666e-01 2.661652e-01
-4.443359e-02 -1.345402e-02 -7.162239e-03 -2.660782e-01 2.661746e-01
-4.394531e-02 -1.330279e-02 -7.081976e-03 -2.660897e-01 2.661839e-01
-4.345703e-02 -1.315167e-02 -7.001766e-03 -2.661010e-01 2.661931e-01
-4.296875e-02 -1.300066e-02 -6.921608e-03 -2.661121e-01 2.662021e-01
-4.248047e-02 -1.284977e-02 -6.841502e-03 -2.661232e-01 2.662111e-01
-4.199219e-02 -1.269898e-02 -6.761446e-03 -2.661341e-01 2.662200e-01
-4.150391e-02 -1.254831e-02 -6.681441e-03 -2.661449e-01 2.662287e-01
-4.101562e-02 -1.239774e-02 -6.601485e-03 -2.661555e-01 2.662374e-01
-4.052734e-02 -1.224728e-02 -6.521578e-03 -2.661660e-01 2.662459e-01
-4.003906e-02 -1.209693e-02 -6.441719e-03 -2.661764e-01 2.662543e-01
-3.955078e-02 -1.194668e-02 -6.361908e-03 -2.661866e-01 2.662627e-01
-3.906250e-02 -1.179653e-02 -6.282144e-03 -2.661968e-01 2.662709e-01
-3.857422e-02 -1.164648e-02 -6.202427e-03 -2.662067e-01 2.662790e-01
-3.808594e-02 -1.149653e-02 -6.122755e-03 -2.662166e-01 2.662870e-01
-3.759766e-02 -1.134668e-02 -6.043128e-03 -2.662263e-01 2.662949e-01
-3.710938e-02 -1.119693e-02 -5.963546e-03 -2.662359e-01 2.663027e-01
-3.662109e-02 -1.104727e-02 -5.884007e-03 -2.662454e-01 2.663104e-01
-3.613281e-02 -1.089771e-02 -5.804512e-03 -2.662547e-01 2.663179e-01
-3.564453e-02 -1.074824e-02 -5.725059e-03 -2.662639e-01 2.663254e-01
-3.515625e-02 -1.059886e-02 -5.645648e-03 -2.662729e-01 2.663328e-01
-3.466797e-02 -1.044957e-02 -5.566279e-03 -2.662819e-01 2.663401e-01
-3.417969e-02 -1.030037e-02 -5.486950e-03 -2.662907e-01 2.663472e-01
-3.369141e-02 -1.015126e-02 -5.407662e-03 -2.662994e-01 2.663543e-01
-3.320312e-02 -1.000223e-02 -5.328413e-03 -2.663079e-01 2.663612e-01
-3.271484e-02 -9.853288e-03 -5.249203e-03 -2.663163e-01 2.663681e-01
-3.222656e-02 -9.704429e-03 -5.170031e-03 -2.663246e-01 2.663748e-01
-3.173828e-02 -9.555652e-03 -5.090897e-03 -2.663328e-01 2.663814e-01
-3.125000e-02 -9.406956e-03 -5.011800e-03 -2.663408e-01 2.663880e-01
-3.076172e-02 -9.258339e-03 -4.932739e-03 -2.663487e-01 2.663944e-01
-3.027344e-02 -9.109800e-03 -4.853715e-03 -2.663565e-01 2.664007e-01
-2.978516e-02 -8.961337e-03 -4.774725e-03 -2.663642e-01 2.664070e-01
-2.929688e-02 -8.812951e-03 -4.695770e-03 -2.663717e-01 2.664131e-01
-2.880859e-02 -8.664638e-03 -4.616850e-03 -2.663791e-01 2.664191e-01
-2.832031e-02 -8.516398e-03 -4.537963e-03 -2.663863e-01 2.664250e-01
-2.783203e-02 -8.368230e-03 -4.459108e-03 -2.663935e-01 2.664308e-01
-2.734375e-02 -8.220132e-03 -4.380287e-03 -2.664005e-01 2.664365e-01
-2.685547e-02 -8.072103e-03 -4.301496e-03 -2.664074e-01 2.664421e-01
-2.636719e-02 -7.924142e-03 -4.222737e-03 -2.664141e-01 2.664476e-01
-2.587891e-02 -7.776247e-03 -4.144009e-03 -2.664208e-01 2.664530e-01
-2.539062e-02 -7.628417e-03 -4.065310e-03 -2.664273e-01 2.664583e-01
-2.490234e-02 -7.480651e-03 -3.986641e-03 -2.664337e-01 2.664635e-01
-2.441406e-02 -7.332947e-03 -3.908000e-03 -2.664399e-01 2.664686e-01
-2.392578e-02 -7.185305e-03 -3.829388e-03 -2.664460e-01 2.664736e-01
-2.343750e-02 -7.037723e-03 -3.750803e-03 -2.664520e-01 2.664784e-01
-2.294922e-02 -6.890199e-03 -3.672245e-03 -2.664579e-01 2.664832e-01
-2.246094e-02 -6.742733e-03 -3.593714e-03 -2.664637e-01 2.664879e-01
-2.197266e-02 -6.595324e-03 -3.515208e-03 -2.664693e-01 2.664925e-01
-2.148438e-02 -6.447969e-03 -3.436728e-03 -2.664748e-01 2.664970e-01
-2.099609e-02 -6.300668e-03 -3.358273e-03 -2.664802e-01 2.665013e-01
-2.050781e-02 -6.153419e-03 -3.279841e-03 -2.664854e-01 2.665056e-01
-2.001953e-02 -6.006222e-03 -3.201433e-03 -2.664905e-01 2.665098e-01
-1.953125e-02 -5.859074e-03 -3.123049e-03 -2.664955e-01 2.665138e-01
-1.904297e-02 -5.711975e-03 -3.044686e-03 -2.665004e-01 2.665178e-01
-1.855469e-02 -5.564924e-03 -2.966345e-03 -2.665052e-01 2.665217e-01
-1.806641e-02 -5.417918e-03 -2.888026e-03 -2.665098e-01 2.665254e-01
-1.757812e-02 -5.270958e-03 -2.809727e-03 -2.665143e-01 2.665291e-01
-1.708984e-02 -5.124042e-03 -2.731449e-03 -2.665187e-01 2.665326e-01
-1.660156e-02 -4.977168e-03 -2.653190e-03 -2.665229e-01 2.665361e-01
-1.611328e-02 -4.830335e-03 -2.574950e-03 -2.665270e-01 2.665395e-01
-1.562500e-02 -4.683542e-03 -2.496728e-03 -2.665310e-01 2.665427e-01
-1.513672e-02 -4.536788e-03 -2.418524e-03 -2.665349e-01 2.665459e-01
-1.464844e-02 -4.390072e-03 -2.340338e-03 -2.665387e-01 2.665489e-01
-1.416016e-02 -4.243392e-03 -2.262168e-03 -2.665423e-01 2.665519e-01
-1.367188e-02 -4.096747e-03 -2.184015e-03 -2.665458e-01 2.665548e-01
-1.318359e-02 -3.950136e-03 -2.105877e-03 -2.665492e-01 2.665575e-01
-1.269531e-02 -3.803557e-03 -2.027754e-03 -2.665524e-01 2.665602e-01
-1.220703e-02 -3.657010e-03 -1.949645e-03 -2.665556e-01 2.665627e-01
-1.171875e-02 -3.510493e-03 -1.871550e-03 -2.665586e-01 2.665652e-01
-1.123047e-02 -3.364005e-03 -1.793469e-03 -2.665615e-01 2.665675e-01
-1.074219e-02 -3.217545e-03 -1.715401e-03 -2.665642e-01 2.665698e-01
-1.025391e-02 -3.071112e-03 -1.637344e-03 -2.665669e-01 2.665719e-01
-9.765625e-03 -2.924704e-03 -1.559300e-03 -2.665694e-01 2.665740e-01
-9.277344e-03 -2.778320e-03 -1.481266e-03 -2.665718e-01 2.665759e-01
-8.789062e-03 -2.631959e-03 -1.403243e-03 -2.665741e-01 2.665778e-01
-8.300781e-03 -2.485619e-03 -1.325230e-03 -2.665762e-01 2.665795e-01
-7.812500e-03 -2.339300e-03 -1.247227e-03 -2.665783e-01 2.665812e-01
-7.324219e-03 -2.193001e-03 -1.169232e-03 -2.665802e-01 2.665827e-01
-6.835938e-03 -2.046719e-03 -1.091246e-03 -2.665819e-01 2.665842e-01
-6.347656e-03 -1.900455e-03 -1.013267e-03 -2.665836e-01 2.665855e-01
-5.859375e-03 -1.754206e-03 -9.352960e-04 -2.665851e-01 2.665868e-01
-5.371094e-03 -1.607971e-03 -8.573313e-04 -2.665865e-01 2.665879e-01
-4.882812e-03 -1.461750e-03 -7.793727e-04 -2.665878e-01 2.665890e-01
-4.394531e-03 -1.315541e-03 -7.014197e-04 -2.665890e-01 2.665899e-01
-3.906250e-03 -1.169342e-03 -6.234716e-04 -2.665900e-01 2.665908e-01
-3.417969e-03 -1.023153e-03 -5.455279e-04 -2.665910e-01 2.665915e-01
-2.929688e-03 -8.769729e-04 -4.675882e-04 -2.665918e-01 2.665922e-01
-2.441406e-03 -7.307997e-04 -3.896517e-04 -2.665924e-01 2.665927e-01
-1.953125e-03 -5.846325e-04 -3.117181e-04 -2.665930e-01 2.665932e-01
-1.464844e-03 -4.384702e-04 -2.337866e-04 -2.665934e-01 2.665935e-01
-9.765625e-04 -2.923115e-04 -1.558568e-04 -2.665937e-01 2.665938e-01
-4.882812e-04 -1.461551e-04 -7.792813e-05 -2.665939e-01 2.665939e-01
0.000000e+00 0.000000e+00 0.000000e+00 -2.665939e-01 2.665939e-01
4.882812e-04 1.461551e-04 7.792813e-05 -2.665939e-01 2.665939e-01
9.765625e-04 2.923115e-04 1.558568e-04 -2.665937e-01 2.665938e-01
1.464844e-03 4.384702e-04 2.337866e-04 -2.665934e-01 2.665935e-01
1.953125e-03 5.846325e-04 3.117181e-04 -2.665930e-01 2.665932e-01
2.441406e-03 7.307997e-04 3.896517e-04 -2.665924e-01 2.665927e-01
2.929688e-03 8.769729e-04 4.675882e-04 -2.665918e-01 2.665922e-01
3.417969e-03 1.023153e-03 5.455279e-04 -2.665910e-01 2.665915e-01
3.906250e-03 1.169342e-03 6.234716e-04 -2.665900e-01 2.665908e-01
4.394531e-03 1.315541e-03 7.014197e-04 -2.665890e-01 2.665899e-01
4.882812e-03 1.461750e-03 7.793727e-04 -2.665878e-01 2.665890e-01
5.371094e-03 1.607971e-03 8.573313e-04 -2.665865e-01 2.665879e-01
5.859375e-03 1.754206e-03 9.352960e-04 -2.665851e-01 2.665868e-01
6.347656e-03 1.900455e-03 1.013267e-03 -2.665836e-01 2.665855e-01
6.835938e-03 2.046719e-03 1.091246e-03 -2.665819e-01 2.665842e-01
7.324219e-03 2.193001e-03 1.169232e-03 -2.665802e-01 2.665827e-01
7.812500e-03 2.339300e-03 1.247227e-03 -2.665783e-01 2.665812e-01
8.300781e-03 2.485619e-03 1.325230e-03 -2.665762e-01 2.665795e-01
8.789062e-03 2.631959e-03 1.403243e-03 -2.665741e-01 2.665778e-01
9.277344e-03 2.778320e-03 1.481266e-03 -2.665718e-01 2.665759e-01
9.765625e-03 2.924704e-03 1.559300e-03 -2.665694e-01 2.665740e-01
1.025391e-02 3.071112e-03 1.637344e-03 -2.665669e-01 2.665719e-01
1.074219e-02 3.217545e-03 1.715401e-03 -2.665642e-01 2.665698e-01
1.123047e-02 3.364005e-03 1.793469e-03 -2.665615e-01 2.665675e-01
1.171875e-02 3.510493e-03 1.871550e-03 -2.665586e-01 2.665652e-01
1.220703e-02 3.657010e-03 1.949645e-03 -2.665556e-01 2.665627e-01
1.269531e-02 3.803557e-03 2.027754e-03 -2.665524e-01 2.665602e-01
1.318359e-02 3.950136e-03 2.105877e-03 -2.665492e-01 2.665575e-01
1.367188e-02 4.096747e-03 2.184015e-03 -2.665458e-01 2.665548e-01
1.416016e-02 4.243392e-03 2.262168e-03 -2.665423e-01 2.665519e-01
1.464844e-02 4.390072e-03 2.340338e-03 -2.665387e-01 2.665489e-01
1.513672e-02 4.536788e-03 2.418524e-03 -2.665349e-01 2.665459e-01
1.562500e-02 4.683542e-03 2.496728e-03 -2.665310e-01 2.665427e-01
1.611328e-02 4.830335e-03 2.574950e-03 -2.665270e-01 2.665395e-01
1.660156e-02 4.977168e-03 2.653190e-03 -2.665229e-01 2.665361e-01
1.708984e-02 5.124042e-03 2.731449e-03 -2.665187e-01 2.665326e-01
1.757812e-02 5.270958e-03 2.809727e-03 -2.665143e-01 2.665291e-01
1.806641e-02 5.417918e-03 2.888026e-03 -2.665098e-01 2.665254e-01
1.855469e-02 5.564924e-03 2.966345e-03 -2.665052e-01 2.665217e-01
1.904297e-02 5.711975e-03 3.044686e-03 -2.665004e-01 2.665178e-01
1.953125e-02 5.859074e-03 3.123049e-03 -2.664955e-01 2.665138e-01
2.001953e-02 6.006222e-03 3.201433e-03 -2.664905e-01 2.665098e-01
2.050781e-02 6.153419e-03 3.279841e-03 -2.664854e-01 2.665056e-01
2.099609e-02 6.300668e-03 3.358273e-03 -2.664802e-01 2.665013e-01
2.148438e-02 6.447969e-03 3.436728e-03 -2.664748e-01 2.664970e-01
2.197266e-02 6.595324e-03 3.515208e-03 -2.664693e-01 2.664925e-01
2.246094e-02 6.742733e-03 3.593714e-03 -2.664637e-01 2.664879e-01
2.294922e-02 6.890199e-03 3.672245e-03 -2.664579e-01 2.664832e-01
2.343750e-02 7.037723e-03 3.750803e-03 -2.664520e-01 2.664784e-01
2.392578e-02 7.185305e-03 3.829388e-03 -2.664460e-01 2.664736e-01
2.441406e-02 7.332947e-03 3.908000e-03 -2.664399e-01 2.664686e-01
2.490234e-02 7.480651e-03 3.986641e-03 -2.664337e-01 2.664635e-01
2.539062e-02 7.628417e-03 4.065310e-03 -2.664273e-01 2.664583e-01
2.587891e-02 7.776247e-03 4.144009e-03 -2.664208e-01 2.664530e-01
2.636719e-02 7.924142e-03 4.222737e-03 -2.664141e-01 2.664476e-01
2.685547e-02 8.072103e-03 4.301496e-03 -2.664074e-01 2.664421e-01
2.734375e-02 8.220132e-03 4.380287e-03 -2.664005e-01 2.664365e-01
2.783203e-02 8.368230e-03 4.459108e-03 -2.663935e-01 2.664308e-01
2.832031e-02 8.516398e-03 4.537963e-03 -2.663863e-01 2.664250e-01
2.880859e-02 8.664638e-03 4.616850e-03 -2.663791e-01 2.664191e-01
2.929688e-02 8.812951e-03 4.695770e-03 -2.663717e-01 2.664131e-01
2.978516e-02 8.961337e-03 4.774725e-03 -2.663642e-01 2.664070e-01
3.027344e-02 9.109800e-03 4.853715e-03 -2.663565e-01 2.664007e-01
3.076172e-02 9.258339e-03 4.932739e-03 -2.663487e-01 2.663944e-01
3.125000e-02 9.406956e-03 5.011800e-03 -2.663408e-01 2.663880e-01
3.173828e-02 9.555652e-03 5.090897e-03 -2.663328e-01 2.663814e-01
3.222656e-02 9.704429e-03 5.170031e-03 -2.663246e-01 2.663748e-01
3.271484e-02 9.853288e-03 5.249203e-03 -2.663163e-01 2.663681e-01
3.320312e-02 1.000223e-02 5.328413e-03 -2.663079e-01 2.663612e-01
3.369141e-02 1.015126e-02 5.407662e-03 -2.662994e-01 2.663543e-01
3.417969e-02 1.030037e-02 5.486950e-03 -2.662907e-01 2.663472e-01
3.466797e-02 1.044957e-02 5.566279e-03 -2.662819e-01 2.663401e-01
3.515625e-02 1.059886e-02 5.645648e-03 -2.662729e-01 2.663328e-01
3.564453e-02 1.074824e-02 5.725059e-03 -2.662639e-01 2.663254e-01
3.613281e-02 1.089771e-02 5.804512e-03 -2.662547e-01 2.663179e-01
3.662109e-02 1.104727e-02 5.884007e-03 -2.662454e-01 2.663104e-01
3.710938e-02 1.119693e-02 5.963546e-03 -2.662359e-01 2.663027e-01
3.759766e-02 1.134668e-02 6.043128e-03 -2.662263e-01 2.662949e-01
3.808594e-02 1.149653e-02 6.122755e-03 -2.662166e-01 2.662870e-01
3.857422e-02 1.164648e-02 6.202427e-03 -2.662067e-01 2.662790e-01
3.906250e-02 1.179653e-02 6.282144e-03 -2.661968e-01 2.662709e-01
3.955078e-02 1.194668e-02 6.361908e-03 -2.661866e-01 2.662627e-01
4.003906e-02 1.209693e-02 6.441719e-03 -2.661764e-01 2.662543e-01
4.052734e-02 1.224728e-02 6.521578e-03 -2.661660e-01 2.662459e-01
4.101562e-02 1.239774e-02 6.601485e-03 -2.661555e-01 2.662374e-01
4.150391e-02 1.254831e-02 6.681441e-03 -2.661449e-01 2.662287e-01
4.199219e-02 1.269898e-02 6.761446e-03 -2.661341e-01 2.662200e-01
4.248047e-02 1.284977e-02 6.841502e-03 -2.661232e-01 2.662111e-01
4.296875e-02 1.300066e-02 6.921608e-03 -2.661121e-01 2.662021e-01
4.345703e-02 1.315167e-02 7.001766e-03 -2.661010e-01 2.661931e-01
4.394531e-02 1.330279e-02 7.081976e-03 -2.660897e-01 2.661839e-01
4.443359e-02 1.345402e-02 7.162239e-03 -2.660782e-01 2.661746e-01
4.492188e-02 1.360538e-02 7.242555e-03 -2.660666e-01 2.661652e-01
4.541016e-02 1.375685e-02 7.322925e-03 -2.660549e-01 2.661557e-01
4.589844e-02 1.390843e-02 7.403350e-03 -2.660431e-01 2.661461e-01
4.638672e-02 1.406014e-02 7.483831e-03 -2.660311e-01 2.661363e-01
4.687500e-02 1.421198e-02 7.564368e-03 -2.660190e-01 2.661265e-01
4.736328e-02 1.436393e-02 7.644961e-03 -2.660067e-01 2.661166e-01
4.785156e-02 1.451601e-02 7.725612e-03 -2.659943e-01 2.661065e-01
4.833984e-02 1.466822e-02 7.806321e-03 -2.659818e-01 2.660963e-01
4.882812e-02 1.482056e-02 7.887089e-03 -2.659691e-01 2.660861e-01
4.931641e-02 1.497303e-02 7.967916e-03 -2.659563e-01 2.660757e-01
4.980469e-02 1.512562e-02 8.048803e-03 -2.659434e-01 2.660652e-01
5.029297e-02 1.527835e-02 8.129752e-03 -2.659303e-01 2.660546e-01
5.078125e-02 1.543122e-02 8.210761e-03 -2.659171e-01 2.660439e-01
5.126953e-02 1.558422e-02 8.291833e-03 -2.659038e-01 2.660330e-01
5.175781e-02 1.573736e-02 8.372968e-03 -2.658903e-01 2.660221e-01
5.224609e-02 1.589063e-02 8.454167e-03 -2.658767e-01 2.660110e-01
5.273438e-02 1.604405e-02 8.535429e-03 -2.658629e-01 2.659999e-01
5.322266e-02 1.619761e-02 8.616757e-03 -2.658490e-01 2.659886e-01
5.371094e-02 1.635131e-02 8.698151e-03 -2.658349e-01 2.659772e-01
5.419922e-02 1.650516e-02 8.779611e-03 -2.658208e-01 2.659657e-01
5.468750e-02 1.665915e-02 8.861138e-03 -2.658064e-01 2.659541e-01
5.517578e-02 1.681329e-02 8.942733e-03 -2.657920e-01 2.659424e-01
5.566406e-02 1.696758e-02 9.024396e-03 -2.657774e-01 2.659305e-01
5.615234e-02 1.712203e-02 9.106129e-03 -2.657626e-01 2.659186e-01
5.664062e-02 1.727662e-02 9.187932e-03 -2.657477e-01 2.659065e-01
5.712891e-02 1.743137e-02 9.269806e-03 -2.657327e-01 2.658943e-01
5.761719e-02 1.758628e-02 9.351751e-03 -2.657175e-01 2.658820e-01
5.810547e-02 1.774134e-02 9.433768e-03 -2.657022e-01 2.658696e-01
5.859375e-02 1.789657e-02 9.515858e-03 -2.656867e-01 2.658571e-01
5.908203e-02 1.805195e-02 9.598022e-03 -2.656711e-01 2.658444e-01
5.957031e-02 1.820750e-02 9.680261e-03 -2.656554e-01 2.658317e-01
6.005859e-02 1.836321e-02 9.762574e-03 -2.656395e-01 2.658188e-01
6.054688e-02 1.851909e-02 9.844964e-03 -2.656234e-01 2.658058e-01
6.103516e-02 1.867514e-02 9.927430e-03 -2.656072e-01 2.657927e-01
6.152344e-02 1.883135e-02 1.000997e-02 -2.655909e-01 2.657795e-01
6.201172e-02 1.898774e-02 1.009260e-02 -2.655744e-01 2.657661e-01
6.250000e-02 1.914430e-02 1.017530e-02 -2.655578e-01 2.657527e-01
6.298828e-02 1.930103e-02 1.025808e-02 -2.655410e-01 2.657391e-01
6.347656e-02 1.945794e-02 1.034094e-02 -2.655241e-01 2.657254e-01
6.396484e-02 1.961503e-02 1.042388e-02 -2.655070e-01 2.657116e-01
6.445312e-02 1.977230e-02 1.050691e-02 -2.654898e-01 2.656977e-01
6.494141e-02 1.992975e-02 1.059001e-02 -2.654725e-01 2.656836e-01
6.542969e-02 2.008738e-02 1.067321e-02 -2.654549e-01 2.656694e-01
6.591797e-02 2.024520e-02 1.075648e-02 -2.654373e-01 2.656551e-01
6.640625e-02 2.040320e-02 1.083984e-02 -2.654195e-01 2.656407e-01
6.689453e-02 2.056140e-02 1.092329e-02 -2.654015e-01 2.656262e-01
6.738281e-02 2.071978e-02 1.100682e-02 -2.653834e-01 2.656116e-01
6.787109e-02 2.087835e-02 1.109045e-02 -2.653651e-01 2.655968e-01
6.835938e-02 2.103712e-02 1.117416e-02 -2.653467e-01 2.655819e-01
6.884766e-02 2.119609e-02 1.125796e-02 -2.653281e-01 2.655669e-01
6.933594e-02 2.135525e-02 1.134185e-02 -2.653094e-01 2.655517e-01
6.982422e-02 2.151461e-02 1.142583e-02 -2.652905e-01 2.655365e-01
7.031250e-02 2.167418e-02 1.150990e-02 -2.652715e-01 2.655211e-01
7.080078e-02 2.183394e-02 1.159407e-02 -2.652523e-01 2.655056e-01
7.128906e-02 2.199392e-02 1.167833e-02 -2.652330e-01 2.654900e-01
7.177734e-02 2.215410e-02 1.176268e-02 -2.652135e-01 2.654742e-01
7.226562e-02 2.231448e-02 1.184713e-02 -2.651938e-01 2.654583e-01
7.275391e-02 2.247508e-02 1.193168e-02 -2.651740e-01 2.654423e-01
7.324219e-02 2.263589e-02 1.201632e-02 -2.651541e-01 2.654262e-01
7.373047e-02 2.279692e-02 1.210106e-02 -2.651339e-01 2.654099e-01
7.421875e-02 2.295816e-02 1.218590e-02 -2.651137e-01 2.653936e-01
7.470703e-02 2.311963e-02 1.227084e-02 -2.650932e-01 2.653771e-01
7.519531e-02 2.328131e-02 1.235588e-02 -2.650726e-01 2.653604e-01
7.568359e-02 2.344321e-02 1.244102e-02 -2.650519e-01 2.653437e-01
7.617188e-02 2.360534e-02 1.252626e-02 -2.650309e-01 2.653268e-01
7.666016e-02 2.376770e-02 1.261161e-02 -2.650099e-01 2.653098e-01
7.714844e-02 2.393029e-02 1.269706e-02 -2.649886e-01 2.652926e-01
7.763672e-02 2.409310e-02 1.278261e-02 -2.649672e-01 2.652754e-01
7.812500e-02 2.425615e-02 1.286828e-02 -2.649457e-01 2.652580e-01
7.861328e-02 2.441944e-02 1.295404e-02 -2.649239e-01 2.652404e-01
7.910156e-02 2.458296e-02 1.303992e-02 -2.649020e-01 2.652228e-01
7.958984e-02 2.474672e-02 1.312591e-02 -2.648800e-01 2.652050e-01
8.007812e-02 2.491072e-02 1.321200e-02 -2.648577e-01 2.651871e-01
8.056641e-02 2.507496e-02 1.329821e-02 -2.648354e-01 2.651690e-01
8.105469e-02 2.523945e-02 1.338452e-02 -2.648128e-01 2.651508e-01
8.154297e-02 2.540419e-02 1.347095e-02 -2.647901e-01 2.651325e-01
8.203125e-02 2.556918e-02 1.355750e-02 -2.647672e-01 2.651141e-01
8.251953e-02 2.573442e-02 1.364416e-02 -2.647441e-01 2.650955e-01
8.300781e-02 2.589991e-02 1.373093e-02 -2.647209e-01 2.650768e-01
8.349609e-02 2.606566e-02 1.381782e-02 -2.646975e-01 2.650579e-01
8.398438e-02 2.623167e-02 1.390483e-02 -2.646740e-01 2.650390e-01
8.447266e-02 2.639794e-02 1.399196e-02 -2.646502e-01 2.650198e-01
8.496094e-02 2.656448e-02 1.407920e-02 -2.646263e-01 2.650006e-01
8.544922e-02 2.673128e-02 1.416657e-02 -2.646022e-01 2.649812e-01
8.593750e-02 2.689834e-02 1.425406e-02 -2.645780e-01 2.649617e-01
8.642578e-02 2.706568e-02 1.434167e-02 -2.645535e-01 2.649420e-01
8.691406e-02 2.723329e-02 1.442941e-02 -2.645289e-01 2.649222e-01
8.740234e-02 2.740117e-02 1.451727e-02 -2.645042e-01 2.649023e-01
8.789062e-02 2.756934e-02 1.460525e-02 -2.644792e-01 2.648822e-01
8.837891e-02 2.773778e-02 1.469336e-02 -2.644541e-01 2.648620e-01
8.886719e-02 2.790650e-02 1.478161e-02 -2.644288e-01 2.648416e-01
8.935547e-02 2.807551e-02 1.486998e-02 -2.644033e-01 2.648211e-01
8.984375e-02 2.824480e-02 1.495848e-02 -2.643776e-01 2.648005e-01
9.033203e-02 2.841439e-02 1.504711e-02 -2.643518e-01 2.647797e-01
9.082031e-02 2.858426e-02 1.513587e-02 -2.643258e-01 2.647588e-01
9.130859e-02 2.875443e-02 1.522477e-02 -2.642996e-01 2.647377e-01
9.179688e-02 2.892490e-02 1.531380e-02 -2.642732e-01 2.647165e-01
9.228516e-02 2.909567e-02 1.540297e-02 -2.642466e-01 2.646952e-01
9.277344e-02 2.926674e-02 1.549227e-02 -2.642199e-01 2.646737e-01
9.326172e-02 2.943811e-02 1.558171e-02 -2.641929e-01 2.646520e-01
9.375000e-02 2.960979e-02 1.567129e-02 -2.641658e-01 2.646302e-01
9.423828e-02 2.978178e-02 1.576101e-02 -2.641385e-01 2.646083e-01
9.472656e-02 2.995409e-02 1.585088e-02 -2.641110e-01 2.645862e-01
9.521484e-02 3.012670e-02 1.594088e-02 -2.640833e-01 2.645640e-01
9.570312e-02 3.029964e-02 1.603103e-02 -2.640555e-01 2.645416e-01
9.619141e-02 3.047290e-02 1.612133e-02 -2.640274e-01 2.645191e-01
9.667969e-02 3.064647e-02 1.621177e-02 -2.639991e-01 2.644964e-01
9.716797e-02 3.082038e-02 1.630236e-02 -2.639707e-01 2.644736e-01
9.765625e-02 3.099461e-02 1.639309e-02 -2.639421e-01 2.644507e-01
9.814453e-02 3.116918e-02 1.648398e-02 -2.639132e-01 2.644275e-01
9.863281e-02 3.134408e-02 1.657502e-02 -2.638842e-01 2.644043e-01
9.912109e-02 3.151932e-02 1.666621e-02 -2.638550e-01 2.643808e-01
9.960938e-02 3.169490e-02 1.675755e-02 -2.638256e-01 2.643573e-01
1.000977e-01 3.187082e-02 1.684905e-02 -2.637960e-01 2.643335e-01
1.005859e-01 3.204708e-02 1.694071e-02 -2.637662e-01 2.643096e-01
1.010742e-01 3.222370e-02 1.703252e-02 -2.637362e-01 2.642856e-01
1.015625e-01 3.240067e-02 1.712449e-02 -2.637060e-01 2.642614e-01
1.020508e-01 3.257799e-02 1.721662e-02 -2.636756e-01 2.642371e-01
1.025391e-01 3.275567e-02 1.730892e-02 -2.636450e-01 2.642125e-01
1.030273e-01 3.293371e-02 1.740137e-02 -2.636142e-01 2.641879e-01
1.035156e-01 3.311211e-02 1.749399e-02 -2.635831e-01 2.641630e-01
1.040039e-01 3.329089e-02 1.758678e-02 -2.635519e-01 2.641381e-01
1.044922e-01 3.347003e-02 1.767973e-02 -2.635205e-01 2.641129e-01
1.049805e-01 3.364954e-02 1.777285e-02 -2.634889e-01 2.640876e-01
1.054688e-01 3.382944e-02 1.786615e-02 -2.634570e-01 2.640621e-01
1.059570e-01 3.400971e-02 1.795961e-02 -2.634250e-01 2.640365e-01
1.064453e-01 3.419036e-02 1.805324e-02 -2.633927e-01 2.640107e-01
1.069336e-01 3.437141e-02 1.814705e-02 -2.633603e-01 2.639847e-01
1.074219e-01 3.455284e-02 1.824104e-02 -2.633276e-01 2.639586e-01
1.079102e-01 3.473466e-02 1.833520e-02 -2.632947e-01 2.639323e-01
1.083984e-01 3.491688e-02 1.842954e-02 -2.632616e-01 2.639059e-01
1.088867e-01 3.509950e-02 1.852406e-02 -2.632283e-01 2.638792e-01
1.093750e-01 3.528252e-02 1.861876e-02 -2.631947e-01 2.638524e-01
1.098633e-01 3.546595e-02 1.871364e-02 -2.631610e-01 2.638255e-01
1.103516e-01 3.564979e-02 1.880871e-02 -2.631270e-01 2.637984e-01
1.108398e-01 3.583404e-02 1.890397e-02 -2.630928e-01 2.637710e-01
1.113281e-01 3.601872e-02 1.899941e-02 -2.630583e-01 2.637436e-01
1.118164e-01 3.620381e-02 1.909504e-02 -2.630237e-01 2.637159e-01
1.123047e-01 3.638932e-02 1.919086e-02 -2.629888e-01 2.636881e-01
1.127930e-01 3.657526e-02 1.928688e-02 -2.629537e-01 2.636601e-01
1.132812e-01 3.676164e-02 1.938308e-02 -2.629184e-01 2.636319e-01
1.137695e-01 3.694845e-02 1.947949e-02 -2.628829e-01 2.636036e-01
1.142578e-01 3.713570e-02 1.957609e-02 -2.628471e-01 2.635751e-01
1.147461e-01 3.732339e-02 1.967289e-02 -2.628111e-01 2.635464e-01
1.152344e-01 3.751153e-02 1.976989e-02 -2.627748e-01 2.635175e-01
1.157227e-01 3.770012e-02 1.986709e-02 -2.627384e-01 2.634884e-01
1.162109e-01 3.788917e-02 1.996450e-02 -2.627017e-01 2.634592e-01
1.166992e-01 3.807867e-02 2.006211e-02 -2.626647e-01 2.634298e-01
1.171875e-01 3.826863e-02 2.015993e-02 -2.626275e-01 2.634002e-01
1.176758e-01 3.845907e-02 2.025796e-02 -2.625901e-01 2.633704e-01
1.181641e-01 3.864997e-02 2.035620e-02 -2.625524e-01 2.633404e-01
1.186523e-01 3.884135e-02 2.045465e-02 -2.625145e-01 2.633102e-01
1.191406e-01 3.903320e-02 2.055331e-02 -2.624764e-01 2.632799e-01
1.196289e-01 3.922554e-02 2.065220e-02 -2.624380e-01 2.632493e-01
1.201172e-01 3.941837e-02 2.075130e-02 -2.623994e-01 2.632186e-01
1.206055e-01 3.961169e-02 2.085062e-02 -2.623605e-01 2.631877e-01
1.210938e-01 3.980550e-02 2.095016e-02 -2.623213e-01 2.631566e-01
1.215820e-01 3.999982e-02 2.104993e-02 -2.622819e-01 2.631253e-01
1.220703e-01 4.019464e-02 2.114992e-02 -2.622423e-01 2.630938e-01
1.225586e-01 4.038997e-02 2.125014e-02 -2.622024e-01 2.630621e-01
1.230469e-01 4.058581e-02 2.135059e-02 -2.621622e-01 2.630302e-01
1.235352e-01 4.078217e-02 2.145127e-02 -2.621218e-01 2.629981e-01
1.240234e-01 4.097906e-02 2.155219e-02 -2.620812e-01 2.629658e-01
1.245117e-01 4.117647e-02 2.165334e-02 -2.620402e-01 2.629334e-01
1.250000e-01 4.137442e-02 2.175472e-02 -2.619990e-01 2.629007e-01
1.254883e-01 4.157290e-02 2.185635e-02 -2.619576e-01 2.628678e-01
1.259766e-01 4.177192e-02 2.195822e-02 -2.619159e-01 2.628347e-01
1.264648e-01 4.197149e-02 2.206033e-02 -2.618739e-01 2.628014e-01
1.269531e-01 4.217161e-02 2.216269e-02 -2.618316e-01 2.627679e-01
1.274414e-01 4.237229e-02 2.226530e-02 -2.617891e-01 2.627342e-01
1.279297e-01 4.257353e-02 2.236816e-02 -2.617463e-01 2.627003e-01
1.284180e-01 4.277534e-02 2.247127e-02 -2.617032e-01 2.626662e-01
1.289062e-01 4.297772e-02 2.257464e-02 -2.616598e-01 2.626319e-01
1.293945e-01 4.318067e-02 2.267826e-02 -2.616162e-01 2.625973e-01
1.298828e-01 4.338421e-02 2.278214e-02 -2.615723e-01 2.625625e-01
1.303711e-01 4.358834e-02 2.288628e-02 -2.615281e-01 2.625276e-01
1.308594e-01 4.379306e-02 2.299069e-02 -2.614836e-01 2.624924e-01
1.313477e-01 4.399838e-02 2.309536e-02 -2.614388e-01 2.624570e-01
1.318359e-01 4.420430e-02 2.320030e-02 -2.613938e-01 2.624213e-01
1.323242e-01 4.441083e-02 2.330552e-02 -2.613484e-01 2.623855e-01
1.328125e-01 4.461798e-02 2.341100e-02 -2.613028e-01 2.623494e-01
1.333008e-01 4.482575e-02 2.351676e-02 -2.612569e-01 2.623131e-01
1.337891e-01 4.503414e-02 2.362281e-02 -2.612106e-01 2.622766e-01
1.342773e-01 4.524317e-02 2.372913e-02 -2.611641e-01 2.622399e-01
1.347656e-01 4.545284e-02 2.383573e-02 -2.611172e-01 2.622029e-01
1.352539e-01 4.566315e-02 2.394262e-02 -2.610701e-01 2.621657e-01
1.357422e-01 4.587411e-02 2.404980e-02 -2.610227e-01 2.621283e-01
1.362305e-01 4.608573e-02 2.415727e-02 -2.609749e-01 2.620906e-01
1.367188e-01 4.629801e-02 2.426503e-02 -2.609268e-01 2.620527e-01
1.372070e-01 4.651096e-02 2.437309e-02 -2.608785e-01 2.620145e-01
1.376953e-01 4.672458e-02 2.448145e-02 -2.608298e-01 2.619762e-01
1.381836e-01 4.693889e-02 2.459012e-02 -2.607808e-01 2.619376e-01
1.386719e-01 4.715389e-02 2.469908e-02 -2.607314e-01 2.618987e-01
1.391602e-01 4.736958e-02 2.480836e-02 -2.606818e-01 2.618596e-01
1.396484e-01 4.758597e-02 2.491794e-02 -2.606318e-01 2.618202e-01
1.401367e-01 4.780307e-02 2.502784e-02 -2.605815e-01 2.617807e-01
1.406250e-01 4.802089e-02 2.513805e-02 -2.605309e-01 2.617408e-01
1.411133e-01 4.823942e-02 2.524858e-02 -2.604799e-01 2.617007e-01
1.416016e-01 4.845869e-02 2.535944e-02 -2.604286e-01 2.616604e-01
1.420898e-01 4.867869e-02 2.547062e-02 -2.603770e-01 2.616198e-01
1.425781e-01 4.889944e-02 2.558213e-02 -2.603250e-01 2.615789e-01
1.430664e-01 4.912094e-02 2.569397e-02 -2.602726e-01 2.615378e-01
1.435547e-01 4.934319e-02 2.580614e-02 -2.602200e-01 2.614964e-01
1.440430e-01 4.956622e-02 2.591865e-02 -2.601670e-01 2.614548e-01
1.445312e-01 4.979001e-02 2.603150e-02 -2.601136e-01 2.614129e-01
1.450195e-01 5.001459e-02 2.614470e-02 -2.600599e-01 2.613708e-01
1.455078e-01 5.023995e-02 2.625824e-02 -2.600058e-01 2.613283e-01
1.459961e-01 5.046611e-02 2.637214e-02 -2.599513e-01 2.612856e-01
1.464844e-01 5.069308e-02 2.648639e-02 -2.598965e-01 2.612427e-01
1.469727e-01 5.092085e-02 2.660099e-02 -2.598413e-01 2.611994e-01
1.474609e-01 5.114945e-02 2.671596e-02 -2.597858e-01 2.611559e-01
1.479492e-01 5.137888e-02 2.683129e-02 -2.597299e-01 2.611121e-01
1.484375e-01 5.160914e-02 2.694699e-02 -2.596736e-01 2.610680e-01
1.489258e-01 5.184025e-02 2.706306e-02 -2.596169e-01 2.610236e-01
1.494141e-01 5.207222e-02 2.717951e-02 -2.595598e-01 2.609790e-01
1.499023e-01 5.230505e-02 2.729634e-02 -2.595024e-01 2.609341e-01
1.503906e-01 5.253875e-02 2.741355e-02 -2.594446e-01 2.608888e-01
1.508789e-01 5.277333e-02 2.753114e-02 -2.593863e-01 2.608433e-01
1.513672e-01 5.300881e-02 2.764913e-02 -2.593277e-01 2.607975e-01
1.518555e-01 5.324518e-02 2.776751e-02 -2.592687e-01 2.607514e-01
1.523438e-01 5.348246e-02 2.788629e-02 -2.592092e-01 2.607050e-01
1.528320e-01 5.372066e-02 2.800547e-02 -2.591494e-01 2.606582e-01
1.533203e-01 5.395979e-02 2.812505e-02 -2.590892e-01 2.606112e-01
1.538086e-01 5.419986e-02 2.824505e-02 -2.590285e-01 2.605639e-01
1.542969e-01 5.444087e-02 2.836547e-02 -2.589674e-01 2.605163e-01
1.547852e-01 5.468285e-02 2.848630e-02 -2.589059e-01 2.604683e-01
1.552734e-01 5.492579e-02 2.860755e-02 -2.588440e-01 2.604200e-01
1.557617e-01 5.516971e-02 2.872924e-02 -2.587816e-01 2.603715e-01
1.562500e-01 5.541463e-02 2.885135e-02 -2.587188e-01 2.603226e-01
1.567383e-01 5.566054e-02 2.897391e-02 -2.586556e-01 2.602733e-01
1.572266e-01 5.590746e-02 2.909690e-02 -2.585919e-01 2.602238e-01
1.577148e-01 5.615541e-02 2.922034e-02 -2.585278e-01 2.601739e-01
1.582031e-01 5.640438e-02 2.934423e-02 -2.584632e-01 2.601236e-01
1.586914e-01 5.665441e-02 2.946857e-02 -2.583982e-01 2.600731e-01
1.591797e-01 5.690549e-02 2.959338e-02 -2.583327e-01 2.600222e-01
1.596680e-01 5.715764e-02 2.971865e-02 -2.582667e-01 2.599709e-01
1.601562e-01 5.741086e-02 2.984439e-02 -2.582003e-01 2.599194e-01
1.606445e-01 5.766518e-02 2.997061e-02 -2.581334e-01 2.598674e-01
1.611328e-01 5.792061e-02 3.009730e-02 -2.580660e-01 2.598151e-01
1.616211e-01 5.817715e-02 3.022448e-02 -2.579981e-01 2.597625e-01
1.621094e-01 5.843482e-02 3.035216e-02 -2.579298e-01 2.597095e-01
1.625977e-01 5.869364e-02 3.048032e-02 -2.578609e-01 2.596561e-01
1.630859e-01 5.895361e-02 3.060899e-02 -2.577916e-01 2.596024e-01
1.635742e-01 5.921475e-02 3.073817e-02 -2.577217e-01 2.595483e-01
1.640625e-01 5.947707e-02 3.086786e-02 -2.576513e-01 2.594938e-01
1.645508e-01 5.974058e-02 3.099807e-02 -2.575805e-01 2.594390e-01
1.650391e-01 6.000531e-02 3.112880e-02 -2.575091e-01 2.593837e-01
1.655273e-01 6.027127e-02 3.126007e-02 -2.574371e-01 2.593281e-01
1.660156e-01 6.053846e-02 3.139187e-02 -2.573647e-01 2.592721e-01
1.665039e-01 6.080690e-02 3.152421e-02 -2.572917e-01 2.592157e-01
1.669922e-01 6.107662e-02 3.165710e-02 -2.572181e-01 2.591589e-01
1.674805e-01 6.134761e-02 3.179054e-02 -2.571440e-01 2.591017e-01
1.679688e-01 6.161991e-02 3.192455e-02 -2.570694e-01 2.590441e-01
1.684570e-01 6.189352e-02 3.205912e-02 -2.569942e-01 2.589861e-01
1.689453e-01 6.216846e-02 3.219427e-02 -2.569184e-01 2.589277e-01
1.694336e-01 6.244475e-02 3.233000e-02 -2.568421e-01 2.588688e-01
1.699219e-01 6.272241e-02 3.246632e-02 -2.567651e-01 2.588096e-01
1.704102e-01 6.300144e-02 3.260323e-02 -2.566876e-01 2.587499e-01
1.708984e-01 6.328187e-02 3.274074e-02 -2.566095e-01 2.586898e-01
1.713867e-01 6.356372e-02 3.287887e-02 -2.565308e-01 2.586292e-01
1.718750e-01 6.384700e-02 3.301761e-02 -2.564515e-01 2.585682e-01
1.723633e-01 6.413173e-02 3.315697e-02 -2.563715e-01 2.585068e-01
1.728516e-01 6.441793e-02 3.329697e-02 -2.562910e-01 2.584449e-01
1.733398e-01 6.470562e-02 3.343760e-02 -2.562098e-01 2.583825e-01
1.738281e-01 6.499482e-02 3.357888e-02 -2.561279e-01 2.583197e-01
1.743164e-01 6.528554e-02 3.372082e-02 -2.560455e-01 2.582564e-01
1.748047e-01 6.557781e-02 3.386342e-02 -2.559623e-01 2.581926e-01
1.752930e-01 6.587165e-02 3.400669e-02 -2.558785e-01 2.581284e-01
1.757812e-01 6.616707e-02 3.415064e-02 -2.557941e-01 2.580637e-01
1.762695e-01 6.646410e-02 3.429528e-02 -2.557089e-01 2.579985e-01
1.767578e-01 6.676276e-02 3.444061e-02 -2.556231e-01 2.579328e-01
1.772461e-01 6.706308e-02 3.458665e-02 -2.555366e-01 2.578666e-01
1.777344e-01 6.736506e-02 3.473341e-02 -2.554494e-01 2.577999e-01
1.782227e-01 6.766875e-02 3.488089e-02 -2.553614e-01 2.577327e-01
1.787109e-01 6.797415e-02 3.502911e-02 -2.552728e-01 2.576649e-01
1.791992e-01 6.828129e-02 3.517807e-02 -2.551834e-01 2.575967e-01
1.796875e-01 6.859020e-02 3.532778e-02 -2.550932e-01 2.575279e-01
1.801758e-01 6.890091e-02 3.547826e-02 -2.550024e-01 2.574586e-01
1.806641e-01 6.921343e-02 3.562950e-02 -2.549107e-01 2.573887e-01
1.811523e-01 6.952779e-02 3.578154e-02 -2.548183e-01 2.573182e-01
1.816406e-01 6.984402e-02 3.593436e-02 -2.547251e-01 2.572473e-01
1.821289e-01 7.016214e-02 3.608799e-02 -2.546311e-01 2.571757e-01
1.826172e-01 7.048219e-02 3.624244e-02 -2.545363e-01 2.571036e-01
1.831055e-01 7.080418e-02 3.639772e-02 -2.544407e-01 2.570309e-01
1.835938e-01 7.112815e-02 3.655383e-02 -2.543443e-01 2.569576e-01
1.840820e-01 7.145413e-02 3.671080e-02 -2.542470e-01 2.568837e-01
1.845703e-01 7.178214e-02 3.686862e-02 -2.541489e-01 2.568092e-01
1.850586e-01 7.211222e-02 3.702732e-02 -2.540499e-01 2.567340e-01
1.855469e-01 7.244440e-02 3.718691e-02 -2.539500e-01 2.566583e-01
1.860352e-01 7.277870e-02 3.734740e-02 -2.538493e-01 2.565819e-01
1.865234e-01 7.311517e-02 3.750880e-02 -2.537476e-01 2.565049e-01
1.870117e-01 7.345383e-02 3.767113e-02 -2.536451e-01 2.564273e-01
1.875000e-01 7.379471e-02 3.783439e-02 -2.535416e-01 2.563490e-01
1.879883e-01 7.413786e-02 3.799861e-02 -2.534372e-01 2.562700e-01
1.884766e-01 7.448330e-02 3.816380e-02 -2.533318e-01 2.561903e-01
1.889648e-01 7.483107e-02 3.832997e-02 -2.532255e-01 2.561100e-01
1.894531e-01 7.518122e-02 3.849714e-02 -2.531181e-01 2.560289e-01
1.899414e-01 7.553377e-02 3.866531e-02 -2.530098e-01 2.559472e-01
1.904297e-01 7.588876e-02 3.883452e-02 -2.529005e-01 2.558647e-01
1.909180e-01 7.624624e-02 3.900477e-02 -2.527901e-01 2.557816e-01
1.914062e-01 7.660625e-02 3.917607e-02 -2.526787e-01 2.556976e-01
1.918945e-01 7.696882e-02 3.934846e-02 -2.525662e-01 2.556130e-01
1.923828e-01 7.733400e-02 3.952193e-02 -2.524526e-01 2.555275e-01
1.928711e-01 7.770184e-02 3.969652e-02 -2.523380e-01 2.554413e-01
1.933594e-01 7.807237e-02 3.987223e-02 -2.522222e-01 2.553543e-01
1.938477e-01 7.844564e-02 4.004909e-02 -2.521053e-01 2.552665e-01
1.943359e-01 7.882170e-02 4.022712e-02 -2.519872e-01 2.551779e-01
1.948242e-01 7.920061e-02 4.040633e-02 -2.518680e-01 2.550885e-01
1.953125e-01 7.958239e-02 4.058674e-02 -2.517475e-01 2.549982e-01
1.958008e-01 7.996712e-02 4.076837e-02 -2.516259e-01 2.549071e-01
1.962891e-01 8.035483e-02 4.095125e-02 -2.515030e-01 2.548151e-01
1.967773e-01 8.074559e-02 4.113540e-02 -2.513788e-01 2.547223e-01
1.972656e-01 8.113944e-02 4.132083e-02 -2.512534e-01 2.546285e-01
1.977539e-01 8.153645e-02 4.150757e-02 -2.511267e-01 2.545338e-01
1.982422e-01 8.193667e-02 4.169564e-02 -2.509986e-01 2.544383e-01
1.987305e-01 8.234015e-02 4.188507e-02 -2.508692e-01 2.543417e-01
1.992188e-01 8.274697e-02 4.207588e-02 -2.507384e-01 2.542442e-01
1.997070e-01 8.315718e-02 4.226809e-02 -2.506062e-01 2.541458e-01
2.001953e-01 8.357085e-02 4.246173e-02 -2.504726e-01 2.540463e-01
2.006836e-01 8.398804e-02 4.265683e-02 -2.503375e-01 2.539458e-01
2.011719e-01 8.440883e-02 4.285340e-02 -2.502010e-01 2.538443e-01
2.016602e-01 8.483327e-02 4.305149e-02 -2.500629e-01 2.537418e-01
2.021484e-01 8.526145e-02 4.325111e-02 -2.499233e-01 2.536381e-01
2.026367e-01 8.569344e-02 4.345231e-02 -2.497821e-01 2.535334e-01
2.031250e-01 8.612932e-02 4.365509e-02 -2.496393e-01 2.534276e-01
2.036133e-01 8.656915e-02 4.385951e-02 -2.494949e-01 2.533207e-01
2.041016e-01 8.701303e-02 4.406559e-02 -2.493488e-01 2.532126e-01
2.045898e-01 8.746104e-02 4.427335e-02 -2.492010e-01 2.531033e-01
2.050781e-01 8.791327e-02 4.448285e-02 -2.490515e-01 2.529928e-01
2.055664e-01 8.836980e-02 4.469410e-02 -2.489001e-01 2.528811e-01
2.060547e-01 8.883072e-02 4.490715e-02 -2.487470e-01 2.527681e-01
2.065430e-01 8.929614e-02 4.512203e-02 -2.485920e-01 2.526539e-01
2.070312e-01 8.976614e-02 4.533879e-02 -2.484351e-01 2.525384e-01
2.075195e-01 9.024083e-02 4.555745e-02 -2.482763e-01 2.524215e-01
2.080078e-01 9.072032e-02 4.577807e-02 -2.481155e-01 2.523033e-01
2.084961e-01 9.120471e-02 4.600068e-02 -2.479527e-01 2.521837e-01
2.089844e-01 9.169411e-02 4.622532e-02 -2.477878e-01 2.520626e-01
2.094727e-01 9.218865e-02 4.645204e-02 -2.476208e-01 2.519401e-01
2.099609e-01 9.268844e-02 4.668090e-02 -2.474516e-01 2.518162e-01
2.104492e-01 9.319360e-02 4.691192e-02 -2.472802e-01 2.516907e-01
2.109375e-01 9.370426e-02 4.714517e-02 -2.471065e-01 2.515637e-01
2.114258e-01 9.422056e-02 4.738070e-02 -2.469304e-01 2.514350e-01
2.119141e-01 9.474263e-02 4.761855e-02 -2.467520e-01 2.513048e-01
2.124023e-01 9.527062e-02 4.785879e-02 -2.465712e-01 2.511729e-01
2.128906e-01 9.580468e-02 4.810146e-02 -2.463878e-01 2.510392e-01
2.133789e-01 9.634496e-02 4.834664e-02 -2.462018e-01 2.509038e-01
2.138672e-01 9.689162e-02 4.859438e-02 -2.460132e-01 2.507667e-01
2.143555e-01 9.744483e-02 4.884474e-02 -2.458219e-01 2.506277e-01
2.148438e-01 9.800476e-02 4.909779e-02 -2.456278e-01 2.504868e-01
2.153320e-01 9.857159e-02 4.935360e-02 -2.454309e-01 2.503439e-01
2.158203e-01 9.914551e-02 4.961224e-02 -2.452309e-01 2.501991e-01
2.163086e-01 9.972672e-02 4.987378e-02 -2.450280e-01 2.500522e-01
2.167969e-01 1.003154e-01 5.013830e-02 -2.448220e-01 2.499033e-01
2.172852e-01 1.009118e-01 5.040589e-02 -2.446127e-01 2.497522e-01
2.177734e-01 1.015161e-01 5.067662e-02 -2.444002e-01 2.495988e-01
2.182617e-01 1.021286e-01 5.095058e-02 -2.441843e-01 2.494432e-01
2.187500e-01 1.027495e-01 5.122787e-02 -2.439648e-01 2.492853e-01
2.192383e-01 1.033790e-01 5.150858e-02 -2.437418e-01 2.491249e-01
2.197266e-01 1.040175e-01 5.179281e-02 -2.435151e-01 2.489620e-01
2.202148e-01 1.046651e-01 5.208066e-02 -2.432845e-01 2.487966e-01
2.207031e-01 1.053223e-01 5.237224e-02 -2.430500e-01 2.486285e-01
2.211914e-01 1.059892e-01 5.266766e-02 -2.428114e-01 2.484577e-01
2.216797e-01 1.066662e-01 5.296705e-02 -2.425685e-01 2.482841e-01
2.221680e-01 1.073537e-01 5.327053e-02 -2.423213e-01 2.481076e-01
2.226562e-01 1.080520e-01 5.357824e-02 -2.420696e-01 2.479280e-01
2.231445e-01 1.087614e-01 5.389030e-02 -2.418132e-01 2.477454e-01
2.236328e-01 1.094825e-01 5.420686e-02 -2.415520e-01 2.475595e-01
2.241211e-01 1.102155e-01 5.452808e-02 -2.412857e-01 2.473704e-01
2.246094e-01 1.109609e-01 5.485412e-02 -2.410142e-01 2.471777e-01
2.250977e-01 1.117192e-01 5.518514e-02 -2.407374e-01 2.469815e-01
2.255859e-01 1.124908e-01 5.552133e-02 -2.404549e-01 2.467816e-01
2.260742e-01 1.132763e-01 5.586287e-02 -2.401666e-01 2.465779e-01
2.265625e-01 1.140763e-01 5.620997e-02 -2.398722e-01 2.463701e-01
2.270508e-01 1.148912e-01 5.656283e-02 -2.395715e-01 2.461582e-01
2.275391e-01 1.157218e-01 5.692168e-02 -2.392642e-01 2.459419e-01
2.280273e-01 1.165686e-01 5.728676e-02 -2.389501e-01 2.457212e-01
2.285156e-01 1.174324e-01 5.765832e-02 -2.386287e-01 2.454957e-01
2.290039e-01 1.183139e-01 5.803663e-02 -2.382999e-01 2.452654e-01
2.294922e-01 1.192140e-01 5.842198e-02 -2.379633e-01 2.450299e-01
2.299805e-01 1.201333e-01 5.881467e-02 -2.376185e-01 2.447891e-01
2.304688e-01 1.210730e-01 5.921502e-02 -2.372650e-01 2.445427e-01
2.309570e-01 1.220339e-01 5.962340e-02 -2.369026e-01 2.442904e-01
2.314453e-01 1.230171e-01 6.004018e-02 -2.365307e-01 2.440319e-01
2.319336e-01 1.240237e-01 6.046575e-02 -2.361488e-01 2.437670e-01
2.324219e-01 1.250549e-01 6.090056e-02 -2.357563e-01 2.434952e-01
2.329102e-01 1.261122e-01 6.134507e-02 -2.353528e-01 2.432163e-01
2.333984e-01 1.271968e-01 6.179979e-02 -2.349376e-01 2.429298e-01
2.338867e-01 1.283104e-01 6.226528e-02 -2.345100e-01 2.426354e-01
2.343750e-01 1.294546e-01 6.274212e-02 -2.340693e-01 2.423325e-01
2.348633e-01 1.306314e-01 6.323096e-02 -2.336146e-01 2.420206e-01
2.353516e-01 1.318427e-01 6.373252e-02 -2.331451e-01 2.416991e-01
2.358398e-01 1.330907e-01 6.424756e-02 -2.326597e-01 2.413676e-01
2.363281e-01 1.343780e-01 6.477695e-02 -2.321575e-01 2.410252e-01
2.368164e-01 1.357071e-01 6.532162e-02 -2.316371e-01 2.406713e-01
2.373047e-01 1.370812e-01 6.588260e-02 -2.310973e-01 2.403050e-01
2.377930e-01 1.385036e-01 6.646105e-02 -2.305366e-01 2.399254e-01
2.382812e-01 1.399780e-01 6.705825e-02 -2.299532e-01 2.395314e-01
2.387695e-01 1.415086e-01 6.767563e-02 -2.293454e-01 2.391220e-01
2.392578e-01 1.431002e-01 6.831480e-02 -2.287110e-01 2.386957e-01
2.397461e-01 1.447581e-01 6.897759e-02 -2.280476e-01 2.382512e-01
2.402344e-01 1.464886e-01 6.966606e-02 -2.273525e-01 2.377867e-01
2.407227e-01 1.482985e-01 7.038257e-02 -2.266224e-01 2.373003e-01
2.412109e-01 1.501962e-01 7.112984e-02 -2.258537e-01 2.367897e-01
2.416992e-01 1.521912e-01 7.191103e-02 -2.250421e-01 2.362523e-01
2.421875e-01 1.542945e-01 7.272982e-02 -2.241826e-01 2.356851e-01
2.426758e-01 1.565195e-01 7.359057e-02 -2.232690e-01 2.350843e-01
2.431641e-01 1.588821e-01 7.449844e-02 -2.222942e-01 2.344456e-01
2.436523e-01 1.614017e-01 7.545971e-02 -2.212494e-01 2.337637e-01
2.441406e-01 1.641020e-01 7.648200e-02 -2.201236e-01 2.330319e-01
2.446289e-01 1.670128e-01 7.757481e-02 -2.189031e-01 2.322421e-01
2.451172e-01 1.701721e-01 7.875016e-02 -2.175704e-01 2.313838e-01
2.456055e-01 1.736296e-01 8.002357e-02 -2.161026e-01 2.304433e-01
2.460938e-01 1.774518e-01 8.141564e-02 -2.144688e-01 2.294022e-01
2.465820e-01 1.817307e-01 8.295462e-02 -2.126259e-01 2.282350e-01
2.470703e-01 1.865996e-01 8.468079e-02 -2.105114e-01 2.269050e-01
2.475586e-01 1.922622e-01 8.665483e-02 -2.080293e-01 2.253558e-01
2.480469e-01 1.990534e-01 8.897485e-02 -2.050206e-01 2.234949e-01
2.485352e-01 2.075880e-01 9.181699e-02 -2.011910e-01 2.211519e-01
2.490234e-01 2.192073e-01 9.555495e-02 -1.958926e-01 2.179556e-01
2.495117e-01 2.380113e-01 1.012831e-01 -1.871166e-01 2.127696e-01
2.500000e-01 5.000000e-01 1.398049e-01 0.000000e+00 1.398049e-01
2.504883e-01 2.380113e-01 1.012831e-01 1.871166e-01 2.127696e-01
2.509766e-01 2.192073e-01 9.555495e-02 1.958926e-01 2.179556e-01
2.514648e-01 2.075880e-01 9.181699e-02 2.011910e-01 2.211519e-01
2.519531e-01 1.990534e-01 8.897485e-02 2.050206e-01 2.234949e-01
2.524414e-01 1.922622e-01 8.665483e-02 2.080293e-01 2.253558e-01
2.529297e-01 1.865996e-01 8.468079e-02 2.105114e-01 2.269050e-01
2.534180e-01 1.817307e-01 8.295462e-02 2.126259e-01 2.282350e-01
2.539062e-01 1.774518e-01 8.141564e-02 2.144688e-01 2.294022e-01
2.543945e-01 1.736296e-01 8.002357e-02 2.161026e-01 2.304433e-01
2.548828e-01 1.701721e-01 7.875016e-02 2.175704e-01 2.313838e-01
2.553711e-01 1.670128e-01 7.757481e-02 2.189031e-01 2.322421e-01
2.558594e-01 1.641020e-01 7.648200e-02 2.201236e-01 2.330319e-01
2.563477e-01 1.614017e-01 7.545971e-02 2.212494e-01 2.337637e-01
2.568359e-01 1.588821e-01 7.449844e-02 2.222942e-01 2.344456e-01
2.573242e-01 1.565195e-01 7.359057e-02 2.232690e-01 2.350843e-01
2.578125e-01 1.542945e-01 7.272982e-02 2.241826e-01 2.356851e-01
2.583008e-01 1.521912e-01 7.191103e-02 2.250421e-01 2.362523e-01
2.587891e-01 1.501962e-01 7.112984e-02 2.258537e-01 2.367897e-01
2.592773e-01 1.482985e-01 7.038257e-02 2.266224e-01 2.373003e-01
2.597656e-01 1.464886e-01 6.966606e-02 2.273525e-01 2.377867e-01
2.602539e-01 1.447581e-01 6.897759e-02 2.280476e-01 2.382512e-01
2.607422e-01 1.431002e-01 6.831480e-02 2.287110e-01 2.386957e-01
2.612305e-01 1.415086e-01 6.767563e-02 2.293454e-01 2.391220e-01
2.617188e-01 1.399780e-01 6.705825e-02 2.299532e-01 2.395314e-01
2.622070e-01 1.385036e-01 6.646105e-02 2.305366e-01 2.399254e-01
2.626953e-01 1.370812e-01 6.588260e-02 2.310973e-01 2.403050e-01
2.631836e-01 1.357071e-01 6.532162e-02 2.316371e-01 2.406713e-01
2.636719e-01 1.343780e-01 6.477695e-02 2.321575e-01 2.410252e-01
2.641602e-01 1.330907e-01 6.424756e-02 2.326597e-01 2.413676e-01
2.646484e-01 1.318427e-01 6.373252e-02 2.331451e-01 2.416991e-01
2.651367e-01 1.306314e-01 6.323096e-02 2.336146e-01 2.420206e-01
2.656250e-01 1.294546e-01 6.274212e-02 2.340693e-01 2.423325e-01
2.661133e-01 1.283104e-01 6.226528e-02 2.345100e-01 2.426354e-01
2.666016e-01 1.271968e-01 6.179979e-02 2.349376e-01 2.429298e-01
2.670898e-01 1.261122e-01 6.134507e-02 2.353528e-01 2.432163e-01
2.675781e-01 1.250549e-01 6.090056e-02 2.357563e-01 2.434952e-01
2.680664e-01 1.240237e-01 6.046575e-02 2.361488e-01 2.437670e-01
2.685547e-01 1.230171e-01 6.004018e-02 2.365307e-01 2.440319e-01
2.690430e-01 1.220339e-01 5.962340e-02 2.369026e-01 2.442904e-01
2.695312e-01 1.210730e-01 5.921502e-02 2.372650e-01 2.445427e-01
2.700195e-01 1.201333e-01 5.881467e-02 2.376185e-01 2.447891e-01
2.705078e-01 1.192140e-01 5.842198e-02 2.379633e-01 2.450299e-01
2.709961e-01 1.183139e-01 5.803663e-02 2.382999e-01 2.452654e-01
2.714844e-01 1.174324e-01 5.765832e-02 2.386287e-01 2.454957e-01
2.719727e-01 1.165686e-01 5.728676e-02 2.389501e-01 2.457212e-01
2.724609e-01 1.157218e-01 5.692168e-02 2.392642e-01 2.459419e-01
2.729492e-01 1.148912e-01 5.656283e-02 2.395715e-01 2.461582e-01
2.734375e-01 1.140763e-01 5.620997e-02 2.398722e-01 2.463701e-01
2.739258e-01 1.132763e-01 5.586287e-02 2.401666e-01 2.465779e-01
2.744141e-01 1.124908e-01 5.552133e-02 2.404549e-01 2.467816e-01
2.749023e-01 1.117192e-01 5.518514e-02 2.407374e-01 2.469815e-01
2.753906e-01 1.109609e-01 5.485412e-02 2.410142e-01 2.471777e-01
2.758789e-01 1.102155e-01 5.452808e-02 2.412857e-01 2.473704e-01
2.763672e-01 1.094825e-01 5.420686e-02 2.415520e-01 2.475595e-01
2.768555e-01 1.087614e-01 5.389030e-02 2.418132e-01 2.477454e-01
2.773438e-01 1.080520e-01 5.357824e-02 2.420696e-01 2.479280e-01
2.778320e-01 1.073537e-01 5.327053e-02 2.423213e-01 2.481076e-01
2.783203e-01 1.066662e-01 5.296705e-02 2.425685e-01 2.482841e-01
2.788086e-01 1.059892e-01 5.266766e-02 2.428114e-01 2.484577e-01
2.792969e-01 1.053223e-01 5.237224e-02 2.430500e-01 2.486285e-01
2.797852e-01 1.046651e-01 5.208066e-02 2.432845e-01 2.487966e-01
2.802734e-01 1.040175e-01 5.179281e-02 2.435151e-01 2.489620e-01
2.807617e-01 1.033790e-01 5.150858e-02 2.437418e-01 2.491249e-01
2.812500e-01 1.027495e-01 5.122787e-02 2.439648e-01 2.492853e-01
2.817383e-01 1.021286e-01 5.095058e-02 2.441843e-01 2.494432e-01
2.822266e-01 1.015161e-01 5.067662e-02 2.444002e-01 2.495988e-01
2.827148e-01 1.009118e-01 5.040589e-02 2.446127e-01 2.497522e-01
2.832031e-01 1.003154e-01 5.013830e-02 2.448220e-01 2.499033e-01
2.836914e-01 9.972672e-02 4.987378e-02 2.450280e-01 2.500522e-01
2.841797e-01 9.914551e-02 4.961224e-02 2.452309e-01 2.501991e-01
2.846680e-01 9.857159e-02 4.935360e-02 2.454309e-01 2.503439e-01
2.851562e-01 9.800476e-02 4.909779e-02 2.456278e-01 2.504868e-01
2.856445e-01 9.744483e-02 4.884474e-02 2.458219e-01 2.506277e-01
2.861328e-01 9.689162e-02 4.859438e-02 2.460132e-01 2.507667e-01
2.866211e-01 9.634496e-02 4.834664e-02 2.462018e-01 2.509038e-01
2.871094e-01 9.580468e-02 4.810146e-02 2.463878e-01 2.510392e-01
2.875977e-01 9.527062e-02 4.785879e-02 2.465712e-01 2.511729e-01
2.880859e-01 9.474263e-02 4.761855e-02 2.467520e-01 2.513048e-01
2.885742e-01 9.422056e-02 4.738070e-02 2.469304e-01 2.514350e-01
2.890625e-01 9.370426e-02 4.714517e-02 2.471065e-01 2.515637e-01
2.895508e-01 9.319360e-02 4.691192e-02 2.472802e-01 2.516907e-01
2.900391e-01 9.268844e-02 4.668090e-02 2.474516e-01 2.518162e-01
2.905273e-01 9.218865e-02 4.645204e-02 2.476208e-01 2.519401e-01
2.910156e-01 9.169411e-02 4.622532e-02 2.477878e-01 2.520626e-01
2.915039e-01 9.120471e-02 4.600068e-02 2.479527e-01 2.521837e-01
2.919922e-01 9.072032e-02 4.577807e-02 2.481155e-01 2.523033e-01
2.924805e-01 9.024083e-02 4.555745e-02 2.482763e-01 2.524215e-01
2.929688e-01 8.976614e-02 4.533879e-02 2.484351e-01 2.525384e-01
2.934570e-01 8.929614e-02 4.512203e-02 2.485920e-01 2.526539e-01
2.939453e-01 8.883072e-02 4.490715e-02 2.487470e-01 2.527681e-01
2.944336e-01 8.836980e-02 4.469410e-02 2.489001e-01 2.528811e-01
2.949219e-01 8.791327e-02 4.448285e-02 2.490515e-01 2.529928e-01
2.954102e-01 8.746104e-02 4.427335e-02 2.492010e-01 2.531033e-01
2.958984e-01 8.701303e-02 4.406559e-02 2.493488e-01 2.532126e-01
2.963867e-01 8.656915e-02 4.385951e-02 2.494949e-01 2.533207e-01
2.968750e-01 8.612932e-02 4.365509e-02 2.496393e-01 2.534276e-01
2.973633e-01 8.569344e-02 4.345231e-02 2.497821e-01 2.535334e-01
2.978516e-01 8.526145e-02 4.325111e-02 2.499233e-01 2.536381e-01
2.983398e-01 8.483327e-02 4.305149e-02 2.500629e-01 2.537418e-01
2.988281e-01 8.440883e-02 4.285340e-02 2.502010e-01 2.538443e-01
2.993164e-01 8.398804e-02 4.265683e-02 2.503375e-01 2.539458e-01
2.998047e-01 8.357085e-02 4.246173e-02 2.504726e-01 2.540463e-01
3.002930e-01 8.315718e-02 4.226809e-02 2.506062e-01 2.541458e-01
3.007812e-01 8.274697e-02 4.207588e-02 2.507384e-01 2.542442e-01
3.012695e-01 8.234015e-02 4.188507e-02 2.508692e-01 2.543417e-01
3.017578e-01 8.193667e-02 4.169564e-02 2.509986e-01 2.544383e-01
3.022461e-01 8.153645e-02 4.150757e-02 2.511267e-01 2.545338e-01
3.027344e-01 8.113944e-02 4.132083e-02 2.512534e-01 2.546285e-01
3.032227e-01 8.074559e-02 4.113540e-02 2.513788e-01 2.547223e-01
3.037109e-01 8.035483e-02 4.095125e-02 2.515030e-01 2.548151e-01
3.041992e-01 7.996712e-02 4.076837e-02 2.516259e-01 2.549071e-01
3.046875e-01 7.958239e-02 4.058674e-02 2.517475e-01 2.549982e-01
3.051758e-01 7.920061e-02 4.040633e-02 2.518680e-01 2.550885e-01
3.056641e-01 7.882170e-02 4.022712e-02 2.519872e-01 2.551779e-01
3.061523e-01 7.844564e-02 4.004909e-02 2.521053e-01 2.552665e-01
3.066406e-01 7.807237e-02 3.987223e-02 2.522222e-01 2.553543e-01
3.071289e-01 7.770184e-02 3.969652e-02 2.523380e-01 2.554413e-01
3.076172e-01 7.733400e-02 3.952193e-02 2.524526e-01 2.555275e-01
3.081055e-01 7.696882e-02 3.934846e-02 2.525662e-01 2.556130e-01
3.085938e-01 7.660625e-02 3.917607e-02 2.526787e-01 2.556976e-01
3.090820e-01 7.624624e-02 3.900477e-02 2.527901e-01 2.557816e-01
3.095703e-01 7.588876e-02 3.883452e-02 2.529005e-01 2.558647e-01
3.100586e-01 7.553377e-02 3.866531e-02 2.530098e-01 2.559472e-01
3.105469e-01 7.518122e-02 3.849714e-02 2.531181e-01 2.560289e-01
3.110352e-01 7.483107e-02 3.832997e-02 2.532255e-01 2.561100e-01
3.115234e-01 7.448330e-02 3.816380e-02 2.533318e-01 2.561903e-01
3.120117e-01 7.413786e-02 3.799861e-02 2.534372e-01 2.562700e-01
3.125000e-01 7.379471e-02 3.783439e-02 2.535416e-01 2.563490e-01
3.129883e-01 7.345383e-02 3.767113e-02 2.536451e-01 2.564273e-01
3.134766e-01 7.311517e-02 3.750880e-02 2.537476e-01 2.565049e-01
3.139648e-01 7.277870e-02 3.734740e-02 2.538493e-01 2.565819e-01
3.144531e-01 7.244440e-02 3.718691e-02 2.539500e-01 2.566583e-01
3.149414e-01 7.211222e-02 3.702732e-02 2.540499e-01 2.567340e-01
3.154297e-01 7.178214e-02 3.686862e-02 2.541489e-01 2.568092e-01
3.159180e-01 7.145413e-02 3.671080e-02 2.542470e-01 2.568837e-01
3.164062e-01 7.112815e-02 3.655383e-02 2.543443e-01 2.569576e-01
3.168945e-01 7.080418e-02 3.639772e-02 2.544407e-01 2.570309e-01
3.173828e-01 7.048219e-02 3.624244e-02 2.545363e-01 2.571036e-01
3.178711e-01 7.016214e-02 3.608799e-02 2.546311e-01 2.571757e-01
3.183594e-01 6.984402e-02 3.593436e-02 2.547251e-01 2.572473e-01
3.188477e-01 6.952779e-02 3.578154e-02 2.548183e-01 2.573182e-01
3.193359e-01 6.921343e-02 3.562950e-02 2.549107e-01 2.573887e-01
3.198242e-01 6.890091e-02 3.547826e-02 2.550024e-01 2.574586e-01
3.203125e-01 6.859020e-02 3.532778e-02 2.550932e-01 2.575279e-01
3.208008e-01 6.828129e-02 3.517807e-02 2.551834e-01 2.575967e-01
3.212891e-01 6.797415e-02 3.502911e-02 2.552728e-01 2.576649e-01
3.217773e-01 6.766875e-02 3.488089e-02 2.553614e-01 2.577327e-01
3.222656e-01 6.736506e-02 3.473341e-02 2.554494e-01 2.577999e-01
3.227539e-01 6.706308e-02 3.458665e-02 2.555366e-01 2.578666e-01
3.232422e-01 6.676276e-02 3.444061e-02 2.556231e-01 2.579328e-01
3.237305e-01 6.646410e-02 3.429528e-02 2.557089e-01 2.579985e-01
3.242188e-01 6.616707e-02 3.415064e-02 2.557941e-01 2.580637e-01
3.247070e-01 6.587165e-02 3.400669e-02 2.558785e-01 2.581284e-01
3.251953e-01 6.557781e-02 3.386342e-02 2.559623e-01 2.581926e-01
3.256836e-01 6.528554e-02 3.372082e-02 2.560455e-01 2.582564e-01
3.261719e-01 6.499482e-02 3.357888e-02 2.561279e-01 2.583197e-01
3.266602e-01 6.470562e-02 3.343760e-02 2.562098e-01 2.583825e-01
3.271484e-01 6.441793e-02 3.329697e-02 2.562910e-01 2.584449e-01
3.276367e-01 6.413173e-02 3.315697e-02 2.563715e-01 2.585068e-01
3.281250e-01 6.384700e-02 3.301761e-02 2.564515e-01 2.585682e-01
3.286133e-01 6.356372e-02 3.287887e-02 2.565308e-01 2.586292e-01
3.291016e-01 6.328187e-02 3.274074e-02 2.566095e-01 2.586898e-01
3.295898e-01 6.300144e-02 3.260323e-02 2.566876e-01 2.587499e-01
3.300781e-01 6.272241e-02 3.246632e-02 2.567651e-01 2.588096e-01
3.305664e-01 6.244475e-02 3.233000e-02 2.568421e-01 2.588688e-01
3.310547e-01 6.216846e-02 3.219427e-02 2.569184e-01 2.589277e-01
3.315430e-01 6.189352e-02 3.205912e-02 2.569942e-01 2.589861e-01
3.320312e-01 6.161991e-02 3.192455e-02 2.570694e-01 2.590441e-01
3.325195e-01 6.134761e-02 3.179054e-02 2.571440e-01 2.591017e-01
3.330078e-01 6.107662e-02 3.165710e-02 2.572181e-01 2.591589e-01
3.334961e-01 6.080690e-02 3.152421e-02 2.572917e-01 2.592157e-01
3.339844e-01 6.053846e-02 3.139187e-02 2.573647e-01 2.592721e-01
3.344727e-01 6.027127e-02 3.126007e-02 2.574371e-01 2.593281e-01
3.349609e-01 6.000531e-02 3.112880e-02 2.575091e-01 2.593837e-01
3.354492e-01 5.974058e-02 3.099807e-02 2.575805e-01 2.594390e-01
3.359375e-01 5.947707e-02 3.086786e-02 2.576513e-01 2.594938e-01
3.364258e-01 5.921475e-02 3.073817e-02 2.577217e-01 2.595483e-01
3.369141e-01 5.895361e-02 3.060899e-02 2.577916e-01 2.596024e-01
3.374023e-01 5.869364e-02 3.048032e-02 2.578609e-01 2.596561e-01
3.378906e-01 5.843482e-02 3.035216e-02 2.579298e-01 2.597095e-01
3.383789e-01 5.817715e-02 3.022448e-02 2.579981e-01 2.597625e-01
3.388672e-01 5.792061e-02 3.009730e-02 2.580660e-01 2.598151e-01
3.393555e-01 5.766518e-02 2.997061e-02 2.581334e-01 2.598674e-01
3.398438e-01 5.741086e-02 2.984439e-02 2.582003e-01 2.599194e-01
3.403320e-01 5.715764e-02 2.971865e-02 2.582667e-01 2.599709e-01
3.408203e-01 5.690549e-02 2.959338e-02 2.583327e-01 2.600222e-01
3.413086e-01 5.665441e-02 2.946857e-02 2.583982e-01 2.600731e-01
3.417969e-01 5.640438e-02 2.934423e-02 2.584632e-01 2.601236e-01
3.422852e-01 5.615541e-02 2.922034e-02 2.585278e-01 2.601739e-01
3.427734e-01 5.590746e-02 2.909690e-02 2.585919e-01 2.602238e-01
3.432617e-01 5.566054e-02 2.897391e-02 2.586556e-01 2.602733e-01
3.437500e-01 5.541463e-02 2.885135e-02 2.587188e-01 2.603226e-01
3.442383e-01 5.516971e-02 2.872924e-02 2.587816e-01 2.603715e-01
3.447266e-01 5.492579e-02 2.860755e-02 2.588440e-01 2.604200e-01
3.452148e-01 5.468285e-02 2.848630e-02 2.589059e-01 2.604683e-01
3.457031e-01 5.444087e-02 2.836547e-02 2.589674e-01 2.605163e-01
3.461914e-01 5.419986e-02 2.824505e-02 2.590285e-01 2.605639e-01
3.466797e-01 5.395979e-02 2.812505e-02 2.590892e-01 2.606112e-01
3.471680e-01 5.372066e-02 2.800547e-02 2.591494e-01 2.606582e-01
3.476562e-01 5.348246e-02 2.788629e-02 2.592092e-01 2.607050e-01
3.481445e-01 5.324518e-02 2.776751e-02 2.592687e-01 2.607514e-01
3.486328e-01 5.300881e-02 2.764913e-02 2.593277e-01 2.607975e-01
3.491211e-01 5.277333e-02 2.753114e-02 2.593863e-01 2.608433e-01
3.496094e-01 5.253875e-02 2.741355e-02 2.594446e-01 2.608888e-01
3.500977e-01 5.230505e-02 2.729634e-02 2.595024e-01 2.609341e-01
3.505859e-01 5.207222e-02 2.717951e-02 2.595598e-01 2.609790e-01
3.510742e-01 5.184025e-02 2.706306e-02 2.596169e-01 2.610236e-01
3.515625e-01 5.160914e-02 2.694699e-02 2.596736e-01 2.610680e-01
3.520508e-01 5.137888e-02 2.683129e-02 2.597299e-01 2.611121e-01
3.525391e-01 5.114945e-02 2.671596e-02 2.597858e-01 2.611559e-01
3.530273e-01 5.092085e-02 2.660099e-02 2.598413e-01 2.611994e-01
3.535156e-01 5.069308e-02 2.648639e-02 2.598965e-01 2.612427e-01
3.540039e-01 5.046611e-02 2.637214e-02 2.599513e-01 2.612856e-01
3.544922e-01 5.023995e-02 2.625824e-02 2.600058e-01 2.613283e-01
3.549805e-01 5.001459e-02 2.614470e-02 2.600599e-01 2.613708e-01
3.554688e-01 4.979001e-02 2.603150e-02 2.601136e-01 2.614129e-01
3.559570e-01 4.956622e-02 2.591865e-02 2.601670e-01 2.614548e-01
3.564453e-01 4.934319e-02 2.580614e-02 2.602200e-01 2.614964e-01
3.569336e-01 4.912094e-02 2.569397e-02 2.602726e-01 2.615378e-01
3.574219e-01 4.889944e-02 2.558213e-02 2.603250e-01 2.615789e-01
3.579102e-01 4.867869e-02 2.547062e-02 2.603770e-01 2.616198e-01
3.583984e-01 4.845869e-02 2.535944e-02 2.604286e-01 2.616604e-01
3.588867e-01 4.823942e-02 2.524858e-02 2.604799e-01 2.617007e-01
3.593750e-01 4.802089e-02 2.513805e-02 2.605309e-01 2.617408e-01
3.598633e-01 4.780307e-02 2.502784e-02 2.605815e-01 2.617807e-01
3.603516e-01 4.758597e-02 2.491794e-02 2.606318e-01 2.618202e-01
3.608398e-01 4.736958e-02 2.480836e-02 2.606818e-01 2.618596e-01
3.613281e-01 4.715389e-02 2.469908e-02 2.607314e-01 2.618987e-01
3.618164e-01 4.693889e-02 2.459012e-02 2.607808e-01 2.619376e-01
3.623047e-01 4.672458e-02 2.448145e-02 2.608298e-01 2.619762e-01
3.627930e-01 4.651096e-02 2.437309e-02 2.608785e-01 2.620145e-01
3.632812e-01 4.629801e-02 2.426503e-02 2.609268e-01 2.620527e-01
3.637695e-01 4.608573e-02 2.415727e-02 2.609749e-01 2.620906e-01
3.642578e-01 4.587411e-02 2.404980e-02 2.610227e-01 2.621283e-01
3.647461e-01 4.566315e-02 2.394262e-02 2.610701e-01 2.621657e-01
3.652344e-01 4.545284e-02 2.383573e-02 2.611172e-01 2.622029e-01
3.657227e-01 4.524317e-02 2.372913e-02 2.611641e-01 2.622399e-01
3.662109e-01 4.503414e-02 2.362281e-02 2.612106e-01 2.622766e-01
3.666992e-01 4.482575e-02 2.351676e-02 2.612569e-01 2.623131e-01
3.671875e-01 4.461798e-02 2.341100e-02 2.613028e-01 2.623494e-01
3.676758e-01 4.441083e-02 2.330552e-02 2.613484e-01 2.623855e-01
3.681641e-01 4.420430e-02 2.320030e-02 2.613938e-01 2.624213e-01
3.686523e-01 4.399838e-02 2.309536e-02 2.614388e-01 2.624570e-01
3.691406e-01 4.379306e-02 2.299069e-02 2.614836e-01 2.624924e-01
3.696289e-01 4.358834e-02 2.288628e-02 2.615281e-01 2.625276e-01
3.701172e-01 4.338421e-02 2.278214e-02 2.615723e-01 2.625625e-01
3.706055e-01 4.318067e-02 2.267826e-02 2.616162e-01 2.625973e-01
3.710938e-01 4.297772e-02 2.257464e-02 2.616598e-01 2.626319e-01
3.715820e-01 4.277534e-02 2.247127e-02 2.617032e-01 2.626662e-01
3.720703e-01 4.257353e-02 2.236816e-02 2.617463e-01 2.627003e-01
3.725586e-01 4.237229e-02 2.226530e-02 2.617891e-01 2.627342e-01
3.730469e-01 4.217161e-02 2.216269e-02 2.618316e-01 2.627679e-01
3.735352e-01 4.197149e-02 2.206033e-02 2.618739e-01 2.628014e-01
3.740234e-01 4.177192e-02 2.195822e-02 2.619159e-01 2.628347e-01
3.745117e-01 4.157290e-02 2.185635e-02 2.619576e-01 2.628678e-01
3.750000e-01 4.137442e-02 2.175472e-02 2.619990e-01 2.629007e-01
3.754883e-01 4.117647e-02 2.165334e-02 2.620402e-01 2.629334e-01
3.759766e-01 4.097906e-02 2.155219e-02 2.620812e-01 2.629658e-01
3.764648e-01 4.078217e-02 2.145127e-02 2.621218e-01 2.629981e-01
3.769531e-01 4.058581e-02 2.135059e-02 2.621622e-01 2.630302e-01
3.774414e-01 4.038997e-02 2.125014e-02 2.622024e-01 2.630621e-01
3.779297e-01 4.019464e-02 2.114992e-02 2.622423e-01 2.630938e-01
3.784180e-01 3.999982e-02 2.104993e-02 2.622819e-01 2.631253e-01
3.789062e-01 3.980550e-02 2.095016e-02 2.623213e-01 2.631566e-01
3.793945e-01 3.961169e-02 2.085062e-02 2.623605e-01 2.631877e-01
3.798828e-01 3.941837e-02 2.075130e-02 2.623994e-01 2.632186e-01
3.803711e-01 3.922554e-02 2.065220e-02 2.624380e-01 2.632493e-01
3.808594e-01 3.903320e-02 2.055331e-02 2.624764e-01 2.632799e-01
3.813477e-01 3.884135e-02 2.045465e-02 2.625145e-01 2.633102e-01
3.818359e-01 3.864997e-02 2.035620e-02 2.625524e-01 2.633404e-01
3.823242e-01 3.845907e-02 2.025796e-02 2.625901e-01 2.633704e-01
3.828125e-01 3.826863e-02 2.015993e-02 2.626275e-01 2.634002e-01
3.833008e-01 3.807867e-02 2.006211e-02 2.626647e-01 2.634298e-01
3.837891e-01 3.788917e-02 1.996450e-02 2.627017e-01 2.634592e-01
3.842773e-01 3.770012e-02 1.986709e-02 2.627384e-01 2.634884e-01
3.847656e-01 3.751153e-02 1.976989e-02 2.627748e-01 2.635175e-01
3.852539e-01 3.732339e-02 1.967289e-02 2.628111e-01 2.635464e-01
3.857422e-01 3.713570e-02 1.957609e-02 2.628471e-01 2.635751e-01
3.862305e-01 3.694845e-02 1.947949e-02 2.628829e-01 2.636036e-01
3.867188e-01 3.676164e-02 1.938308e-02 2.629184e-01 2.636319e-01
3.872070e-01 3.657526e-02 1.928688e-02 2.629537e-01 2.636601e-01
3.876953e-01 3.638932e-02 1.919086e-02 2.629888e-01 2.636881e-01
3.881836e-01 3.620381e-02 1.909504e-02 2.630237e-01 2.637159e-01
3.886719e-01 3.601872e-02 1.899941e-02 2.630583e-01 2.637436e-01
3.891602e-01 3.583404e-02 1.890397e-02 2.630928e-01 2.637710e-01
3.896484e-01 3.564979e-02 1.880871e-02 2.631270e-01 2.637984e-01
3.901367e-01 3.546595e-02 1.871364e-02 2.631610e-01 2.638255e-01
3.906250e-01 3.528252e-02 1.861876e-02 2.631947e-01 2.638524e-01
3.911133e-01 3.509950e-02 1.852406e-02 2.632283e-01 2.638792e-01
3.916016e-01 3.491688e-02 1.842954e-02 2.632616e-01 2.639059e-01
3.920898e-01 3.473466e-02 1.833520e-02 2.632947e-01 2.639323e-01
3.925781e-01 3.455284e-02 1.824104e-02 2.633276e-01 2.639586e-01
3.930664e-01 3.437141e-02 1.814705e-02 2.633603e-01 2.639847e-01
3.935547e-01 3.419036e-02 1.805324e-02 2.633927e-01 2.640107e-01
3.940430e-01 3.400971e-02 1.795961e-02 2.634250e-01 2.640365e-01
3.945312e-01 3.382944e-02 1.786615e-02 2.634570e-01 2.640621e-01
3.950195e-01 3.364954e-02 1.777285e-02 2.634889e-01 2.640876e-01
3.955078e-01 3.347003e-02 1.767973e-02 2.635205e-01 2.641129e-01
3.959961e-01 3.329089e-02 1.758678e-02 2.635519e-01 2.641381e-01
3.964844e-01 3.311211e-02 1.749399e-02 2.635831e-01 2.641630e-01
3.969727e-01 3.293371e-02 1.740137e-02 2.636142e-01 2.641879e-01
3.974609e-01 3.275567e-02 1.730892e-02 2.636450e-01 2.642125e-01
3.979492e-01 3.257799e-02 1.721662e-02 2.636756e-01 2.642371e-01
3.984375e-01 3.240067e-02 1.712449e-02 2.637060e-01 2.642614e-01
3.989258e-01 3.222370e-02 1.703252e-02 2.637362e-01 2.642856e-01
3.994141e-01 3.204708e-02 1.694071e-02 2.637662e-01 2.643096e-01
3.999023e-01 3.187082e-02 1.684905e-02 2.637960e-01 2.643335e-01
4.003906e-01 3.169490e-02 1.675755e-02 2.638256e-01 2.643573e-01
4.008789e-01 3.151932e-02 1.666621e-02 2.638550e-01 2.643808e-01
4.013672e-01 3.134408e-02 1.657502e-02 2.638842e-01 2.644043e-01
4.018555e-01 3.116918e-02 1.648398e-02 2.639132e-01 2.644275e-01
4.023438e-01 3.099461e-02 1.639309e-02 2.639421e-01 2.644507e-01
4.028320e-01 3.082038e-02 1.630236e-02 2.639707e-01 2.644736e-01
4.033203e-01 3.064647e-02 1.621177e-02 2.639991e-01 2.644964e-01
4.038086e-01 3.047290e-02 1.612133e-02 2.640274e-01 2.645191e-01
4.042969e-01 3.029964e-02 1.603103e-02 2.640555e-01 2.645416e-01
4.047852e-01 3.012670e-02 1.594088e-02 2.640833e-01 2.645640e-01
4.052734e-01 2.995409e-02 1.585088e-02 2.641110e-01 2.645862e-01
4.057617e-01 2.978178e-02 1.576101e-02 2.641385e-01 2.646083e-01
4.062500e-01 2.960979e-02 1.567129e-02 2.641658e-01 2.646302e-01
4.067383e-01 2.943811e-02 1.558171e-02 2.641929e-01 2.646520e-01
4.072266e-01 2.926674e-02 1.549227e-02 2.642199e-01 2.646737e-01
4.077148e-01 2.909567e-02 1.540297e-02 2.642466e-01 2.646952e-01
4.082031e-01 2.892490e-02 1.531380e-02 2.642732e-01 2.647165e-01
4.086914e-01 2.875443e-02 1.522477e-02 2.642996e-01 2.647377e-01
4.091797e-01 2.858426e-02 1.513587e-02 2.643258e-01 2.647588e-01
4.096680e-01 2.841439e-02 1.504711e-02 2.643518e-01 2.647797e-01
4.101562e-01 2.824480e-02 1.495848e-02 2.643776e-01 2.648005e-01
4.106445e-01 2.807551e-02 1.486998e-02 2.644033e-01 2.648211e-01
4.111328e-01 2.790650e-02 1.478161e-02 2.644288e-01 2.648416e-01
4.116211e-01 2.773778e-02 1.469336e-02 2.644541e-01 2.648620e-01
4.121094e-01 2.756934e-02 1.460525e-02 2.644792e-01 2.648822e-01
4.125977e-01 2.740117e-02 1.451727e-02 2.645042e-01 2.649023e-01
4.130859e-01 2.723329e-02 1.442941e-02 2.645289e-01 2.649222e-01
4.135742e-01 2.706568e-02 1.434167e-02 2.645535e-01 2.649420e-01
4.140625e-01 2.689834e-02 1.425406e-02 2.645780e-01 2.649617e-01
4.145508e-01 2.673128e-02 1.416657e-02 2.646022e-01 2.649812e-01
4.150391e-01 2.656448e-02 1.407920e-02 2.646263e-01 2.650006e-01
4.155273e-01 2.639794e-02 1.399196e-02 2.646502e-01 2.650198e-01
4.160156e-01 2.623167e-02 1.390483e-02 2.646740e-01 2.650390e-01
4.165039e-01 2.606566e-02 1.381782e-02 2.646975e-01 2.650579e-01
4.169922e-01 2.589991e-02 1.373093e-02 2.647209e-01 2.650768e-01
4.174805e-01 2.573442e-02 1.364416e-02 2.647441e-01 2.650955e-01
4.179688e-01 2.556918e-02 1.355750e-02 2.647672e-01 2.651141e-01
4.184570e-01 2.540419e-02 1.347095e-02 2.647901e-01 2.651325e-01
4.189453e-01 2.523945e-02 1.338452e-02 2.648128e-01 2.651508e-01
4.194336e-01 2.507496e-02 1.329821e-02 2.648354e-01 2.651690e-01
4.199219e-01 2.491072e-02 1.321200e-02 2.648577e-01 2.651871e-01
4.204102e-01 2.474672e-02 1.312591e-02 2.648800e-01 2.652050e-01
4.208984e-01 2.458296e-02 1.303992e-02 2.649020e-01 2.652228e-01
4.213867e-01 2.441944e-02 1.295404e-02 2.649239e-01 2.652404e-01
4.218750e-01 2.425615e-02 1.286828e-02 2.649457e-01 2.652580e-01
4.223633e-01 2.409310e-02 1.278261e-02 2.649672e-01 2.652754e-01
4.228516e-01 2.393029e-02 1.269706e-02 2.649886e-01 2.652926e-01
4.233398e-01 2.376770e-02 1.261161e-02 2.650099e-01 2.653098e-01
4.238281e-01 2.360534e-02 1.252626e-02 2.650309e-01 2.653268e-01
4.243164e-01 2.344321e-02 1.244102e-02 2.650519e-01 2.653437e-01
4.248047e-01 2.328131e-02 1.235588e-02 2.650726e-01 2.653604e-01
4.252930e-01 2.311963e-02 1.227084e-02 2.650932e-01 2.653771e-01
4.257812e-01 2.295816e-02 1.218590e-02 2.651137e-01 2.653936e-01
4.262695e-01 2.279692e-02 1.210106e-02 2.651339e-01 2.654099e-01
4.267578e-01 2.263589e-02 1.201632e-02 2.651541e-01 2.654262e-01
4.272461e-01 2.247508e-02 1.193168e-02 2.651740e-01 2.654423e-01
4.277344e-01 2.231448e-02 1.184713e-02 2.651938e-01 2.654583e-01
4.282227e-01 2.215410e-02 1.176268e-02 2.652135e-01 2.654742e-01
4.287109e-01 2.199392e-02 1.167833e-02 2.652330e-01 2.654900e-01
4.291992e-01 2.183394e-02 1.159407e-02 2.652523e-01 2.655056e-01
4.296875e-01 2.167418e-02 1.150990e-02 2.652715e-01 2.655211e-01
4.301758e-01 2.151461e-02 1.142583e-02 2.652905e-01 2.655365e-01
4.306641e-01 2.135525e-02 1.134185e-02 2.653094e-01 2.655517e-01
4.311523e-01 2.119609e-02 1.125796e-02 2.653281e-01 2.655669e-01
4.316406e-01 2.103712e-02 1.117416e-02 2.653467e-01 2.655819e-01
4.321289e-01 2.087835e-02 1.109045e-02 2.653651e-01 2.655968e-01
4.326172e-01 2.071978e-02 1.100682e-02 2.653834e-01 2.656116e-01
4.331055e-01 2.056140e-02 1.092329e-02 2.654015e-01 2.656262e-01
4.335938e-01 2.040320e-02 1.083984e-02 2.654195e-01 2.656407e-01
4.340820e-01 2.024520e-02 1.075648e-02 2.654373e-01 2.656551e-01
4.345703e-01 2.008738e-02 1.067321e-02 2.654549e-01 2.656694e-01
4.350586e-01 1.992975e-02 1.059001e-02 2.654725e-01 2.656836e-01
4.355469e-01 1.977230e-02 1.050691e-02 2.654898e-01 2.656977e-01
4.360352e-01 1.961503e-02 1.042388e-02 2.655070e-01 2.657116e-01
4.365234e-01 1.945794e-02 1.034094e-02 2.655241e-01 2.657254e-01
4.370117e-01 1.930103e-02 1.025808e-02 2.655410e-01 2.657391e-01
4.375000e-01 1.914430e-02 1.017530e-02 2.655578e-01 2.657527e-01
4.379883e-01 1.898774e-02 1.009260e-02 2.655744e-01 2.657661e-01
4.384766e-01 1.883135e-02 1.000997e-02 2.655909e-01 2.657795e-01
4.389648e-01 1.867514e-02 9.927430e-03 2.656072e-01 2.657927e-01
4.394531e-01 1.851909e-02 9.844964e-03 2.656234e-01 2.658058e-01
4.399414e-01 1.836321e-02 9.762574e-03 2.656395e-01 2.658188e-01
4.404297e-01 1.820750e-02 9.680261e-03 2.656554e-01 2.658317e-01
4.409180e-01 1.805195e-02 9.598022e-03 2.656711e-01 2.658444e-01
4.414062e-01 1.789657e-02 9.515858e-03 2.656867e-01 2.658571e-01
4.418945e-01 1.774134e-02 9.433768e-03 2.657022e-01 2.658696e-01
4.423828e-01 1.758628e-02 9.351751e-03 2.657175e-01 2.658820e-01
4.428711e-01 1.743137e-02 9.269806e-03 2.657327e-01 2.658943e-01
4.433594e-01 1.727662e-02 9.187932e-03 2.657477e-01 2.659065e-01
4.438477e-01 1.712203e-02 9.106129e-03 2.657626e-01 2.659186e-01
4.443359e-01 1.696758e-02 9.024396e-03 2.657774e-01 2.659305e-01
4.448242e-01 1.681329e-02 8.942733e-03 2.657920e-01 2.659424e-01
4.453125e-01 1.665915e-02 8.861138e-03 2.658064e-01 2.659541e-01
4.458008e-01 1.650516e-02 8.779611e-03 2.658208e-01 2.659657e-01
4.462891e-01 1.635131e-02 8.698151e-03 2.658349e-01 2.659772e-01
4.467773e-01 1.619761e-02 8.616757e-03 2.658490e-01 2.659886e-01
4.472656e-01 1.604405e-02 8.535429e-03 2.658629e-01 2.659999e-01
4.477539e-01 1.589063e-02 8.454167e-03 2.658767e-01 2.660110e-01
4.482422e-01 1.573736e-02 8.372968e-03 2.658903e-01 2.660221e-01
4.487305e-01 1.558422e-02 8.291833e-03 2.659038e-01 2.660330e-01
4.492188e-01 1.543122e-02 8.210761e-03 2.659171e-01 2.660439e-01
4.497070e-01 1.527835e-02 8.129752e-03 2.659303e-01 2.660546e-01
4.501953e-01 1.512562e-02 8.048803e-03 2.659434e-01 2.660652e-01
4.506836e-01 1.497303e-02 7.967916e-03 2.659563e-01 2.660757e-01
4.511719e-01 1.482056e-02 7.887089e-03 2.659691e-01 2.660861e-01
4.516602e-01 1.466822e-02 7.806321e-03 2.659818e-01 2.660963e-01
4.521484e-01 1.451601e-02 7.725612e-03 2.659943e-01 2.661065e-01
4.526367e-01 1.436393e-02 7.644961e-03 2.660067e-01 2.661166e-01
4.531250e-01 1.421198e-02 7.564368e-03 2.660190e-01 2.661265e-01
4.536133e-01 1.406014e-02 7.483831e-03 2.660311e-01 2.661363e-01
4.541016e-01 1.390843e-02 7.403350e-03 2.660431e-01 2.661461e-01
4.545898e-01 1.375685e-02 7.322925e-03 2.660549e-01 2.661557e-01
4.550781e-01 1.360538e-02 7.242555e-03 2.660666e-01 2.661652e-01
4.555664e-01 1.345402e-02 7.162239e-03 2.660782e-01 2.661746e-01
4.560547e-01 1.330279e-02 7.081976e-03 2.660897e-01 2.661839e-01
4.565430e-01 1.315167e-02 7.001766e-03 2.661010e-01 2.661931e-01
4.570312e-01 1.300066e-02 6.921608e-03 2.661121e-01 2.662021e-01
4.575195e-01 1.284977e-02 6.841502e-03 2.661232e-01 2.662111e-01
4.580078e-01 1.269898e-02 6.761446e-03 2.661341e-01 2.662200e-01
4.584961e-01 1.254831e-02 6.681441e-03 2.661449e-01 2.662287e-01
4.589844e-01 1.239774e-02 6.601485e-03 2.661555e-01 2.662374e-01
4.594727e-01 1.224728e-02 6.521578e-03 2.661660e-01 2.662459e-01
4.599609e-01 1.209693e-02 6.441719e-03 2.661764e-01 2.662543e-01
4.604492e-01 1.194668e-02 6.361908e-03 2.661866e-01 2.662627e-01
4.609375e-01 1.179653e-02 6.282144e-03 2.661968e-01 2.662709e-01
4.614258e-01 1.164648e-02 6.202427e-03 2.662067e-01 2.662790e-01
4.619141e-01 1.149653e-02 6.122755e-03 2.662166e-01 2.662870e-01
4.624023e-01 1.134668e-02 6.043128e-03 2.662263e-01 2.662949e-01
4.628906e-01 1.119693e-02 5.963546e-03 2.662359e-01 2.663027e-01
4.633789e-01 1.104727e-02 5.884007e-03 2.662454e-01 2.663104e-01
4.638672e-01 1.089771e-02 5.804512e-03 2.662547e-01 2.663179e-01
4.643555e-01 1.074824e-02 5.725059e-03 2.662639e-01 2.663254e-01
4.648438e-01 1.059886e-02 5.645648e-03 2.662729e-01 2.663328e-01
4.653320e-01 1.044957e-02 5.566279e-03 2.662819e-01 2.663401e-01
4.658203e-01 1.030037e-02 5.486950e-03 2.662907e-01 2.663472e-01
4.663086e-01 1.015126e-02 5.407662e-03 2.662994e-01 2.663543e-01
4.667969e-01 1.000223e-02 5.328413e-03 2.663079e-01 2.663612e-01
4.672852e-01 9.853288e-03 5.249203e-03 2.663163e-01 2.663681e-01
4.677734e-01 9.704429e-03 5.170031e-03 2.663246e-01 2.663748e-01
4.682617e-01 9.555652e-03 5.090897e-03 2.663328e-01 2.663814e-01
4.687500e-01 9.406956e-03 5.011800e-03 2.663408e-01 2.663880e-01
4.692383e-01 9.258339e-03 4.932739e-03 2.663487e-01 2.663944e-01
4.697266e-01 9.109800e-03 4.853715e-03 2.663565e-01 2.664007e-01
4.702148e-01 8.961337e-03 4.774725e-03 2.663642e-01 2.664070e-01
4.707031e-01 8.812951e-03 4.695770e-03 2.663717e-01 2.664131e-01
4.711914e-01 8.664638e-03 4.616850e-03 2.663791e-01 2.664191e-01
4.716797e-01 8.516398e-03 4.537963e-03 2.663863e-01 2.664250e-01
4.721680e-01 8.368230e-03 4.459108e-03 2.663935e-01 2.664308e-01
4.726562e-01 8.220132e-03 4.380287e-03 2.664005e-01 2.664365e-01
4.731445e-01 8.072103e-03 4.301496e-03 2.664074e-01 2.664421e-01
4.736328e-01 7.924142e-03 4.222737e-03 2.664141e-01 2.664476e-01
4.741211e-01 7.776247e-03 4.144009e-03 2.664208e-01 2.664530e-01
4.746094e-01 7.628417e-03 4.065310e-03 2.664273e-01 2.664583e-01
4.750977e-01 7.480651e-03 3.986641e-03 2.664337e-01 2.664635e-01
4.755859e-01 7.332947e-03 3.908000e-03 2.664399e-01 2.664686e-01
4.760742e-01 7.185305e-03 3.829388e-03 2.664460e-01 2.664736e-01
4.765625e-01 7.037723e-03 3.750803e-03 2.664520e-01 2.664784e-01
4.770508e-01 6.890199e-03 3.672245e-03 2.664579e-01 2.664832e-01
4.775391e-01 6.742733e-03 3.593714e-03 2.664637e-01 2.664879e-01
4.780273e-01 6.595324e-03 3.515208e-03 2.664693e-01 2.664925e-01
4.785156e-01 6.447969e-03 3.436728e-03 2.664748e-01 2.664970e-01
4.790039e-01 6.300668e-03 3.358273e-03 2.664802e-01 2.665013e-01
4.794922e-01 6.153419e-03 3.279841e-03 2.664854e-01 2.665056e-01
4.799805e-01 6.006222e-03 3.201433e-03 2.664905e-01 2.665098e-01
4.804688e-01 5.859074e-03 3.123049e-03 2.664955e-01 2.665138e-01
4.809570e-01 5.711975e-03 3.044686e-03 2.665004e-01 2.665178e-01
4.814453e-01 5.564924e-03 2.966345e-03 2.665052e-01 2.665217e-01
4.819336e-01 5.417918e-03 2.888026e-03 2.665098e-01 2.665254e-01
4.824219e-01 5.270958e-03 2.809727e-03 2.665143e-01 2.665291e-01
4.829102e-01 5.124042e-03 2.731449e-03 2.665187e-01 2.665326e-01
4.833984e-01 4.977168e-03 2.653190e-03 2.665229e-01 2.665361e-01
4.838867e-01 4.830335e-03 2.574950e-03 2.665270e-01 2.665395e-01
4.843750e-01 4.683542e-03 2.496728e-03 2.665310e-01 2.665427e-01
4.848633e-01 4.536788e-03 2.418524e-03 2.665349e-01 2.665459e-01
4.853516e-01 4.390072e-03 2.340338e-03 2.665387e-01 2.665489e-01
4.858398e-01 4.243392e-03 2.262168e-03 2.665423e-01 2.665519e-01
4.863281e-01 4.096747e-03 2.184015e-03 2.665458e-01 2.665548e-01
4.868164e-01 3.950136e-03 2.105877e-03 2.665492e-01 2.665575e-01
4.873047e-01 3.803557e-03 2.027754e-03 2.665524e-01 2.665602e-01
4.877930e-01 3.657010e-03 1.949645e-03 2.665556e-01 2.665627e-01
4.882812e-01 3.510493e-03 1.871550e-03 2.665586e-01 2.665652e-01
4.887695e-01 3.364005e-03 1.793469e-03 2.665615e-01 2.665675e-01
4.892578e-01 3.217545e-03 1.715401e-03 2.665642e-01 2.665698e-01
4.897461e-01 3.071112e-03 1.637344e-03 2.665669e-01 2.665719e-01
4.902344e-01 2.924704e-03 1.559300e-03 2.665694e-01 2.665740e-01
4.907227e-01 2.778320e-03 1.481266e-03 2.665718e-01 2.665759e-01
4.912109e-01 2.631959e-03 1.403243e-03 2.665741e-01 2.665778e-01
4.916992e-01 2.485619e-03 1.325230e-03 2.665762e-01 2.665795e-01
4.921875e-01 2.339300e-03 1.247227e-03 2.665783e-01 2.665812e-01
4.926758e-01 2.193001e-03 1.169232e-03 2.665802e-01 2.665827e-01
4.931641e-01 2.046719e-03 1.091246e-03 2.665819e-01 2.665842e-01
4.936523e-01 1.900455e-03 1.013267e-03 2.665836e-01 2.665855e-01
4.941406e-01 1.754206e-03 9.352960e-04 2.665851e-01 2.665868e-01
4.946289e-01 1.607971e-03 8.573313e-04 2.665865e-01 2.665879e-01
4.951172e-01 1.461750e-03 7.793727e-04 2.665878e-01 2.665890e-01
4.956055e-01 1.315541e-03 7.014197e-04 2.665890e-01 2.665899e-01
4.960938e-01 1.169342e-03 6.234716e-04 2.665900e-01 2.665908e-01
4.965820e-01 1.023153e-03 5.455279e-04 2.665910e-01 2.665915e-01
4.970703e-01 8.769729e-04 4.675882e-04 2.665918e-01 2.665922e-01
4.975586e-01 7.307997e-04 3.896517e-04 2.665924e-01 2.665927e-01
4.980469e-01 5.846325e-04 3.117181e-04 2.665930e-01 2.665932e-01
4.985352e-01 4.384702e-04 2.337866e-04 2.665934e-01 2.665935e-01
4.990234e-01 2.923115e-04 1.558568e-04 2.665937e-01 2.665938e-01
4.995117e-01 1.461551e-04 7.792813e-05 2.665939e-01 2.665939e-01
5.000000e-01 0.000000e+00 0.000000e+00 2.665939e-01 2.665939e-01


==> Figures/zoom-log-p.dat <==
d ref n0 n1 n2
9.536743164e-07 1.106246183e-02 1.437995556e-11 1.828564661e-10 2.244352398e-09
1.907348633e-06 1.270743171e-02 5.751939203e-11 7.314033684e-10 8.976304686e-09
2.861022949e-06 1.378085097e-02 1.294176433e-10 1.645607040e-09 2.019419962e-08
3.814697266e-06 1.459700590e-02 2.300740709e-10 2.925433770e-09 3.589637984e-08
4.768371582e-06 1.526320672e-02 3.594880088e-10 4.570849893e-09 5.608118815e-08
6.675720215e-06 1.632568427e-02 7.045858064e-10 8.958315534e-09 1.098920597e-07
7.629394531e-06 1.676755667e-02 9.202683476e-10 1.170029765e-08 1.435148084e-07
9.536743164e-06 1.753282045e-02 1.437897454e-09 1.828059210e-08 2.241866451e-07
1.239776611e-05 1.847738279e-02 2.429991319e-09 3.089135382e-08 3.787353891e-07
1.525878906e-05 1.926086477e-02 3.680849708e-09 4.678969111e-08 5.734935450e-07
1.811981201e-05 1.993436959e-02 5.190454941e-09 6.597469429e-08 8.084163659e-07
2.288818359e-05 2.088786416e-02 8.281408559e-09 1.052509311e-07 1.289087677e-06
2.765655518e-05 2.169358791e-02 1.209097231e-08 1.536500574e-07 1.880996044e-06
3.433227539e-05 2.265229909e-02 1.863147063e-08 2.367272704e-07 2.896151577e-06
4.291534424e-05 2.368613993e-02 2.910968228e-08 3.697840267e-07 4.520202820e-06
5.340576172e-05 2.474511033e-02 4.507670812e-08 5.724693704e-07 6.990647509e-06
6.580352783e-05 2.580011306e-02 6.842761725e-08 8.687617414e-07 1.059593764e-05
8.106231689e-05 2.689896555e-02 1.038289061e-07 1.317730150e-06 1.604781107e-05
1.001358032e-04 2.806012862e-02 1.584137973e-07 2.009554267e-06 2.442727687e-05
1.239776611e-04 2.928467939e-02 2.427831665e-07 3.078032843e-06 3.732737887e-05
1.525878906e-04 3.052641527e-02 3.676823338e-07 4.658269974e-06 5.633111530e-05
1.888275146e-04 3.185553195e-02 5.629083098e-07 7.125338795e-06 8.585433010e-05
2.326965332e-04 3.321465964e-02 8.545450039e-07 1.080530836e-05 1.296236919e-04
2.880096436e-04 3.466197111e-02 1.308511229e-06 1.652309495e-05 1.971111476e-04
3.557205200e-04 3.615710677e-02 1.995016198e-06 2.515002597e-05 2.979587197e-04
4.396438599e-04 3.772177724e-02 3.045365410e-06 3.831191636e-05 4.499693230e-04
5.426406860e-04 3.934363617e-02 4.635583841e-06 5.816921156e-05 6.758388596e-04
6.704330444e-04 4.104339016e-02 7.068811389e-06 8.842126773e-05 1.013350554e-03
8.287429810e-04 4.282094929e-02 1.078759004e-05 1.344055452e-04 1.513794014e-03
1.023292542e-03 4.466553436e-02 1.642125715e-05 2.035977687e-04 2.243076541e-03
1.264572144e-03 4.659739814e-02 2.502947708e-05 3.084307639e-04 3.302688373e-03
1.562118530e-03 4.860895529e-02 3.810233839e-05 4.659500332e-04 4.808520151e-03
1.930236816e-03 5.071032664e-02 5.800342215e-05 7.025517669e-04 6.905062817e-03
2.385139465e-03 5.290274577e-02 8.823868327e-05 1.055962736e-03 9.719112719e-03
2.946853638e-03 5.518853687e-02 1.340798584e-04 1.580322459e-03 1.328259168e-02
3.640174866e-03 5.757104533e-02 2.034361771e-04 2.351947006e-03 1.734229172e-02
4.497528076e-03 6.005900067e-02 3.083661160e-04 3.478032269e-03 2.104494254e-02
5.557060242e-03 6.265528387e-02 4.666501648e-04 5.097960557e-03 2.361675508e-02
6.865501404e-03 6.536284798e-02 7.045055460e-04 7.382022282e-03 2.509479556e-02
8.481979370e-03 6.818791636e-02 1.060667035e-03 1.051458089e-02 2.686585806e-02
1.047992706e-02 7.113714155e-02 1.591570525e-03 1.463091320e-02 3.049053247e-02
1.294708252e-02 7.421363197e-02 2.377065961e-03 1.965325961e-02 3.416774216e-02
1.599693298e-02 7.742702834e-02 3.530585723e-03 2.495099951e-02 3.671969254e-02
1.976394653e-02 8.078162377e-02 5.203863007e-03 2.921545706e-02 4.041914164e-02
2.441787720e-02 8.428619105e-02 7.593759045e-03 3.192061594e-02 4.373855810e-02
3.016757965e-02 8.794997195e-02 1.093209990e-02 3.370681629e-02 4.746674045e-02
3.727245331e-02 9.178473432e-02 1.544486025e-02 3.715285800e-02 5.129958320e-02
4.604911804e-02 9.580305947e-02 2.123134292e-02 4.247546801e-02 5.530909419e-02
5.689334869e-02 1.000237291e-01 2.798830660e-02 4.646481901e-02 5.952585889e-02
7.029151917e-02 1.044706432e-01 3.447095874e-02 5.052797106e-02 6.396881665e-02
8.684444427e-02 1.091774918e-01 3.933905185e-02 5.547233898e-02 6.867127394e-02
1.072950363e-01 1.141937269e-01 4.249277989e-02 6.040174144e-02 7.368268650e-02
1.325626373e-01 1.195948086e-01 4.575141495e-02 6.574001930e-02 7.907840235e-02
1.637802124e-01 1.255001785e-01 5.199808863e-02 7.162075800e-02 8.497769924e-02
2.023487091e-01 1.321123480e-01 5.969273655e-02 7.819693220e-02 9.158285135e-02
2.500000000e-01 1.398048734e-01 6.638565453e-02 8.584087510e-02 9.926704254e-02


==> Figures/zoom-log-s.dat <==
d ref n0 n1 n2
9.536743164e-07 3.795133263e-03 5.203948383e-12 6.327249835e-11 7.675020619e-10
1.907348633e-06 4.359463336e-03 2.081579353e-11 2.530823329e-10 3.069631216e-09
2.861022949e-06 4.727714925e-03 4.683498034e-11 5.694177352e-10 6.905820804e-09
3.814697266e-06 5.007708362e-03 8.326139778e-11 1.012266937e-09 1.227550506e-08
4.768371582e-06 5.236257931e-03 1.300948238e-10 1.581618503e-09 1.917811754e-08
6.675720215e-06 5.600755811e-03 2.549818134e-10 3.099781543e-09 3.757986322e-08
7.629394531e-06 5.752346355e-03 3.330349330e-10 4.048569813e-09 4.907786399e-08
9.536743164e-06 6.014880867e-03 5.203588671e-10 6.325501012e-09 7.666529078e-08
1.239776611e-05 6.338926267e-03 8.793857864e-10 1.068910993e-08 1.295165020e-07
1.525878906e-05 6.607710785e-03 1.332056021e-09 1.619029322e-08 1.961182109e-07
1.811981201e-05 6.838766085e-03 1.878363243e-09 2.282873535e-08 2.764551310e-07
2.288818359e-05 7.165875801e-03 2.996939363e-09 3.641919122e-08 4.408311726e-07
2.765655518e-05 7.442290654e-03 4.375568685e-09 5.316636409e-08 6.432473499e-07
3.433227539e-05 7.771189984e-03 6.742482350e-09 8.191291145e-08 9.904026828e-07
4.291534424e-05 8.125863579e-03 1.053438925e-08 1.279534529e-07 1.545784518e-06
5.340576172e-05 8.489158191e-03 1.631259827e-08 1.980869488e-07 2.390611816e-06
6.580352783e-05 8.851091595e-03 2.476288452e-08 3.006103939e-07 3.623529434e-06
8.106231689e-05 9.228068207e-03 3.757393729e-08 4.559628044e-07 5.487937032e-06
1.001358032e-04 9.626421228e-03 5.732706376e-08 6.953479936e-07 8.353520124e-06
1.239776611e-04 1.004652013e-02 8.785836070e-08 1.065062598e-06 1.276507616e-05
1.525878906e-04 1.047251438e-02 1.330560673e-07 1.611854508e-06 1.926397980e-05
1.888275146e-04 1.092848545e-02 2.037024625e-07 2.465504575e-06 2.936040907e-05
2.326965332e-04 1.139475165e-02 3.092356534e-07 3.738835685e-06 4.432890649e-05
2.880096436e-04 1.189126961e-02 4.735076827e-07 5.717277165e-06 6.740891082e-05
3.557205200e-04 1.240419299e-02 7.219212411e-07 8.702311148e-06 1.018982132e-04
4.396438599e-04 1.294096917e-02 1.101983605e-06 1.325647186e-05 1.538859159e-04
5.426406860e-04 1.349736152e-02 1.677377193e-06 2.012726079e-05 2.311351781e-04
6.704330444e-04 1.408047198e-02 2.557766919e-06 3.059461595e-05 3.465704000e-04
8.287429810e-04 1.469026712e-02 3.903232776e-06 4.650518958e-05 5.177379292e-04
1.023292542e-03 1.532304528e-02 5.941395778e-06 7.044533317e-05 7.671885079e-04
1.264572144e-03 1.598574823e-02 9.055481201e-06 1.067162577e-04 1.129653301e-03
1.562118530e-03 1.667576487e-02 1.378426885e-05 1.612145792e-04 1.644808228e-03
1.930236816e-03 1.739655318e-02 2.098221467e-05 2.430710635e-04 2.362150981e-03
2.385139465e-03 1.814851521e-02 3.191640254e-05 3.653345661e-04 3.325203394e-03
2.946853638e-03 1.893241612e-02 4.849145017e-05 5.467283066e-04 4.545185100e-03
3.640174866e-03 1.974935458e-02 7.356366524e-05 8.136400302e-04 5.936077010e-03
4.497528076e-03 2.060224927e-02 1.114855493e-04 1.203125139e-03 7.207094807e-03
5.557060242e-03 2.149197358e-02 1.686703740e-04 1.763343882e-03 8.094233000e-03
6.865501404e-03 2.241936580e-02 2.545658173e-04 2.553090452e-03 8.609188884e-03
8.481979370e-03 2.338629270e-02 3.831138892e-04 3.635912794e-03 9.222001143e-03
1.047992706e-02 2.439462580e-02 5.745951089e-04 5.058154885e-03 1.046159241e-02
1.294708252e-02 2.544481018e-02 8.576378476e-04 6.792037447e-03 1.171502300e-02
1.599693298e-02 2.653919281e-02 1.272782827e-03 8.617696380e-03 1.258436261e-02
1.976394653e-02 2.767779430e-02 1.873984609e-03 1.007973698e-02 1.384422198e-02
2.441787720e-02 2.886139508e-02 2.730679249e-03 1.099387370e-02 1.496380097e-02
3.016757965e-02 3.008975940e-02 3.923357352e-03 1.158022832e-02 1.621597497e-02
3.727245331e-02 3.136170133e-02 5.527369257e-03 1.273064420e-02 1.748860301e-02
4.604911804e-02 3.267355658e-02 7.566549368e-03 1.450762912e-02 1.879853143e-02
5.689334869e-02 3.401947284e-02 9.908306459e-03 1.577261483e-02 2.014438478e-02
7.029151917e-02 3.538871216e-02 1.206043806e-02 1.701721058e-02 2.151362725e-02
8.684444427e-02 3.676348217e-02 1.349393479e-02 1.848548571e-02 2.288836343e-02
1.072950363e-01 3.811486187e-02 1.415696595e-02 1.981642181e-02 2.423971023e-02
1.325626373e-01 3.939601672e-02 1.475221842e-02 2.108478742e-02 2.552083862e-02
1.637802124e-01 4.053032439e-02 1.628170010e-02 2.222295598e-02 2.665512680e-02
2.023487091e-01 4.139021588e-02 1.753145327e-02 2.308460788e-02 2.751500550e-02
2.500000000e-01 4.175337218e-02 1.738229530e-02 2.344738891e-02 2.787815683e-02


==> Figures/zoom-main-p.dat <==
p ref n0 n1 n2
2.000732422e-01 4.241318476e-02 4.264528116e-02 4.158516998e-02 4.237057624e-02
2.001953125e-01 4.246173021e-02 4.272309952e-02 4.163336590e-02 4.241917229e-02
2.003173828e-01 4.251036661e-02 4.280100739e-02 4.168201173e-02 4.246786187e-02
2.004394531e-01 4.255909437e-02 4.287900342e-02 4.173111370e-02 4.251664454e-02
2.005615234e-01 4.260791391e-02 4.295708622e-02 4.178067809e-02 4.256551985e-02
2.006835938e-01 4.265682565e-02 4.303525442e-02 4.183071114e-02 4.261448736e-02
2.008056641e-01 4.270583002e-02 4.311350665e-02 4.188121911e-02 4.266354662e-02
2.009277344e-01 4.275492743e-02 4.319184153e-02 4.193220824e-02 4.271269719e-02
2.010498047e-01 4.280411831e-02 4.327025768e-02 4.198368481e-02 4.276193863e-02
2.011718750e-01 4.285340310e-02 4.334875374e-02 4.203565505e-02 4.281127049e-02
2.012939453e-01 4.290278223e-02 4.342732832e-02 4.208812523e-02 4.286069233e-02
2.014160156e-01 4.295225614e-02 4.350598006e-02 4.214110160e-02 4.291020371e-02
2.015380859e-01 4.300182527e-02 4.358470758e-02 4.219459041e-02 4.295980417e-02
2.016601562e-01 4.305149006e-02 4.366350951e-02 4.224859791e-02 4.300949328e-02
2.017822266e-01 4.310125095e-02 4.374238446e-02 4.230313037e-02 4.305927060e-02
2.019042969e-01 4.315110841e-02 4.382133107e-02 4.235819404e-02 4.310913567e-02
2.020263672e-01 4.320106287e-02 4.390034797e-02 4.241379517e-02 4.315908805e-02
2.021484375e-01 4.325111481e-02 4.397943377e-02 4.246994001e-02 4.320912730e-02
2.022705078e-01 4.330126467e-02 4.405858711e-02 4.252663482e-02 4.325925298e-02
2.023925781e-01 4.335151292e-02 4.413780660e-02 4.258388585e-02 4.330946465e-02
2.025146484e-01 4.340186002e-02 4.421709088e-02 4.264169936e-02 4.335976185e-02
2.026367188e-01 4.345230645e-02 4.429643857e-02 4.270008160e-02 4.341014414e-02
2.027587891e-01 4.350285268e-02 4.437584830e-02 4.275903883e-02 4.346061108e-02
2.028808594e-01 4.355349918e-02 4.445531869e-02 4.281857730e-02 4.351116223e-02
2.030029297e-01 4.360424643e-02 4.453484836e-02 4.287870327e-02 4.356179714e-02
2.031250000e-01 4.365509493e-02 4.461443595e-02 4.293942298e-02 4.361251537e-02
2.032470703e-01 4.370604514e-02 4.469408008e-02 4.300073979e-02 4.366331692e-02
2.033691406e-01 4.375709757e-02 4.477377937e-02 4.306264542e-02 4.371420356e-02
2.034912109e-01 4.380825271e-02 4.485353246e-02 4.312512867e-02 4.376517754e-02
2.036132812e-01 4.385951105e-02 4.493333796e-02 4.318817835e-02 4.381624106e-02
2.037353516e-01 4.391087310e-02 4.501319450e-02 4.325178328e-02 4.386739636e-02
2.038574219e-01 4.396233936e-02 4.509310070e-02 4.331593226e-02 4.391864567e-02
2.039794922e-01 4.401391034e-02 4.517305520e-02 4.338061411e-02 4.396999121e-02
2.041015625e-01 4.406558655e-02 4.525305662e-02 4.344581764e-02 4.402143521e-02
2.042236328e-01 4.411736851e-02 4.533310359e-02 4.351153166e-02 4.407297988e-02
2.043457031e-01 4.416925674e-02 4.541319472e-02 4.357774497e-02 4.412462747e-02
2.044677734e-01 4.422125176e-02 4.549332865e-02 4.364444638e-02 4.417638020e-02
2.045898438e-01 4.427335410e-02 4.557350400e-02 4.371162472e-02 4.422824028e-02
2.047119141e-01 4.432556430e-02 4.565371940e-02 4.377926879e-02 4.428020996e-02
2.048339844e-01 4.437788288e-02 4.573397347e-02 4.384736739e-02 4.433229144e-02
2.049560547e-01 4.443031039e-02 4.581426483e-02 4.391590934e-02 4.438448697e-02
2.050781250e-01 4.448284737e-02 4.589459213e-02 4.398488346e-02 4.443679877e-02
2.052001953e-01 4.453549438e-02 4.597495397e-02 4.405427854e-02 4.448922906e-02
2.053222656e-01 4.458825195e-02 4.605534898e-02 4.412408340e-02 4.454178006e-02
2.054443359e-01 4.464112066e-02 4.613577580e-02 4.419428686e-02 4.459445402e-02
2.055664062e-01 4.469410105e-02 4.621623304e-02 4.426487772e-02 4.464725314e-02
2.056884766e-01 4.474719370e-02 4.629671934e-02 4.433584478e-02 4.470017966e-02
2.058105469e-01 4.480039917e-02 4.637723331e-02 4.440717687e-02 4.475323581e-02
2.059326172e-01 4.485371805e-02 4.645777359e-02 4.447886280e-02 4.480642381e-02
2.060546875e-01 4.490715090e-02 4.653833880e-02 4.455089136e-02 4.485974588e-02
2.061767578e-01 4.496069831e-02 4.661892756e-02 4.462325138e-02 4.491320426e-02
2.062988281e-01 4.501436086e-02 4.669953850e-02 4.469593166e-02 4.496680116e-02
2.064208984e-01 4.506813916e-02 4.678017025e-02 4.476892102e-02 4.502053882e-02
2.065429688e-01 4.512203379e-02 4.686082143e-02 4.484220826e-02 4.507441946e-02
2.066650391e-01 4.517604536e-02 4.694149066e-02 4.491578220e-02 4.512844531e-02
2.067871094e-01 4.523017448e-02 4.702217659e-02 4.498963164e-02 4.518261859e-02
2.069091797e-01 4.528442175e-02 4.710287781e-02 4.506374539e-02 4.523694154e-02
2.070312500e-01 4.533878778e-02 4.718359298e-02 4.513811228e-02 4.529141636e-02
2.071533203e-01 4.539327321e-02 4.726432070e-02 4.521272110e-02 4.534604452e-02
2.072753906e-01 4.544787866e-02 4.734505961e-02 4.528756067e-02 4.540082428e-02
2.073974609e-01 4.550260475e-02 4.742580833e-02 4.536261979e-02 4.545575315e-02
2.075195312e-01 4.555745213e-02 4.750656549e-02 4.543788728e-02 4.551082863e-02
2.076416016e-01 4.561242143e-02 4.758732971e-02 4.551335195e-02 4.556604822e-02
2.077636719e-01 4.566751329e-02 4.766809962e-02 4.558900261e-02 4.562140940e-02
2.078857422e-01 4.572272838e-02 4.774887385e-02 4.566482807e-02 4.567690969e-02
2.080078125e-01 4.577806735e-02 4.782965101e-02 4.574081714e-02 4.573254657e-02
2.081298828e-01 4.583353086e-02 4.791042974e-02 4.581695863e-02 4.578831756e-02
2.082519531e-01 4.588911957e-02 4.799120866e-02 4.589324134e-02 4.584422013e-02
2.083740234e-01 4.594483416e-02 4.807198640e-02 4.596965410e-02 4.590025180e-02
2.084960938e-01 4.600067531e-02 4.815276158e-02 4.604618571e-02 4.595641006e-02
2.086181641e-01 4.605664370e-02 4.823353282e-02 4.612282498e-02 4.601269241e-02
2.087402344e-01 4.611274002e-02 4.831429876e-02 4.619956073e-02 4.606909635e-02
2.088623047e-01 4.616896496e-02 4.839505803e-02 4.627638175e-02 4.612561937e-02
2.089843750e-01 4.622531924e-02 4.847580923e-02 4.635327687e-02 4.618225898e-02
2.091064453e-01 4.628180354e-02 4.855655101e-02 4.643023489e-02 4.623901266e-02
2.092285156e-01 4.633841860e-02 4.863728198e-02 4.650724462e-02 4.629587793e-02
2.093505859e-01 4.639516511e-02 4.871800078e-02 4.658429488e-02 4.635285227e-02
2.094726562e-01 4.645204382e-02 4.879870602e-02 4.666137448e-02 4.640993319e-02
2.095947266e-01 4.650905545e-02 4.887939634e-02 4.673847221e-02 4.646711818e-02
2.097167969e-01 4.656620074e-02 4.896007035e-02 4.681557691e-02 4.652440474e-02
2.098388672e-01 4.662348042e-02 4.904072669e-02 4.689267736e-02 4.658179037e-02
2.099609375e-01 4.668089526e-02 4.912136398e-02 4.696976240e-02 4.663927257e-02
2.100830078e-01 4.673844601e-02 4.920198085e-02 4.704682082e-02 4.669684884e-02
2.102050781e-01 4.679613342e-02 4.928257592e-02 4.712384144e-02 4.675451667e-02
2.103271484e-01 4.685395827e-02 4.936314782e-02 4.720081306e-02 4.681227356e-02
2.104492188e-01 4.691192134e-02 4.944369517e-02 4.727772450e-02 4.687011700e-02
2.105712891e-01 4.697002340e-02 4.952421659e-02 4.735456457e-02 4.692804451e-02
2.106933594e-01 4.702826525e-02 4.960471073e-02 4.743132208e-02 4.698605358e-02
2.108154297e-01 4.708664768e-02 4.968517619e-02 4.750798584e-02 4.704414169e-02
2.109375000e-01 4.714517150e-02 4.976561161e-02 4.758454465e-02 4.710230636e-02
2.110595703e-01 4.720383751e-02 4.984601561e-02 4.766098734e-02 4.716054667e-02
2.111816406e-01 4.726264653e-02 4.992638681e-02 4.773730271e-02 4.721886810e-02
2.113037109e-01 4.732159939e-02 5.000672385e-02 4.781347956e-02 4.727727770e-02
2.114257812e-01 4.738069691e-02 5.008702535e-02 4.788950672e-02 4.733578254e-02
2.115478516e-01 4.743993995e-02 5.016728993e-02 4.796537299e-02 4.739438968e-02
2.116699219e-01 4.749932934e-02 5.024751622e-02 4.804106718e-02 4.745310619e-02
2.117919922e-01 4.755886593e-02 5.032770285e-02 4.811657810e-02 4.751193913e-02
2.119140625e-01 4.761855060e-02 5.040784844e-02 4.819189456e-02 4.757089555e-02
2.120361328e-01 4.767838420e-02 5.048795161e-02 4.826700538e-02 4.762998253e-02
2.121582031e-01 4.773836762e-02 5.056801100e-02 4.834189936e-02 4.768920713e-02
2.122802734e-01 4.779850174e-02 5.064802523e-02 4.841656532e-02 4.774857641e-02
2.124023438e-01 4.785878746e-02 5.072799292e-02 4.849099205e-02 4.780809743e-02
2.125244141e-01 4.791922567e-02 5.080791269e-02 4.856516839e-02 4.786777725e-02
2.126464844e-01 4.797981729e-02 5.088778319e-02 4.863908313e-02 4.792762295e-02
2.127685547e-01 4.804056323e-02 5.096760302e-02 4.871272508e-02 4.798764157e-02
2.128906250e-01 4.810146442e-02 5.104737082e-02 4.878608306e-02 4.804784019e-02
2.130126953e-01 4.816252180e-02 5.112708522e-02 4.885914587e-02 4.810822587e-02
2.131347656e-01 4.822373630e-02 5.120674483e-02 4.893190233e-02 4.816880568e-02
2.132568359e-01 4.828510888e-02 5.128634828e-02 4.900434125e-02 4.822958666e-02
2.133789062e-01 4.834664051e-02 5.136589420e-02 4.907645144e-02 4.829057589e-02
2.135009766e-01 4.840833215e-02 5.144538122e-02 4.914822170e-02 4.835178043e-02
2.136230469e-01 4.847018478e-02 5.152480796e-02 4.921964085e-02 4.841320735e-02
2.137451172e-01 4.853219939e-02 5.160417304e-02 4.929069770e-02 4.847486370e-02
2.138671875e-01 4.859437698e-02 5.168347510e-02 4.936138106e-02 4.853675655e-02
2.139892578e-01 4.865671855e-02 5.176271275e-02 4.943167974e-02 4.859889296e-02
2.141113281e-01 4.871922512e-02 5.184188463e-02 4.950158255e-02 4.866128000e-02
2.142333984e-01 4.878189773e-02 5.192098935e-02 4.957107830e-02 4.872392472e-02
2.143554688e-01 4.884473739e-02 5.200002555e-02 4.964015580e-02 4.878683420e-02
2.144775391e-01 4.890774517e-02 5.207899185e-02 4.970880386e-02 4.885001549e-02
2.145996094e-01 4.897092211e-02 5.215788687e-02 4.977701129e-02 4.891347566e-02
2.147216797e-01 4.903426929e-02 5.223670925e-02 4.984476690e-02 4.897722176e-02
2.148437500e-01 4.909778778e-02 5.231545760e-02 4.991205950e-02 4.904126087e-02
2.149658203e-01 4.916147866e-02 5.239413056e-02 4.997887791e-02 4.910559713e-02
2.150878906e-01 4.922534304e-02 5.247272674e-02 5.004521093e-02 4.917022302e-02
2.152099609e-01 4.928938203e-02 5.255124478e-02 5.011104738e-02 4.923512810e-02
2.153320312e-01 4.935359674e-02 5.262968330e-02 5.017637606e-02 4.930030193e-02
2.154541016e-01 4.941798831e-02 5.270804092e-02 5.024118578e-02 4.936573408e-02
2.155761719e-01 4.948255787e-02 5.278631628e-02 5.030546536e-02 4.943141410e-02
2.156982422e-01 4.954730658e-02 5.286450799e-02 5.036920360e-02 4.949733156e-02
2.158203125e-01 4.961223561e-02 5.294261468e-02 5.043238932e-02 4.956347603e-02
2.159423828e-01 4.967734613e-02 5.302063498e-02 5.049501132e-02 4.962983705e-02
2.160644531e-01 4.974263933e-02 5.309856751e-02 5.055705842e-02 4.969640421e-02
2.161865234e-01 4.980811640e-02 5.317641091e-02 5.061851942e-02 4.976316705e-02
2.163085938e-01 4.987377857e-02 5.325416379e-02 5.067938315e-02 4.983011514e-02
2.164306641e-01 4.993962706e-02 5.333182478e-02 5.073963840e-02 4.989723804e-02
2.165527344e-01 5.000566310e-02 5.340939250e-02 5.079927399e-02 4.996452532e-02
2.166748047e-01 5.007188795e-02 5.348686559e-02 5.085827872e-02 5.003196653e-02
2.167968750e-01 5.013830286e-02 5.356424267e-02 5.091664142e-02 5.009955125e-02
2.169189453e-01 5.020490912e-02 5.364152235e-02 5.097435089e-02 5.016726902e-02
2.170410156e-01 5.027170800e-02 5.371870328e-02 5.103139593e-02 5.023510942e-02
2.171630859e-01 5.033870082e-02 5.379578407e-02 5.108776536e-02 5.030306200e-02
2.172851562e-01 5.040588889e-02 5.387276336e-02 5.114344800e-02 5.037111633e-02
2.174072266e-01 5.047327354e-02 5.394963976e-02 5.119843264e-02 5.043926197e-02
2.175292969e-01 5.054085611e-02 5.402641190e-02 5.125270811e-02 5.050748848e-02
2.176513672e-01 5.060863796e-02 5.410307840e-02 5.130626321e-02 5.057578543e-02
2.177734375e-01 5.067662046e-02 5.417963790e-02 5.135908675e-02 5.064414237e-02
2.178955078e-01 5.074480500e-02 5.425608902e-02 5.141116754e-02 5.071254887e-02
2.180175781e-01 5.081319299e-02 5.433243039e-02 5.146249440e-02 5.078099449e-02
2.181396484e-01 5.088178583e-02 5.440866062e-02 5.151305613e-02 5.084946880e-02
2.182617188e-01 5.095058496e-02 5.448477835e-02 5.156284154e-02 5.091796135e-02
2.183837891e-01 5.101959182e-02 5.456078220e-02 5.161183944e-02 5.098646170e-02
2.185058594e-01 5.108880788e-02 5.463667080e-02 5.166003865e-02 5.105495943e-02
2.186279297e-01 5.115823462e-02 5.471244277e-02 5.170742798e-02 5.112344409e-02
2.187500000e-01 5.122787353e-02 5.478809673e-02 5.175399623e-02 5.119190524e-02
2.188720703e-01 5.129772613e-02 5.486363133e-02 5.179973914e-02 5.126033821e-02
2.189941406e-01 5.136779393e-02 5.493904517e-02 5.184468012e-02 5.132876141e-02
2.191162109e-01 5.143807849e-02 5.501433688e-02 5.188884953e-02 5.139719901e-02
2.192382812e-01 5.150858137e-02 5.508950510e-02 5.193227770e-02 5.146567517e-02
2.193603516e-01 5.157930415e-02 5.516454845e-02 5.197499497e-02 5.153421406e-02
2.194824219e-01 5.165024841e-02 5.523946554e-02 5.201703170e-02 5.160283986e-02
2.196044922e-01 5.172141579e-02 5.531425502e-02 5.205841821e-02 5.167157674e-02
2.197265625e-01 5.179280791e-02 5.538891549e-02 5.209918485e-02 5.174044886e-02
2.198486328e-01 5.186442642e-02 5.546344560e-02 5.213936197e-02 5.180948039e-02
2.199707031e-01 5.193627299e-02 5.553784396e-02 5.217897991e-02 5.187869550e-02
2.200927734e-01 5.200834931e-02 5.561210921e-02 5.221806901e-02 5.194811837e-02
2.202148438e-01 5.208065709e-02 5.568623995e-02 5.225665961e-02 5.201777316e-02
2.203369141e-01 5.215319806e-02 5.576023484e-02 5.229478206e-02 5.208768404e-02
2.204589844e-01 5.222597397e-02 5.583409247e-02 5.233246669e-02 5.215787519e-02
2.205810547e-01 5.229898658e-02 5.590781150e-02 5.236974385e-02 5.222837076e-02
2.207031250e-01 5.237223768e-02 5.598139053e-02 5.240664388e-02 5.229919494e-02
2.208251953e-01 5.244572909e-02 5.605482819e-02 5.244319713e-02 5.237037189e-02
2.209472656e-01 5.251946263e-02 5.612812312e-02 5.247943394e-02 5.244192578e-02
2.210693359e-01 5.259344015e-02 5.620127393e-02 5.251538464e-02 5.251388078e-02
2.211914062e-01 5.266766354e-02 5.627427925e-02 5.255107959e-02 5.258626106e-02
2.213134766e-01 5.274213469e-02 5.634713771e-02 5.258654912e-02 5.265909079e-02
2.214355469e-01 5.281685551e-02 5.641984793e-02 5.262182357e-02 5.273239413e-02
2.215576172e-01 5.289182795e-02 5.649240854e-02 5.265693330e-02 5.280619527e-02
2.216796875e-01 5.296705398e-02 5.656481817e-02 5.269190864e-02 5.288051837e-02
2.218017578e-01 5.304253558e-02 5.663707543e-02 5.272677993e-02 5.295538760e-02
2.219238281e-01 5.311827477e-02 5.670917897e-02 5.276157751e-02 5.303082712e-02
2.220458984e-01 5.319427359e-02 5.678112739e-02 5.279633174e-02 5.310686111e-02
2.221679688e-01 5.327053410e-02 5.685291933e-02 5.283107295e-02 5.318351374e-02
2.222900391e-01 5.334705838e-02 5.692455341e-02 5.286583148e-02 5.326080918e-02
2.224121094e-01 5.342384856e-02 5.699602826e-02 5.290063768e-02 5.333877159e-02
2.225341797e-01 5.350090677e-02 5.706734250e-02 5.293552188e-02 5.341742516e-02
2.226562500e-01 5.357823519e-02 5.713849476e-02 5.297051444e-02 5.349679403e-02
2.227783203e-01 5.365583600e-02 5.720948367e-02 5.300564569e-02 5.357689170e-02
2.229003906e-01 5.373371142e-02 5.728030785e-02 5.304094597e-02 5.365768882e-02
2.230224609e-01 5.381186372e-02 5.735096593e-02 5.307644564e-02 5.373914537e-02
2.231445312e-01 5.389029516e-02 5.742145652e-02 5.311217502e-02 5.382122132e-02
2.232666016e-01 5.396900805e-02 5.749177827e-02 5.314816447e-02 5.390387665e-02
2.233886719e-01 5.404800474e-02 5.756192979e-02 5.318444432e-02 5.398707131e-02
2.235107422e-01 5.412728759e-02 5.763190971e-02 5.322104492e-02 5.407076530e-02
2.236328125e-01 5.420685899e-02 5.770171665e-02 5.325799661e-02 5.415491857e-02
2.237548828e-01 5.428672138e-02 5.777134924e-02 5.329532973e-02 5.423949110e-02
2.238769531e-01 5.436687721e-02 5.784080611e-02 5.333307463e-02 5.432444285e-02
2.239990234e-01 5.444732899e-02 5.791008589e-02 5.337126165e-02 5.440973381e-02
2.241210938e-01 5.452807923e-02 5.797918718e-02 5.340992112e-02 5.449532394e-02
2.242431641e-01 5.460913049e-02 5.804810864e-02 5.344908340e-02 5.458117322e-02
2.243652344e-01 5.469048538e-02 5.811684887e-02 5.348877883e-02 5.466724161e-02
2.244873047e-01 5.477214651e-02 5.818540650e-02 5.352903774e-02 5.475348909e-02
2.246093750e-01 5.485411655e-02 5.825378017e-02 5.356989048e-02 5.483987563e-02
2.247314453e-01 5.493639820e-02 5.832196849e-02 5.361136739e-02 5.492636119e-02
2.248535156e-01 5.501899419e-02 5.838997009e-02 5.365349882e-02 5.501290576e-02
2.249755859e-01 5.510190730e-02 5.845778360e-02 5.369631510e-02 5.509946930e-02
2.250976562e-01 5.518514034e-02 5.852540765e-02 5.373984658e-02 5.518601179e-02
2.252197266e-01 5.526869616e-02 5.859284085e-02 5.378412361e-02 5.527249319e-02
2.253417969e-01 5.535257764e-02 5.866008183e-02 5.382917652e-02 5.535887349e-02
2.254638672e-01 5.543678772e-02 5.872712923e-02 5.387503566e-02 5.544511263e-02
2.255859375e-01 5.552132937e-02 5.879398166e-02 5.392173136e-02 5.553117062e-02
2.257080078e-01 5.560620559e-02 5.886063775e-02 5.396929398e-02 5.561700740e-02
2.258300781e-01 5.569141945e-02 5.892709613e-02 5.401775385e-02 5.570258295e-02
2.259521484e-01 5.577697404e-02 5.899335542e-02 5.406714132e-02 5.578785726e-02
2.260742188e-01 5.586287249e-02 5.905941425e-02 5.411748672e-02 5.587279027e-02
2.261962891e-01 5.594911801e-02 5.912527124e-02 5.416882041e-02 5.595734198e-02
2.263183594e-01 5.603571381e-02 5.919092503e-02 5.422117272e-02 5.604147235e-02
2.264404297e-01 5.612266318e-02 5.925637422e-02 5.427457400e-02 5.612514134e-02
2.265625000e-01 5.620996945e-02 5.932161746e-02 5.432905459e-02 5.620830894e-02
2.266845703e-01 5.629763599e-02 5.938665337e-02 5.438464482e-02 5.629095609e-02
2.268066406e-01 5.638566622e-02 5.945148056e-02 5.444137505e-02 5.637314765e-02
2.269287109e-01 5.647406363e-02 5.951609768e-02 5.449927562e-02 5.645496945e-02
2.270507812e-01 5.656283173e-02 5.958050334e-02 5.455837687e-02 5.653650732e-02
2.271728516e-01 5.665197411e-02 5.964469616e-02 5.461870913e-02 5.661784709e-02
2.272949219e-01 5.674149440e-02 5.970867478e-02 5.468030276e-02 5.669907461e-02
2.274169922e-01 5.683139630e-02 5.977243783e-02 5.474318809e-02 5.678027569e-02
2.275390625e-01 5.692168353e-02 5.983598392e-02 5.480739548e-02 5.686153618e-02
2.276611328e-01 5.701235991e-02 5.989931168e-02 5.487295525e-02 5.694294190e-02
2.277832031e-01 5.710342930e-02 5.996241973e-02 5.493989775e-02 5.702457869e-02
2.279052734e-01 5.719489561e-02 6.002530671e-02 5.500825333e-02 5.710653238e-02
2.280273438e-01 5.728676282e-02 6.008797124e-02 5.507805233e-02 5.718888881e-02
2.281494141e-01 5.737903498e-02 6.015041195e-02 5.514932509e-02 5.727173381e-02
2.282714844e-01 5.747171619e-02 6.021262745e-02 5.522210195e-02 5.735515320e-02
2.283935547e-01 5.756481062e-02 6.027461638e-02 5.529641326e-02 5.743923283e-02
2.285156250e-01 5.765832250e-02 6.033637736e-02 5.537228935e-02 5.752405852e-02
2.286376953e-01 5.775225615e-02 6.039790902e-02 5.544976057e-02 5.760971612e-02
2.287597656e-01 5.784661593e-02 6.045920998e-02 5.552885727e-02 5.769629144e-02
2.288818359e-01 5.794140629e-02 6.052027887e-02 5.560960978e-02 5.778387032e-02
2.290039062e-01 5.803663173e-02 6.058111431e-02 5.569204845e-02 5.787253861e-02
2.291259766e-01 5.813229686e-02 6.064171494e-02 5.577620361e-02 5.796238212e-02
2.292480469e-01 5.822840634e-02 6.070207936e-02 5.586210562e-02 5.805348669e-02
2.293701172e-01 5.832496489e-02 6.076220622e-02 5.594978482e-02 5.814593816e-02
2.294921875e-01 5.842197736e-02 6.082209414e-02 5.603927154e-02 5.823982235e-02
2.296142578e-01 5.851944863e-02 6.088174174e-02 5.613059613e-02 5.833522511e-02
2.297363281e-01 5.861738369e-02 6.094114765e-02 5.622378893e-02 5.843223226e-02
2.298583984e-01 5.871578760e-02 6.100031049e-02 5.631888028e-02 5.853092963e-02
2.299804688e-01 5.881466553e-02 6.105922889e-02 5.641590053e-02 5.863140307e-02
2.301025391e-01 5.891402270e-02 6.111790147e-02 5.651488002e-02 5.873373839e-02
2.302246094e-01 5.901386446e-02 6.117632687e-02 5.661584910e-02 5.883802144e-02
2.303466797e-01 5.911419623e-02 6.123450370e-02 5.671883809e-02 5.894433804e-02
2.304687500e-01 5.921502352e-02 6.129243059e-02 5.682387735e-02 5.905277404e-02
2.305908203e-01 5.931635195e-02 6.135010617e-02 5.693099722e-02 5.916337619e-02
2.307128906e-01 5.941818724e-02 6.140752907e-02 5.704022805e-02 5.927603505e-02
2.308349609e-01 5.952053520e-02 6.146469790e-02 5.715160016e-02 5.939060208e-02
2.309570312e-01 5.962340175e-02 6.152161130e-02 5.726514391e-02 5.950692877e-02
2.310791016e-01 5.972679292e-02 6.157826789e-02 5.738088964e-02 5.962486660e-02
2.312011719e-01 5.983071485e-02 6.163466629e-02 5.749886769e-02 5.974426703e-02
2.313232422e-01 5.993517377e-02 6.169080514e-02 5.761910841e-02 5.986498156e-02
2.314453125e-01 6.004017606e-02 6.174668305e-02 5.774164213e-02 5.998686165e-02
2.315673828e-01 6.014572820e-02 6.180229866e-02 5.786649919e-02 6.010975878e-02
2.316894531e-01 6.025183678e-02 6.185765059e-02 5.799370995e-02 6.023352443e-02
2.318115234e-01 6.035850853e-02 6.191273746e-02 5.812330474e-02 6.035801009e-02
2.319335938e-01 6.046575030e-02 6.196755790e-02 5.825531391e-02 6.048306722e-02
2.320556641e-01 6.057356907e-02 6.202211053e-02 5.838976779e-02 6.060854731e-02
2.321777344e-01 6.068197195e-02 6.207639399e-02 5.852669674e-02 6.073430183e-02
2.322998047e-01 6.079096619e-02 6.213040689e-02 5.866613109e-02 6.086018226e-02
2.324218750e-01 6.090055920e-02 6.218414787e-02 5.880810118e-02 6.098604008e-02
2.325439453e-01 6.101075849e-02 6.223761554e-02 5.895263736e-02 6.111172677e-02
2.326660156e-01 6.112157175e-02 6.229080854e-02 5.909976997e-02 6.123709380e-02
2.327880859e-01 6.123300682e-02 6.234372549e-02 5.924952935e-02 6.136199265e-02
2.329101562e-01 6.134507169e-02 6.239636502e-02 5.940194585e-02 6.148627480e-02
2.330322266e-01 6.145777452e-02 6.244872574e-02 5.955704980e-02 6.160979173e-02
2.331542969e-01 6.157112361e-02 6.250080629e-02 5.971487155e-02 6.173239492e-02
2.332763672e-01 6.168512745e-02 6.255260530e-02 5.987544145e-02 6.185393583e-02
2.333984375e-01 6.179979470e-02 6.260412138e-02 6.003878983e-02 6.197426596e-02
2.335205078e-01 6.191513420e-02 6.265535316e-02 6.020494704e-02 6.209323678e-02
2.336425781e-01 6.203115497e-02 6.270629928e-02 6.037394341e-02 6.221069976e-02
2.337646484e-01 6.214786622e-02 6.275695835e-02 6.054580930e-02 6.232650638e-02
2.338867188e-01 6.226527736e-02 6.280732900e-02 6.072057505e-02 6.244050813e-02
2.340087891e-01 6.238339800e-02 6.285740985e-02 6.089827099e-02 6.255255647e-02
2.341308594e-01 6.250223793e-02 6.290719954e-02 6.107892746e-02 6.266250290e-02
2.342529297e-01 6.262180720e-02 6.295669669e-02 6.126257482e-02 6.277019887e-02
2.343750000e-01 6.274211603e-02 6.300589992e-02 6.144924341e-02 6.287549588e-02
2.344970703e-01 6.286317490e-02 6.305480786e-02 6.163894673e-02 6.297832266e-02
2.346191406e-01 6.298499450e-02 6.310341913e-02 6.183163096e-02 6.307891692e-02
2.347412109e-01 6.310758577e-02 6.315173236e-02 6.202722545e-02 6.317759368e-02
2.348632812e-01 6.323095989e-02 6.319974618e-02 6.222565955e-02 6.327466790e-02
2.349853516e-01 6.335512830e-02 6.324745921e-02 6.242686260e-02 6.337045458e-02
2.351074219e-01 6.348010270e-02 6.329487008e-02 6.263076395e-02 6.346526870e-02
2.352294922e-01 6.360589504e-02 6.334197741e-02 6.283729296e-02 6.355942526e-02
2.353515625e-01 6.373251758e-02 6.338877983e-02 6.304637895e-02 6.365323923e-02
2.354736328e-01 6.385998284e-02 6.343527597e-02 6.325795129e-02 6.374702560e-02
2.355957031e-01 6.398830365e-02 6.348146444e-02 6.347193932e-02 6.384109937e-02
2.357177734e-01 6.411749315e-02 6.352734388e-02 6.368827238e-02 6.393577551e-02
2.358398438e-01 6.424756477e-02 6.357291291e-02 6.390687983e-02 6.403136902e-02
2.359619141e-01 6.437853229e-02 6.361817016e-02 6.412769101e-02 6.412819488e-02
2.360839844e-01 6.451040983e-02 6.366311425e-02 6.435063526e-02 6.422656808e-02
2.362060547e-01 6.464321183e-02 6.370774381e-02 6.457564193e-02 6.432680360e-02
2.363281250e-01 6.477695312e-02 6.375205746e-02 6.480264038e-02 6.442921643e-02
2.364501953e-01 6.491164888e-02 6.379605383e-02 6.503155995e-02 6.453412156e-02
2.365722656e-01 6.504731468e-02 6.383973155e-02 6.526232997e-02 6.464183397e-02
2.366943359e-01 6.518396650e-02 6.388308924e-02 6.549487982e-02 6.475266866e-02
2.368164062e-01 6.532162072e-02 6.392612552e-02 6.572913881e-02 6.486694060e-02
2.369384766e-01 6.546029415e-02 6.396883903e-02 6.596503632e-02 6.498496479e-02
2.370605469e-01 6.560000403e-02 6.401122838e-02 6.620250167e-02 6.510705621e-02
2.371826172e-01 6.574076808e-02 6.405329221e-02 6.644146423e-02 6.523352985e-02
2.373046875e-01 6.588260447e-02 6.409502914e-02 6.668185333e-02 6.536470069e-02
2.374267578e-01 6.602553189e-02 6.413643779e-02 6.692359833e-02 6.550088372e-02
2.375488281e-01 6.616956950e-02 6.417751679e-02 6.716662856e-02 6.564239393e-02
2.376708984e-01 6.631473703e-02 6.421826477e-02 6.741087338e-02 6.578954631e-02
2.377929688e-01 6.646105474e-02 6.425868035e-02 6.765626214e-02 6.594265584e-02
2.379150391e-01 6.660854344e-02 6.429876216e-02 6.790272418e-02 6.610203751e-02
2.380371094e-01 6.675722458e-02 6.433850882e-02 6.815018884e-02 6.626800630e-02
2.381591797e-01 6.690712017e-02 6.437791897e-02 6.839858548e-02 6.644087720e-02
2.382812500e-01 6.705825289e-02 6.441699121e-02 6.864784344e-02 6.662096521e-02
2.384033203e-01 6.721064609e-02 6.445572419e-02 6.889789207e-02 6.680843940e-02
2.385253906e-01 6.736432379e-02 6.449411652e-02 6.914866072e-02 6.700288527e-02
2.386474609e-01 6.751931074e-02 6.453216683e-02 6.940007873e-02 6.720374243e-02
2.387695312e-01 6.767563244e-02 6.456987375e-02 6.965207544e-02 6.741045048e-02
2.388916016e-01 6.783331516e-02 6.460723590e-02 6.990458022e-02 6.762244900e-02
2.390136719e-01 6.799238599e-02 6.464425191e-02 7.015752240e-02 6.783917761e-02
2.391357422e-01 6.815287287e-02 6.468092041e-02 7.041083132e-02 6.806007591e-02
2.392578125e-01 6.831480461e-02 6.471724002e-02 7.066443635e-02 6.828458348e-02
2.393798828e-01 6.847821095e-02 6.475320936e-02 7.091826682e-02 6.851213994e-02
2.395019531e-01 6.864312259e-02 6.478882706e-02 7.117225208e-02 6.874218487e-02
2.396240234e-01 6.880957124e-02 6.482409175e-02 7.142632148e-02 6.897415789e-02
2.397460938e-01 6.897758965e-02 6.485900205e-02 7.168040436e-02 6.920749859e-02
2.398681641e-01 6.914721167e-02 6.489355659e-02 7.193443008e-02 6.944164657e-02
2.399902344e-01 6.931847229e-02 6.492775399e-02 7.218832797e-02 6.967604143e-02
2.401123047e-01 6.949140773e-02 6.496159289e-02 7.244202739e-02 6.991012276e-02
2.402343750e-01 6.966605543e-02 6.499507189e-02 7.269545769e-02 7.014333018e-02
2.403564453e-01 6.984245417e-02 6.502818964e-02 7.294854820e-02 7.037510327e-02
2.404785156e-01 7.002064411e-02 6.506094476e-02 7.320122828e-02 7.060488164e-02
2.406005859e-01 7.020066684e-02 6.509333587e-02 7.345342728e-02 7.083210488e-02
2.407226562e-01 7.038256551e-02 6.512536159e-02 7.370507453e-02 7.105621261e-02
2.408447266e-01 7.056638482e-02 6.515702056e-02 7.395609939e-02 7.127664441e-02
2.409667969e-01 7.075217119e-02 6.518831140e-02 7.420643121e-02 7.149283988e-02
2.410888672e-01 7.093997277e-02 6.521923273e-02 7.445599933e-02 7.170423863e-02
2.412109375e-01 7.112983960e-02 6.524978319e-02 7.470473310e-02 7.191028025e-02
2.413330078e-01 7.132182366e-02 6.527996139e-02 7.495256186e-02 7.211040435e-02
2.414550781e-01 7.151597899e-02 6.530976596e-02 7.519941497e-02 7.230405052e-02
2.415771484e-01 7.171236180e-02 6.533919553e-02 7.544522176e-02 7.249065837e-02
2.416992188e-01 7.191103062e-02 6.536824872e-02 7.568991159e-02 7.266966749e-02
2.418212891e-01 7.211204637e-02 6.539692416e-02 7.593341381e-02 7.284051748e-02
2.419433594e-01 7.231547255e-02 6.542522048e-02 7.617565775e-02 7.300264794e-02
2.420654297e-01 7.252137538e-02 6.545313629e-02 7.641657277e-02 7.315549847e-02
2.421875000e-01 7.272982393e-02 6.548067023e-02 7.665608822e-02 7.329850868e-02
2.423095703e-01 7.294089033e-02 6.550782093e-02 7.689413343e-02 7.343146190e-02
2.424316406e-01 7.315464991e-02 6.553458700e-02 7.713063777e-02 7.355551651e-02
2.425537109e-01 7.337118146e-02 6.556096707e-02 7.736553057e-02 7.367217462e-02
2.426757812e-01 7.359056738e-02 6.558695977e-02 7.759874118e-02 7.378293833e-02
2.427978516e-01 7.381289395e-02 6.561256372e-02 7.783019895e-02 7.388930977e-02
2.429199219e-01 7.403825159e-02 6.563777756e-02 7.805983322e-02 7.399279104e-02
2.430419922e-01 7.426673510e-02 6.566259990e-02 7.828757335e-02 7.409488426e-02
2.431640625e-01 7.449844396e-02 6.568702937e-02 7.851334868e-02 7.419709154e-02
2.432861328e-01 7.473348269e-02 6.571106460e-02 7.873708855e-02 7.430091500e-02
2.434082031e-01 7.497196114e-02 6.573470421e-02 7.895872232e-02 7.440785674e-02
2.435302734e-01 7.521399493e-02 6.575794683e-02 7.917817933e-02 7.451941888e-02
2.436523438e-01 7.545970580e-02 6.578079108e-02 7.939538893e-02 7.463710353e-02
2.437744141e-01 7.570922212e-02 6.580323559e-02 7.961028046e-02 7.476241281e-02
2.438964844e-01 7.596267937e-02 6.582527899e-02 7.982278327e-02 7.489684883e-02
2.440185547e-01 7.622022066e-02 6.584691990e-02 8.003282671e-02 7.504191370e-02
2.441406250e-01 7.648199736e-02 6.586815694e-02 8.024034012e-02 7.519910953e-02
2.442626953e-01 7.674816974e-02 6.588898875e-02 8.044525286e-02 7.536993844e-02
2.443847656e-01 7.701890771e-02 6.590941394e-02 8.064749427e-02 7.555590254e-02
2.445068359e-01 7.729439159e-02 6.592943115e-02 8.084699369e-02 7.575850394e-02
2.446289062e-01 7.757481305e-02 6.594903900e-02 8.104368048e-02 7.597924475e-02
2.447509766e-01 7.786037607e-02 6.596823611e-02 8.123748397e-02 7.621962710e-02
2.448730469e-01 7.815129802e-02 6.598702111e-02 8.142833352e-02 7.648115309e-02
2.449951172e-01 7.844781092e-02 6.600539263e-02 8.161615848e-02 7.676532483e-02
2.451171875e-01 7.875016278e-02 6.602334929e-02 8.180088819e-02 7.707364444e-02
2.452392578e-01 7.905861918e-02 6.604088972e-02 8.198245199e-02 7.740761403e-02
2.453613281e-01 7.937346494e-02 6.605801254e-02 8.216077924e-02 7.776873571e-02
2.454833984e-01 7.969500610e-02 6.607471638e-02 8.233579928e-02 7.815851160e-02
2.456054688e-01 8.002357214e-02 6.609099986e-02 8.250744146e-02 7.857844381e-02
2.457275391e-01 8.035951843e-02 6.610686161e-02 8.267563513e-02 7.903003445e-02
2.458496094e-01 8.070322913e-02 6.612230026e-02 8.284030963e-02 7.951478563e-02
2.459716797e-01 8.105512043e-02 6.613731443e-02 8.300139431e-02 8.003419947e-02
2.460937500e-01 8.141564424e-02 6.615190275e-02 8.315881851e-02 8.058977809e-02
2.462158203e-01 8.178529257e-02 6.616606384e-02 8.331251159e-02 8.118219397e-02
2.463378906e-01 8.216460246e-02 6.617979633e-02 8.346240288e-02 8.180880114e-02
2.464599609e-01 8.255416174e-02 6.619309884e-02 8.360842175e-02 8.246612402e-02
2.465820312e-01 8.295461585e-02 6.620597000e-02 8.375049753e-02 8.315068701e-02
2.467041016e-01 8.336667573e-02 6.621840844e-02 8.388855957e-02 8.385901452e-02
2.468261719e-01 8.379112720e-02 6.623041278e-02 8.402253722e-02 8.458763098e-02
2.469482422e-01 8.422884206e-02 6.624198165e-02 8.415235982e-02 8.533306077e-02
2.470703125e-01 8.468079141e-02 6.625311366e-02 8.427795672e-02 8.609182832e-02
2.471923828e-01 8.514806164e-02 6.626380746e-02 8.439925728e-02 8.686045804e-02
2.473144531e-01 8.563187383e-02 6.627406166e-02 8.451619083e-02 8.763547433e-02
2.474365234e-01 8.613360746e-02 6.628387489e-02 8.462868672e-02 8.841340160e-02
2.475585938e-01 8.665482969e-02 6.629324577e-02 8.473667430e-02 8.919076428e-02
2.476806641e-01 8.719733175e-02 6.630217294e-02 8.484008292e-02 8.996408675e-02
2.478027344e-01 8.776317480e-02 6.631065501e-02 8.493884192e-02 9.072989345e-02
2.479248047e-01 8.835474829e-02 6.631869061e-02 8.503288066e-02 9.148470877e-02
2.480468750e-01 8.897484522e-02 6.632627837e-02 8.512212847e-02 9.222505713e-02
2.481689453e-01 8.962676061e-02 6.633341692e-02 8.520651470e-02 9.294746293e-02
2.482910156e-01 9.031442247e-02 6.634010487e-02 8.528596871e-02 9.364845059e-02
2.484130859e-01 9.104256899e-02 6.634634086e-02 8.536041984e-02 9.432454452e-02
2.485351562e-01 9.181699360e-02 6.635212351e-02 8.542979743e-02 9.497226912e-02
2.486572266e-01 9.264489172e-02 6.635745144e-02 8.549403083e-02 9.558814882e-02
2.487792969e-01 9.353536515e-02 6.636232329e-02 8.555304939e-02 9.616870801e-02
2.489013672e-01 9.450018009e-02 6.636673767e-02 8.560678246e-02 9.671047111e-02
2.490234375e-01 9.555495077e-02 6.637069321e-02 8.565515938e-02 9.720996253e-02
2.491455078e-01 9.672107666e-02 6.637418855e-02 8.569810950e-02 9.766370667e-02
2.492675781e-01 9.802910282e-02 6.637722230e-02 8.573556217e-02 9.806822795e-02
2.493896484e-01 9.952499999e-02 6.637979309e-02 8.576744674e-02 9.842005079e-02
2.495117188e-01 1.012831251e-01 6.638189954e-02 8.579369254e-02 9.871569958e-02
2.496337891e-01 1.034369791e-01 6.638354029e-02 8.581422893e-02 9.895169874e-02
2.497558594e-01 1.062697554e-01 6.638471395e-02 8.582898526e-02 9.912457268e-02
2.498779297e-01 1.106108605e-01 6.638541916e-02 8.583789086e-02 9.923084581e-02
2.500000000e-01 1.398048734e-01 6.638565453e-02 8.584087510e-02 9.926704254e-02
2.501220703e-01 1.106108605e-01 6.638541916e-02 8.583789086e-02 9.923084581e-02
2.502441406e-01 1.062697554e-01 6.638471395e-02 8.582898526e-02 9.912457268e-02
2.503662109e-01 1.034369791e-01 6.638354029e-02 8.581422893e-02 9.895169874e-02
2.504882812e-01 1.012831251e-01 6.638189954e-02 8.579369254e-02 9.871569958e-02
2.506103516e-01 9.952499999e-02 6.637979309e-02 8.576744674e-02 9.842005079e-02
2.507324219e-01 9.802910282e-02 6.637722230e-02 8.573556217e-02 9.806822795e-02
2.508544922e-01 9.672107666e-02 6.637418855e-02 8.569810950e-02 9.766370667e-02
2.509765625e-01 9.555495077e-02 6.637069321e-02 8.565515938e-02 9.720996253e-02
2.510986328e-01 9.450018009e-02 6.636673767e-02 8.560678246e-02 9.671047111e-02
2.512207031e-01 9.353536515e-02 6.636232329e-02 8.555304939e-02 9.616870801e-02
2.513427734e-01 9.264489172e-02 6.635745144e-02 8.549403083e-02 9.558814882e-02
2.514648438e-01 9.181699360e-02 6.635212351e-02 8.542979743e-02 9.497226912e-02
2.515869141e-01 9.104256899e-02 6.634634086e-02 8.536041984e-02 9.432454452e-02
2.517089844e-01 9.031442247e-02 6.634010487e-02 8.528596871e-02 9.364845059e-02
2.518310547e-01 8.962676061e-02 6.633341692e-02 8.520651470e-02 9.294746293e-02
2.519531250e-01 8.897484522e-02 6.632627837e-02 8.512212847e-02 9.222505713e-02
2.520751953e-01 8.835474829e-02 6.631869061e-02 8.503288066e-02 9.148470877e-02
2.521972656e-01 8.776317480e-02 6.631065501e-02 8.493884192e-02 9.072989345e-02
2.523193359e-01 8.719733175e-02 6.630217294e-02 8.484008292e-02 8.996408675e-02
2.524414062e-01 8.665482969e-02 6.629324577e-02 8.473667430e-02 8.919076428e-02
2.525634766e-01 8.613360746e-02 6.628387489e-02 8.462868672e-02 8.841340160e-02
2.526855469e-01 8.563187383e-02 6.627406166e-02 8.451619083e-02 8.763547433e-02
2.528076172e-01 8.514806164e-02 6.626380746e-02 8.439925728e-02 8.686045804e-02
2.529296875e-01 8.468079141e-02 6.625311366e-02 8.427795672e-02 8.609182832e-02
2.530517578e-01 8.422884206e-02 6.624198165e-02 8.415235982e-02 8.533306077e-02
2.531738281e-01 8.379112720e-02 6.623041278e-02 8.402253722e-02 8.458763098e-02
2.532958984e-01 8.336667573e-02 6.621840844e-02 8.388855957e-02 8.385901452e-02
2.534179688e-01 8.295461585e-02 6.620597000e-02 8.375049753e-02 8.315068701e-02
2.535400391e-01 8.255416174e-02 6.619309884e-02 8.360842175e-02 8.246612402e-02
2.536621094e-01 8.216460246e-02 6.617979633e-02 8.346240288e-02 8.180880114e-02
2.537841797e-01 8.178529257e-02 6.616606384e-02 8.331251159e-02 8.118219397e-02
2.539062500e-01 8.141564424e-02 6.615190275e-02 8.315881851e-02 8.058977809e-02
2.540283203e-01 8.105512043e-02 6.613731443e-02 8.300139431e-02 8.003419947e-02
2.541503906e-01 8.070322913e-02 6.612230026e-02 8.284030963e-02 7.951478563e-02
2.542724609e-01 8.035951843e-02 6.610686161e-02 8.267563513e-02 7.903003445e-02
2.543945312e-01 8.002357214e-02 6.609099986e-02 8.250744146e-02 7.857844381e-02
2.545166016e-01 7.969500610e-02 6.607471638e-02 8.233579928e-02 7.815851160e-02
2.546386719e-01 7.937346494e-02 6.605801254e-02 8.216077924e-02 7.776873571e-02
2.547607422e-01 7.905861918e-02 6.604088972e-02 8.198245199e-02 7.740761403e-02
2.548828125e-01 7.875016278e-02 6.602334929e-02 8.180088819e-02 7.707364444e-02
2.550048828e-01 7.844781092e-02 6.600539263e-02 8.161615848e-02 7.676532483e-02
2.551269531e-01 7.815129802e-02 6.598702111e-02 8.142833352e-02 7.648115309e-02
2.552490234e-01 7.786037607e-02 6.596823611e-02 8.123748397e-02 7.621962710e-02
2.553710938e-01 7.757481305e-02 6.594903900e-02 8.104368048e-02 7.597924475e-02
2.554931641e-01 7.729439159e-02 6.592943115e-02 8.084699369e-02 7.575850394e-02
2.556152344e-01 7.701890771e-02 6.590941394e-02 8.064749427e-02 7.555590254e-02
2.557373047e-01 7.674816974e-02 6.588898875e-02 8.044525286e-02 7.536993844e-02
2.558593750e-01 7.648199736e-02 6.586815694e-02 8.024034012e-02 7.519910953e-02
2.559814453e-01 7.622022066e-02 6.584691990e-02 8.003282671e-02 7.504191370e-02
2.561035156e-01 7.596267937e-02 6.582527899e-02 7.982278327e-02 7.489684883e-02
2.562255859e-01 7.570922212e-02 6.580323559e-02 7.961028046e-02 7.476241281e-02
2.563476562e-01 7.545970580e-02 6.578079108e-02 7.939538893e-02 7.463710353e-02
2.564697266e-01 7.521399493e-02 6.575794683e-02 7.917817933e-02 7.451941888e-02
2.565917969e-01 7.497196114e-02 6.573470421e-02 7.895872232e-02 7.440785674e-02
2.567138672e-01 7.473348269e-02 6.571106460e-02 7.873708855e-02 7.430091500e-02
2.568359375e-01 7.449844396e-02 6.568702937e-02 7.851334868e-02 7.419709154e-02
2.569580078e-01 7.426673510e-02 6.566259990e-02 7.828757335e-02 7.409488426e-02
2.570800781e-01 7.403825159e-02 6.563777756e-02 7.805983322e-02 7.399279104e-02
2.572021484e-01 7.381289395e-02 6.561256372e-02 7.783019895e-02 7.388930977e-02
2.573242188e-01 7.359056738e-02 6.558695977e-02 7.759874118e-02 7.378293833e-02
2.574462891e-01 7.337118146e-02 6.556096707e-02 7.736553057e-02 7.367217462e-02
2.575683594e-01 7.315464991e-02 6.553458700e-02 7.713063777e-02 7.355551651e-02
2.576904297e-01 7.294089033e-02 6.550782093e-02 7.689413343e-02 7.343146190e-02
2.578125000e-01 7.272982393e-02 6.548067023e-02 7.665608822e-02 7.329850868e-02
2.579345703e-01 7.252137538e-02 6.545313629e-02 7.641657277e-02 7.315549847e-02
2.580566406e-01 7.231547255e-02 6.542522048e-02 7.617565775e-02 7.300264794e-02
2.581787109e-01 7.211204637e-02 6.539692416e-02 7.593341381e-02 7.284051748e-02
2.583007812e-01 7.191103062e-02 6.536824872e-02 7.568991159e-02 7.266966749e-02
2.584228516e-01 7.171236180e-02 6.533919553e-02 7.544522176e-02 7.249065837e-02
2.585449219e-01 7.151597899e-02 6.530976596e-02 7.519941497e-02 7.230405052e-02
2.586669922e-01 7.132182366e-02 6.527996139e-02 7.495256186e-02 7.211040435e-02
2.587890625e-01 7.112983960e-02 6.524978319e-02 7.470473310e-02 7.191028025e-02
2.589111328e-01 7.093997277e-02 6.521923273e-02 7.445599933e-02 7.170423863e-02
2.590332031e-01 7.075217119e-02 6.518831140e-02 7.420643121e-02 7.149283988e-02
2.591552734e-01 7.056638482e-02 6.515702056e-02 7.395609939e-02 7.127664441e-02
2.592773438e-01 7.038256551e-02 6.512536159e-02 7.370507453e-02 7.105621261e-02
2.593994141e-01 7.020066684e-02 6.509333587e-02 7.345342728e-02 7.083210488e-02
2.595214844e-01 7.002064411e-02 6.506094476e-02 7.320122828e-02 7.060488164e-02
2.596435547e-01 6.984245417e-02 6.502818964e-02 7.294854820e-02 7.037510327e-02
2.597656250e-01 6.966605543e-02 6.499507189e-02 7.269545769e-02 7.014333018e-02
2.598876953e-01 6.949140773e-02 6.496159289e-02 7.244202739e-02 6.991012276e-02
2.600097656e-01 6.931847229e-02 6.492775399e-02 7.218832797e-02 6.967604143e-02
2.601318359e-01 6.914721167e-02 6.489355659e-02 7.193443008e-02 6.944164657e-02
2.602539062e-01 6.897758965e-02 6.485900205e-02 7.168040436e-02 6.920749859e-02
2.603759766e-01 6.880957124e-02 6.482409175e-02 7.142632148e-02 6.897415789e-02
2.604980469e-01 6.864312259e-02 6.478882706e-02 7.117225208e-02 6.874218487e-02
2.606201172e-01 6.847821095e-02 6.475320936e-02 7.091826682e-02 6.851213994e-02
2.607421875e-01 6.831480461e-02 6.471724002e-02 7.066443635e-02 6.828458348e-02
2.608642578e-01 6.815287287e-02 6.468092041e-02 7.041083132e-02 6.806007591e-02
2.609863281e-01 6.799238599e-02 6.464425191e-02 7.015752240e-02 6.783917761e-02
2.611083984e-01 6.783331516e-02 6.460723590e-02 6.990458022e-02 6.762244900e-02
2.612304688e-01 6.767563244e-02 6.456987375e-02 6.965207544e-02 6.741045048e-02
2.613525391e-01 6.751931074e-02 6.453216683e-02 6.940007873e-02 6.720374243e-02
2.614746094e-01 6.736432379e-02 6.449411652e-02 6.914866072e-02 6.700288527e-02
2.615966797e-01 6.721064609e-02 6.445572419e-02 6.889789207e-02 6.680843940e-02
2.617187500e-01 6.705825289e-02 6.441699121e-02 6.864784344e-02 6.662096521e-02
2.618408203e-01 6.690712017e-02 6.437791897e-02 6.839858548e-02 6.644087720e-02
2.619628906e-01 6.675722458e-02 6.433850882e-02 6.815018884e-02 6.626800630e-02
2.620849609e-01 6.660854344e-02 6.429876216e-02 6.790272418e-02 6.610203751e-02
2.622070312e-01 6.646105474e-02 6.425868035e-02 6.765626214e-02 6.594265584e-02
2.623291016e-01 6.631473703e-02 6.421826477e-02 6.741087338e-02 6.578954631e-02
2.624511719e-01 6.616956950e-02 6.417751679e-02 6.716662856e-02 6.564239393e-02
2.625732422e-01 6.602553189e-02 6.413643779e-02 6.692359833e-02 6.550088372e-02
2.626953125e-01 6.588260447e-02 6.409502914e-02 6.668185333e-02 6.536470069e-02
2.628173828e-01 6.574076808e-02 6.405329221e-02 6.644146423e-02 6.523352985e-02
2.629394531e-01 6.560000403e-02 6.401122838e-02 6.620250167e-02 6.510705621e-02
2.630615234e-01 6.546029415e-02 6.396883903e-02 6.596503632e-02 6.498496479e-02
2.631835938e-01 6.532162072e-02 6.392612552e-02 6.572913881e-02 6.486694060e-02
2.633056641e-01 6.518396650e-02 6.388308924e-02 6.549487982e-02 6.475266866e-02
2.634277344e-01 6.504731468e-02 6.383973155e-02 6.526232997e-02 6.464183397e-02
2.635498047e-01 6.491164888e-02 6.379605383e-02 6.503155995e-02 6.453412156e-02
2.636718750e-01 6.477695312e-02 6.375205746e-02 6.480264038e-02 6.442921643e-02
2.637939453e-01 6.464321183e-02 6.370774381e-02 6.457564193e-02 6.432680360e-02
2.639160156e-01 6.451040983e-02 6.366311425e-02 6.435063526e-02 6.422656808e-02
2.640380859e-01 6.437853229e-02 6.361817016e-02 6.412769101e-02 6.412819488e-02
2.641601562e-01 6.424756477e-02 6.357291291e-02 6.390687983e-02 6.403136902e-02
2.642822266e-01 6.411749315e-02 6.352734388e-02 6.368827238e-02 6.393577551e-02
2.644042969e-01 6.398830365e-02 6.348146444e-02 6.347193932e-02 6.384109937e-02
2.645263672e-01 6.385998284e-02 6.343527597e-02 6.325795129e-02 6.374702560e-02
2.646484375e-01 6.373251758e-02 6.338877983e-02 6.304637895e-02 6.365323923e-02
2.647705078e-01 6.360589504e-02 6.334197741e-02 6.283729296e-02 6.355942526e-02
2.648925781e-01 6.348010270e-02 6.329487008e-02 6.263076395e-02 6.346526870e-02
2.650146484e-01 6.335512830e-02 6.324745921e-02 6.242686260e-02 6.337045458e-02
2.651367188e-01 6.323095989e-02 6.319974618e-02 6.222565955e-02 6.327466790e-02
2.652587891e-01 6.310758577e-02 6.315173236e-02 6.202722545e-02 6.317759368e-02
2.653808594e-01 6.298499450e-02 6.310341913e-02 6.183163096e-02 6.307891692e-02
2.655029297e-01 6.286317490e-02 6.305480786e-02 6.163894673e-02 6.297832266e-02
2.656250000e-01 6.274211603e-02 6.300589992e-02 6.144924341e-02 6.287549588e-02
2.657470703e-01 6.262180720e-02 6.295669669e-02 6.126257482e-02 6.277019887e-02
2.658691406e-01 6.250223793e-02 6.290719954e-02 6.107892746e-02 6.266250290e-02
2.659912109e-01 6.238339800e-02 6.285740985e-02 6.089827099e-02 6.255255647e-02
2.661132812e-01 6.226527736e-02 6.280732900e-02 6.072057505e-02 6.244050813e-02
2.662353516e-01 6.214786622e-02 6.275695835e-02 6.054580930e-02 6.232650638e-02
2.663574219e-01 6.203115497e-02 6.270629928e-02 6.037394341e-02 6.221069976e-02
2.664794922e-01 6.191513420e-02 6.265535316e-02 6.020494704e-02 6.209323678e-02
2.666015625e-01 6.179979470e-02 6.260412138e-02 6.003878983e-02 6.197426596e-02
2.667236328e-01 6.168512745e-02 6.255260530e-02 5.987544145e-02 6.185393583e-02
2.668457031e-01 6.157112361e-02 6.250080629e-02 5.971487155e-02 6.173239492e-02
2.669677734e-01 6.145777452e-02 6.244872574e-02 5.955704980e-02 6.160979173e-02
2.670898438e-01 6.134507169e-02 6.239636502e-02 5.940194585e-02 6.148627480e-02
2.672119141e-01 6.123300682e-02 6.234372549e-02 5.924952935e-02 6.136199265e-02
2.673339844e-01 6.112157175e-02 6.229080854e-02 5.909976997e-02 6.123709380e-02
2.674560547e-01 6.101075849e-02 6.223761554e-02 5.895263736e-02 6.111172677e-02
2.675781250e-01 6.090055920e-02 6.218414787e-02 5.880810118e-02 6.098604008e-02
2.677001953e-01 6.079096619e-02 6.213040689e-02 5.866613109e-02 6.086018226e-02
2.678222656e-01 6.068197195e-02 6.207639399e-02 5.852669674e-02 6.073430183e-02
2.679443359e-01 6.057356907e-02 6.202211053e-02 5.838976779e-02 6.060854731e-02
2.680664062e-01 6.046575030e-02 6.196755790e-02 5.825531391e-02 6.048306722e-02
2.681884766e-01 6.035850853e-02 6.191273746e-02 5.812330474e-02 6.035801009e-02
2.683105469e-01 6.025183678e-02 6.185765059e-02 5.799370995e-02 6.023352443e-02
2.684326172e-01 6.014572820e-02 6.180229866e-02 5.786649919e-02 6.010975878e-02
2.685546875e-01 6.004017606e-02 6.174668305e-02 5.774164213e-02 5.998686165e-02
2.686767578e-01 5.993517377e-02 6.169080514e-02 5.761910841e-02 5.986498156e-02
2.687988281e-01 5.983071485e-02 6.163466629e-02 5.749886769e-02 5.974426703e-02
2.689208984e-01 5.972679292e-02 6.157826789e-02 5.738088964e-02 5.962486660e-02
2.690429688e-01 5.962340175e-02 6.152161130e-02 5.726514391e-02 5.950692877e-02
2.691650391e-01 5.952053520e-02 6.146469790e-02 5.715160016e-02 5.939060208e-02
2.692871094e-01 5.941818724e-02 6.140752907e-02 5.704022805e-02 5.927603505e-02
2.694091797e-01 5.931635195e-02 6.135010617e-02 5.693099722e-02 5.916337619e-02
2.695312500e-01 5.921502352e-02 6.129243059e-02 5.682387735e-02 5.905277404e-02
2.696533203e-01 5.911419623e-02 6.123450370e-02 5.671883809e-02 5.894433804e-02
2.697753906e-01 5.901386446e-02 6.117632687e-02 5.661584910e-02 5.883802144e-02
2.698974609e-01 5.891402270e-02 6.111790147e-02 5.651488002e-02 5.873373839e-02
2.700195312e-01 5.881466553e-02 6.105922889e-02 5.641590053e-02 5.863140307e-02
2.701416016e-01 5.871578760e-02 6.100031049e-02 5.631888028e-02 5.853092963e-02
2.702636719e-01 5.861738369e-02 6.094114765e-02 5.622378893e-02 5.843223226e-02
2.703857422e-01 5.851944863e-02 6.088174174e-02 5.613059613e-02 5.833522511e-02
2.705078125e-01 5.842197736e-02 6.082209414e-02 5.603927154e-02 5.823982235e-02
2.706298828e-01 5.832496489e-02 6.076220622e-02 5.594978482e-02 5.814593816e-02
2.707519531e-01 5.822840634e-02 6.070207936e-02 5.586210562e-02 5.805348669e-02
2.708740234e-01 5.813229686e-02 6.064171494e-02 5.577620361e-02 5.796238212e-02
2.709960938e-01 5.803663173e-02 6.058111431e-02 5.569204845e-02 5.787253861e-02
2.711181641e-01 5.794140629e-02 6.052027887e-02 5.560960978e-02 5.778387032e-02
2.712402344e-01 5.784661593e-02 6.045920998e-02 5.552885727e-02 5.769629144e-02
2.713623047e-01 5.775225615e-02 6.039790902e-02 5.544976057e-02 5.760971612e-02
2.714843750e-01 5.765832250e-02 6.033637736e-02 5.537228935e-02 5.752405852e-02
2.716064453e-01 5.756481062e-02 6.027461638e-02 5.529641326e-02 5.743923283e-02
2.717285156e-01 5.747171619e-02 6.021262745e-02 5.522210195e-02 5.735515320e-02
2.718505859e-01 5.737903498e-02 6.015041195e-02 5.514932509e-02 5.727173381e-02
2.719726562e-01 5.728676282e-02 6.008797124e-02 5.507805233e-02 5.718888881e-02
2.720947266e-01 5.719489561e-02 6.002530671e-02 5.500825333e-02 5.710653238e-02
2.722167969e-01 5.710342930e-02 5.996241973e-02 5.493989775e-02 5.702457869e-02
2.723388672e-01 5.701235991e-02 5.989931168e-02 5.487295525e-02 5.694294190e-02
2.724609375e-01 5.692168353e-02 5.983598392e-02 5.480739548e-02 5.686153618e-02
2.725830078e-01 5.683139630e-02 5.977243783e-02 5.474318809e-02 5.678027569e-02
2.727050781e-01 5.674149440e-02 5.970867478e-02 5.468030276e-02 5.669907461e-02
2.728271484e-01 5.665197411e-02 5.964469616e-02 5.461870913e-02 5.661784709e-02
2.729492188e-01 5.656283173e-02 5.958050334e-02 5.455837687e-02 5.653650732e-02
2.730712891e-01 5.647406363e-02 5.951609768e-02 5.449927562e-02 5.645496945e-02
2.731933594e-01 5.638566622e-02 5.945148056e-02 5.444137505e-02 5.637314765e-02
2.733154297e-01 5.629763599e-02 5.938665337e-02 5.438464482e-02 5.629095609e-02
2.734375000e-01 5.620996945e-02 5.932161746e-02 5.432905459e-02 5.620830894e-02
2.735595703e-01 5.612266318e-02 5.925637422e-02 5.427457400e-02 5.612514134e-02
2.736816406e-01 5.603571381e-02 5.919092503e-02 5.422117272e-02 5.604147235e-02
2.738037109e-01 5.594911801e-02 5.912527124e-02 5.416882041e-02 5.595734198e-02
2.739257812e-01 5.586287249e-02 5.905941425e-02 5.411748672e-02 5.587279027e-02
2.740478516e-01 5.577697404e-02 5.899335542e-02 5.406714132e-02 5.578785726e-02
2.741699219e-01 5.569141945e-02 5.892709613e-02 5.401775385e-02 5.570258295e-02
2.742919922e-01 5.560620559e-02 5.886063775e-02 5.396929398e-02 5.561700740e-02
2.744140625e-01 5.552132937e-02 5.879398166e-02 5.392173136e-02 5.553117062e-02
2.745361328e-01 5.543678772e-02 5.872712923e-02 5.387503566e-02 5.544511263e-02
2.746582031e-01 5.535257764e-02 5.866008183e-02 5.382917652e-02 5.535887349e-02
2.747802734e-01 5.526869616e-02 5.859284085e-02 5.378412361e-02 5.527249319e-02
2.749023438e-01 5.518514034e-02 5.852540765e-02 5.373984658e-02 5.518601179e-02
2.750244141e-01 5.510190730e-02 5.845778360e-02 5.369631510e-02 5.509946930e-02
2.751464844e-01 5.501899419e-02 5.838997009e-02 5.365349882e-02 5.501290576e-02
2.752685547e-01 5.493639820e-02 5.832196849e-02 5.361136739e-02 5.492636119e-02
2.753906250e-01 5.485411655e-02 5.825378017e-02 5.356989048e-02 5.483987563e-02
2.755126953e-01 5.477214651e-02 5.818540650e-02 5.352903774e-02 5.475348909e-02
2.756347656e-01 5.469048538e-02 5.811684887e-02 5.348877883e-02 5.466724161e-02
2.757568359e-01 5.460913049e-02 5.804810864e-02 5.344908340e-02 5.458117322e-02
2.758789062e-01 5.452807923e-02 5.797918718e-02 5.340992112e-02 5.449532394e-02
2.760009766e-01 5.444732899e-02 5.791008589e-02 5.337126165e-02 5.440973381e-02
2.761230469e-01 5.436687721e-02 5.784080611e-02 5.333307463e-02 5.432444285e-02
2.762451172e-01 5.428672138e-02 5.777134924e-02 5.329532973e-02 5.423949110e-02
2.763671875e-01 5.420685899e-02 5.770171665e-02 5.325799661e-02 5.415491857e-02
2.764892578e-01 5.412728759e-02 5.763190971e-02 5.322104492e-02 5.407076530e-02
2.766113281e-01 5.404800474e-02 5.756192979e-02 5.318444432e-02 5.398707131e-02
2.767333984e-01 5.396900805e-02 5.749177827e-02 5.314816447e-02 5.390387665e-02
2.768554688e-01 5.389029516e-02 5.742145652e-02 5.311217502e-02 5.382122132e-02
2.769775391e-01 5.381186372e-02 5.735096593e-02 5.307644564e-02 5.373914537e-02
2.770996094e-01 5.373371142e-02 5.728030785e-02 5.304094597e-02 5.365768882e-02
2.772216797e-01 5.365583600e-02 5.720948367e-02 5.300564569e-02 5.357689170e-02
2.773437500e-01 5.357823519e-02 5.713849476e-02 5.297051444e-02 5.349679403e-02
2.774658203e-01 5.350090677e-02 5.706734250e-02 5.293552188e-02 5.341742516e-02
2.775878906e-01 5.342384856e-02 5.699602826e-02 5.290063768e-02 5.333877159e-02
2.777099609e-01 5.334705838e-02 5.692455341e-02 5.286583148e-02 5.326080918e-02
2.778320312e-01 5.327053410e-02 5.685291933e-02 5.283107295e-02 5.318351374e-02
2.779541016e-01 5.319427359e-02 5.678112739e-02 5.279633174e-02 5.310686111e-02
2.780761719e-01 5.311827477e-02 5.670917897e-02 5.276157751e-02 5.303082712e-02
2.781982422e-01 5.304253558e-02 5.663707543e-02 5.272677993e-02 5.295538760e-02
2.783203125e-01 5.296705398e-02 5.656481817e-02 5.269190864e-02 5.288051837e-02
2.784423828e-01 5.289182795e-02 5.649240854e-02 5.265693330e-02 5.280619527e-02
2.785644531e-01 5.281685551e-02 5.641984793e-02 5.262182357e-02 5.273239413e-02
2.786865234e-01 5.274213469e-02 5.634713771e-02 5.258654912e-02 5.265909079e-02
2.788085938e-01 5.266766354e-02 5.627427925e-02 5.255107959e-02 5.258626106e-02
2.789306641e-01 5.259344015e-02 5.620127393e-02 5.251538464e-02 5.251388078e-02
2.790527344e-01 5.251946263e-02 5.612812312e-02 5.247943394e-02 5.244192578e-02
2.791748047e-01 5.244572909e-02 5.605482819e-02 5.244319713e-02 5.237037189e-02
2.792968750e-01 5.237223768e-02 5.598139053e-02 5.240664388e-02 5.229919494e-02
2.794189453e-01 5.229898658e-02 5.590781150e-02 5.236974385e-02 5.222837076e-02
2.795410156e-01 5.222597397e-02 5.583409247e-02 5.233246669e-02 5.215787519e-02
2.796630859e-01 5.215319806e-02 5.576023484e-02 5.229478206e-02 5.208768404e-02
2.797851562e-01 5.208065709e-02 5.568623995e-02 5.225665961e-02 5.201777316e-02
2.799072266e-01 5.200834931e-02 5.561210921e-02 5.221806901e-02 5.194811837e-02
2.800292969e-01 5.193627299e-02 5.553784396e-02 5.217897991e-02 5.187869550e-02
2.801513672e-01 5.186442642e-02 5.546344560e-02 5.213936197e-02 5.180948039e-02
2.802734375e-01 5.179280791e-02 5.538891549e-02 5.209918485e-02 5.174044886e-02
2.803955078e-01 5.172141579e-02 5.531425502e-02 5.205841821e-02 5.167157674e-02
2.805175781e-01 5.165024841e-02 5.523946554e-02 5.201703170e-02 5.160283986e-02
2.806396484e-01 5.157930415e-02 5.516454845e-02 5.197499497e-02 5.153421406e-02
2.807617188e-01 5.150858137e-02 5.508950510e-02 5.193227770e-02 5.146567517e-02
2.808837891e-01 5.143807849e-02 5.501433688e-02 5.188884953e-02 5.139719901e-02
2.810058594e-01 5.136779393e-02 5.493904517e-02 5.184468012e-02 5.132876141e-02
2.811279297e-01 5.129772613e-02 5.486363133e-02 5.179973914e-02 5.126033821e-02
2.812500000e-01 5.122787353e-02 5.478809673e-02 5.175399623e-02 5.119190524e-02
2.813720703e-01 5.115823462e-02 5.471244277e-02 5.170742798e-02 5.112344409e-02
2.814941406e-01 5.108880788e-02 5.463667080e-02 5.166003865e-02 5.105495943e-02
2.816162109e-01 5.101959182e-02 5.456078220e-02 5.161183944e-02 5.098646170e-02
2.817382812e-01 5.095058496e-02 5.448477835e-02 5.156284154e-02 5.091796135e-02
2.818603516e-01 5.088178583e-02 5.440866062e-02 5.151305613e-02 5.084946880e-02
2.819824219e-01 5.081319299e-02 5.433243039e-02 5.146249440e-02 5.078099449e-02
2.821044922e-01 5.074480500e-02 5.425608902e-02 5.141116754e-02 5.071254887e-02
2.822265625e-01 5.067662046e-02 5.417963790e-02 5.135908675e-02 5.064414237e-02
2.823486328e-01 5.060863796e-02 5.410307840e-02 5.130626321e-02 5.057578543e-02
2.824707031e-01 5.054085611e-02 5.402641190e-02 5.125270811e-02 5.050748848e-02
2.825927734e-01 5.047327354e-02 5.394963976e-02 5.119843264e-02 5.043926197e-02
2.827148438e-01 5.040588889e-02 5.387276336e-02 5.114344800e-02 5.037111633e-02
2.828369141e-01 5.033870082e-02 5.379578407e-02 5.108776536e-02 5.030306200e-02
2.829589844e-01 5.027170800e-02 5.371870328e-02 5.103139593e-02 5.023510942e-02
2.830810547e-01 5.020490912e-02 5.364152235e-02 5.097435089e-02 5.016726902e-02
2.832031250e-01 5.013830286e-02 5.356424267e-02 5.091664142e-02 5.009955125e-02
2.833251953e-01 5.007188795e-02 5.348686559e-02 5.085827872e-02 5.003196653e-02
2.834472656e-01 5.000566310e-02 5.340939250e-02 5.079927399e-02 4.996452532e-02
2.835693359e-01 4.993962706e-02 5.333182478e-02 5.073963840e-02 4.989723804e-02
2.836914062e-01 4.987377857e-02 5.325416379e-02 5.067938315e-02 4.983011514e-02
2.838134766e-01 4.980811640e-02 5.317641091e-02 5.061851942e-02 4.976316705e-02
2.839355469e-01 4.974263933e-02 5.309856751e-02 5.055705842e-02 4.969640421e-02
2.840576172e-01 4.967734613e-02 5.302063498e-02 5.049501132e-02 4.962983705e-02
2.841796875e-01 4.961223561e-02 5.294261468e-02 5.043238932e-02 4.956347603e-02
2.843017578e-01 4.954730658e-02 5.286450799e-02 5.036920360e-02 4.949733156e-02
2.844238281e-01 4.948255787e-02 5.278631628e-02 5.030546536e-02 4.943141410e-02
2.845458984e-01 4.941798831e-02 5.270804092e-02 5.024118578e-02 4.936573408e-02
2.846679688e-01 4.935359674e-02 5.262968330e-02 5.017637606e-02 4.930030193e-02
2.847900391e-01 4.928938203e-02 5.255124478e-02 5.011104738e-02 4.923512810e-02
2.849121094e-01 4.922534304e-02 5.247272674e-02 5.004521093e-02 4.917022302e-02
2.850341797e-01 4.916147866e-02 5.239413056e-02 4.997887791e-02 4.910559713e-02
2.851562500e-01 4.909778778e-02 5.231545760e-02 4.991205950e-02 4.904126087e-02
2.852783203e-01 4.903426929e-02 5.223670925e-02 4.984476690e-02 4.897722176e-02
2.854003906e-01 4.897092211e-02 5.215788687e-02 4.977701129e-02 4.891347566e-02
2.855224609e-01 4.890774517e-02 5.207899185e-02 4.970880386e-02 4.885001549e-02
2.856445312e-01 4.884473739e-02 5.200002555e-02 4.964015580e-02 4.878683420e-02
2.857666016e-01 4.878189773e-02 5.192098935e-02 4.957107830e-02 4.872392472e-02
2.858886719e-01 4.871922512e-02 5.184188463e-02 4.950158255e-02 4.866128000e-02
2.860107422e-01 4.865671855e-02 5.176271275e-02 4.943167974e-02 4.859889296e-02
2.861328125e-01 4.859437698e-02 5.168347510e-02 4.936138106e-02 4.853675655e-02
2.862548828e-01 4.853219939e-02 5.160417304e-02 4.929069770e-02 4.847486370e-02
2.863769531e-01 4.847018478e-02 5.152480796e-02 4.921964085e-02 4.841320735e-02
2.864990234e-01 4.840833215e-02 5.144538122e-02 4.914822170e-02 4.835178043e-02
2.866210938e-01 4.834664051e-02 5.136589420e-02 4.907645144e-02 4.829057589e-02
2.867431641e-01 4.828510888e-02 5.128634828e-02 4.900434125e-02 4.822958666e-02
2.868652344e-01 4.822373630e-02 5.120674483e-02 4.893190233e-02 4.816880568e-02
2.869873047e-01 4.816252180e-02 5.112708522e-02 4.885914587e-02 4.810822587e-02
2.871093750e-01 4.810146442e-02 5.104737082e-02 4.878608306e-02 4.804784019e-02
2.872314453e-01 4.804056323e-02 5.096760302e-02 4.871272508e-02 4.798764157e-02
2.873535156e-01 4.797981729e-02 5.088778319e-02 4.863908313e-02 4.792762295e-02
2.874755859e-01 4.791922567e-02 5.080791269e-02 4.856516839e-02 4.786777725e-02
2.875976562e-01 4.785878746e-02 5.072799292e-02 4.849099205e-02 4.780809743e-02
2.877197266e-01 4.779850174e-02 5.064802523e-02 4.841656532e-02 4.774857641e-02
2.878417969e-01 4.773836762e-02 5.056801100e-02 4.834189936e-02 4.768920713e-02
2.879638672e-01 4.767838420e-02 5.048795161e-02 4.826700538e-02 4.762998253e-02
2.880859375e-01 4.761855060e-02 5.040784844e-02 4.819189456e-02 4.757089555e-02
2.882080078e-01 4.755886593e-02 5.032770285e-02 4.811657810e-02 4.751193913e-02
2.883300781e-01 4.749932934e-02 5.024751622e-02 4.804106718e-02 4.745310619e-02
2.884521484e-01 4.743993995e-02 5.016728993e-02 4.796537299e-02 4.739438968e-02
2.885742188e-01 4.738069691e-02 5.008702535e-02 4.788950672e-02 4.733578254e-02
2.886962891e-01 4.732159939e-02 5.000672385e-02 4.781347956e-02 4.727727770e-02
2.888183594e-01 4.726264653e-02 4.992638681e-02 4.773730271e-02 4.721886810e-02
2.889404297e-01 4.720383751e-02 4.984601561e-02 4.766098734e-02 4.716054667e-02
2.890625000e-01 4.714517150e-02 4.976561161e-02 4.758454465e-02 4.710230636e-02
2.891845703e-01 4.708664768e-02 4.968517619e-02 4.750798584e-02 4.704414169e-02
2.893066406e-01 4.702826525e-02 4.960471073e-02 4.743132208e-02 4.698605358e-02
2.894287109e-01 4.697002340e-02 4.952421659e-02 4.735456457e-02 4.692804451e-02
2.895507812e-01 4.691192134e-02 4.944369517e-02 4.727772450e-02 4.687011700e-02
2.896728516e-01 4.685395827e-02 4.936314782e-02 4.720081306e-02 4.681227356e-02
2.897949219e-01 4.679613342e-02 4.928257592e-02 4.712384144e-02 4.675451667e-02
2.899169922e-01 4.673844601e-02 4.920198085e-02 4.704682082e-02 4.669684884e-02
2.900390625e-01 4.668089526e-02 4.912136398e-02 4.696976240e-02 4.663927257e-02
2.901611328e-01 4.662348042e-02 4.904072669e-02 4.689267736e-02 4.658179037e-02
2.902832031e-01 4.656620074e-02 4.896007035e-02 4.681557691e-02 4.652440474e-02
2.904052734e-01 4.650905545e-02 4.887939634e-02 4.673847221e-02 4.646711818e-02
2.905273438e-01 4.645204382e-02 4.879870602e-02 4.666137448e-02 4.640993319e-02
2.906494141e-01 4.639516511e-02 4.871800078e-02 4.658429488e-02 4.635285227e-02
2.907714844e-01 4.633841860e-02 4.863728198e-02 4.650724462e-02 4.629587793e-02
2.908935547e-01 4.628180354e-02 4.855655101e-02 4.643023489e-02 4.623901266e-02
2.910156250e-01 4.622531924e-02 4.847580923e-02 4.635327687e-02 4.618225898e-02
2.911376953e-01 4.616896496e-02 4.839505803e-02 4.627638175e-02 4.612561937e-02
2.912597656e-01 4.611274002e-02 4.831429876e-02 4.619956073e-02 4.606909635e-02
2.913818359e-01 4.605664370e-02 4.823353282e-02 4.612282498e-02 4.601269241e-02
2.915039062e-01 4.600067531e-02 4.815276158e-02 4.604618571e-02 4.595641006e-02
2.916259766e-01 4.594483416e-02 4.807198640e-02 4.596965410e-02 4.590025180e-02
2.917480469e-01 4.588911957e-02 4.799120866e-02 4.589324134e-02 4.584422013e-02
2.918701172e-01 4.583353086e-02 4.791042974e-02 4.581695863e-02 4.578831756e-02
2.919921875e-01 4.577806735e-02 4.782965101e-02 4.574081714e-02 4.573254657e-02
2.921142578e-01 4.572272838e-02 4.774887385e-02 4.566482807e-02 4.567690969e-02
2.922363281e-01 4.566751329e-02 4.766809962e-02 4.558900261e-02 4.562140940e-02
2.923583984e-01 4.561242143e-02 4.758732971e-02 4.551335195e-02 4.556604822e-02
2.924804688e-01 4.555745213e-02 4.750656549e-02 4.543788728e-02 4.551082863e-02
2.926025391e-01 4.550260475e-02 4.742580833e-02 4.536261979e-02 4.545575315e-02
2.927246094e-01 4.544787866e-02 4.734505961e-02 4.528756067e-02 4.540082428e-02
2.928466797e-01 4.539327321e-02 4.726432070e-02 4.521272110e-02 4.534604452e-02
2.929687500e-01 4.533878778e-02 4.718359298e-02 4.513811228e-02 4.529141636e-02
2.930908203e-01 4.528442175e-02 4.710287781e-02 4.506374539e-02 4.523694154e-02
2.932128906e-01 4.523017448e-02 4.702217659e-02 4.498963164e-02 4.518261859e-02
2.933349609e-01 4.517604536e-02 4.694149066e-02 4.491578220e-02 4.512844531e-02
2.934570312e-01 4.512203379e-02 4.686082143e-02 4.484220826e-02 4.507441946e-02
2.935791016e-01 4.506813916e-02 4.678017025e-02 4.476892102e-02 4.502053882e-02
2.937011719e-01 4.501436086e-02 4.669953850e-02 4.469593166e-02 4.496680116e-02
2.938232422e-01 4.496069831e-02 4.661892756e-02 4.462325138e-02 4.491320426e-02
2.939453125e-01 4.490715090e-02 4.653833880e-02 4.455089136e-02 4.485974588e-02
2.940673828e-01 4.485371805e-02 4.645777359e-02 4.447886280e-02 4.480642381e-02
2.941894531e-01 4.480039917e-02 4.637723331e-02 4.440717687e-02 4.475323581e-02
2.943115234e-01 4.474719370e-02 4.629671934e-02 4.433584478e-02 4.470017966e-02
2.944335938e-01 4.469410105e-02 4.621623304e-02 4.426487772e-02 4.464725314e-02
2.945556641e-01 4.464112066e-02 4.613577580e-02 4.419428686e-02 4.459445402e-02
2.946777344e-01 4.458825195e-02 4.605534898e-02 4.412408340e-02 4.454178006e-02
2.947998047e-01 4.453549438e-02 4.597495397e-02 4.405427854e-02 4.448922906e-02
2.949218750e-01 4.448284737e-02 4.589459213e-02 4.398488346e-02 4.443679877e-02
2.950439453e-01 4.443031039e-02 4.581426483e-02 4.391590934e-02 4.438448697e-02
2.951660156e-01 4.437788288e-02 4.573397347e-02 4.384736739e-02 4.433229144e-02
2.952880859e-01 4.432556430e-02 4.565371940e-02 4.377926879e-02 4.428020996e-02
2.954101562e-01 4.427335410e-02 4.557350400e-02 4.371162472e-02 4.422824028e-02
2.955322266e-01 4.422125176e-02 4.549332865e-02 4.364444638e-02 4.417638020e-02
2.956542969e-01 4.416925674e-02 4.541319472e-02 4.357774497e-02 4.412462747e-02
2.957763672e-01 4.411736851e-02 4.533310359e-02 4.351153166e-02 4.407297988e-02
2.958984375e-01 4.406558655e-02 4.525305662e-02 4.344581764e-02 4.402143521e-02
2.960205078e-01 4.401391034e-02 4.517305520e-02 4.338061411e-02 4.396999121e-02
2.961425781e-01 4.396233936e-02 4.509310070e-02 4.331593226e-02 4.391864567e-02
2.962646484e-01 4.391087310e-02 4.501319450e-02 4.325178328e-02 4.386739636e-02
2.963867188e-01 4.385951105e-02 4.493333796e-02 4.318817835e-02 4.381624106e-02
2.965087891e-01 4.380825271e-02 4.485353246e-02 4.312512867e-02 4.376517754e-02
2.966308594e-01 4.375709757e-02 4.477377937e-02 4.306264542e-02 4.371420356e-02
2.967529297e-01 4.370604514e-02 4.469408008e-02 4.300073979e-02 4.366331692e-02
2.968750000e-01 4.365509493e-02 4.461443595e-02 4.293942298e-02 4.361251537e-02
2.969970703e-01 4.360424643e-02 4.453484836e-02 4.287870327e-02 4.356179714e-02
2.971191406e-01 4.355349918e-02 4.445531869e-02 4.281857730e-02 4.351116223e-02
2.972412109e-01 4.350285268e-02 4.437584830e-02 4.275903883e-02 4.346061108e-02
2.973632812e-01 4.345230645e-02 4.429643857e-02 4.270008160e-02 4.341014414e-02
2.974853516e-01 4.340186002e-02 4.421709088e-02 4.264169936e-02 4.335976185e-02
2.976074219e-01 4.335151292e-02 4.413780660e-02 4.258388585e-02 4.330946465e-02
2.977294922e-01 4.330126467e-02 4.405858711e-02 4.252663482e-02 4.325925298e-02
2.978515625e-01 4.325111481e-02 4.397943377e-02 4.246994001e-02 4.320912730e-02
2.979736328e-01 4.320106287e-02 4.390034797e-02 4.241379517e-02 4.315908805e-02
2.980957031e-01 4.315110841e-02 4.382133107e-02 4.235819404e-02 4.310913567e-02
2.982177734e-01 4.310125095e-02 4.374238446e-02 4.230313037e-02 4.305927060e-02
2.983398438e-01 4.305149006e-02 4.366350951e-02 4.224859791e-02 4.300949328e-02
2.984619141e-01 4.300182527e-02 4.358470758e-02 4.219459041e-02 4.295980417e-02
2.985839844e-01 4.295225614e-02 4.350598006e-02 4.214110160e-02 4.291020371e-02
2.987060547e-01 4.290278223e-02 4.342732832e-02 4.208812523e-02 4.286069233e-02
2.988281250e-01 4.285340310e-02 4.334875374e-02 4.203565505e-02 4.281127049e-02
2.989501953e-01 4.280411831e-02 4.327025768e-02 4.198368481e-02 4.276193863e-02
2.990722656e-01 4.275492743e-02 4.319184153e-02 4.193220824e-02 4.271269719e-02
2.991943359e-01 4.270583002e-02 4.311350665e-02 4.188121911e-02 4.266354662e-02
2.993164062e-01 4.265682565e-02 4.303525442e-02 4.183071114e-02 4.261448736e-02
2.994384766e-01 4.260791391e-02 4.295708622e-02 4.178067809e-02 4.256551985e-02
2.995605469e-01 4.255909437e-02 4.287900342e-02 4.173111370e-02 4.251664454e-02
2.996826172e-01 4.251036661e-02 4.280100739e-02 4.168201173e-02 4.246786187e-02
2.998046875e-01 4.246173021e-02 4.272309952e-02 4.163336590e-02 4.241917229e-02
2.999267578e-01 4.241318476e-02 4.264528116e-02 4.158516998e-02 4.237057624e-02


==> Figures/zoom-main-s.dat <==
p ref n0 n1 n2
2.000732422e-01 7.037833268e-01 7.043011362e-01 7.035548453e-01 7.037784435e-01
2.001953125e-01 7.037988687e-01 7.043282082e-01 7.035702648e-01 7.037940213e-01
2.003173828e-01 7.038144446e-01 7.043553179e-01 7.035858449e-01 7.038096340e-01
2.004394531e-01 7.038300545e-01 7.043824648e-01 7.036015880e-01 7.038252815e-01
2.005615234e-01 7.038456987e-01 7.044096484e-01 7.036174961e-01 7.038409637e-01
2.006835938e-01 7.038613773e-01 7.044368682e-01 7.036335717e-01 7.038566803e-01
2.008056641e-01 7.038770905e-01 7.044641237e-01 7.036498168e-01 7.038724312e-01
2.009277344e-01 7.038928383e-01 7.044914144e-01 7.036662337e-01 7.038882161e-01
2.010498047e-01 7.039086209e-01 7.045187397e-01 7.036828246e-01 7.039040350e-01
2.011718750e-01 7.039244385e-01 7.045460992e-01 7.036995917e-01 7.039198875e-01
2.012939453e-01 7.039402912e-01 7.045734923e-01 7.037165373e-01 7.039357735e-01
2.014160156e-01 7.039561792e-01 7.046009186e-01 7.037336636e-01 7.039516929e-01
2.015380859e-01 7.039721026e-01 7.046283775e-01 7.037509728e-01 7.039676454e-01
2.016601562e-01 7.039880616e-01 7.046558685e-01 7.037684671e-01 7.039836308e-01
2.017822266e-01 7.040040563e-01 7.046833911e-01 7.037861488e-01 7.039996490e-01
2.019042969e-01 7.040200869e-01 7.047109448e-01 7.038040200e-01 7.040156998e-01
2.020263672e-01 7.040361535e-01 7.047385290e-01 7.038220830e-01 7.040317829e-01
2.021484375e-01 7.040522563e-01 7.047661434e-01 7.038403400e-01 7.040478982e-01
2.022705078e-01 7.040683955e-01 7.047937873e-01 7.038587933e-01 7.040640456e-01
2.023925781e-01 7.040845712e-01 7.048214602e-01 7.038774450e-01 7.040802247e-01
2.025146484e-01 7.041007835e-01 7.048491617e-01 7.038962973e-01 7.040964355e-01
2.026367188e-01 7.041170327e-01 7.048768912e-01 7.039153526e-01 7.041126778e-01
2.027587891e-01 7.041333189e-01 7.049046482e-01 7.039346130e-01 7.041289513e-01
2.028808594e-01 7.041496422e-01 7.049324323e-01 7.039540807e-01 7.041452558e-01
2.030029297e-01 7.041660028e-01 7.049602428e-01 7.039737580e-01 7.041615913e-01
2.031250000e-01 7.041824009e-01 7.049880793e-01 7.039936470e-01 7.041779574e-01
2.032470703e-01 7.041988367e-01 7.050159413e-01 7.040137490e-01 7.041943542e-01
2.033691406e-01 7.042153102e-01 7.050438283e-01 7.040340611e-01 7.042107823e-01
2.034912109e-01 7.042318218e-01 7.050717397e-01 7.040545794e-01 7.042272426e-01
2.036132812e-01 7.042483715e-01 7.050996750e-01 7.040752999e-01 7.042437359e-01
2.037353516e-01 7.042649596e-01 7.051276338e-01 7.040962187e-01 7.042602629e-01
2.038574219e-01 7.042815861e-01 7.051556156e-01 7.041173320e-01 7.042768246e-01
2.039794922e-01 7.042982514e-01 7.051836197e-01 7.041386356e-01 7.042934217e-01
2.041015625e-01 7.043149554e-01 7.052116457e-01 7.041601259e-01 7.043100551e-01
2.042236328e-01 7.043316985e-01 7.052396931e-01 7.041817988e-01 7.043267255e-01
2.043457031e-01 7.043484808e-01 7.052677615e-01 7.042036504e-01 7.043434339e-01
2.044677734e-01 7.043653025e-01 7.052958501e-01 7.042256767e-01 7.043601810e-01
2.045898438e-01 7.043821638e-01 7.053239587e-01 7.042478740e-01 7.043769676e-01
2.047119141e-01 7.043990648e-01 7.053520866e-01 7.042702382e-01 7.043937946e-01
2.048339844e-01 7.044160058e-01 7.053802333e-01 7.042927654e-01 7.044106629e-01
2.049560547e-01 7.044329868e-01 7.054083984e-01 7.043154518e-01 7.044275731e-01
2.050781250e-01 7.044500082e-01 7.054365812e-01 7.043382933e-01 7.044445262e-01
2.052001953e-01 7.044670701e-01 7.054647814e-01 7.043612861e-01 7.044615229e-01
2.053222656e-01 7.044841726e-01 7.054929984e-01 7.043844262e-01 7.044785641e-01
2.054443359e-01 7.045013160e-01 7.055212317e-01 7.044077098e-01 7.044956507e-01
2.055664062e-01 7.045185005e-01 7.055494807e-01 7.044311329e-01 7.045127833e-01
2.056884766e-01 7.045357262e-01 7.055777451e-01 7.044546915e-01 7.045299629e-01
2.058105469e-01 7.045529934e-01 7.056060241e-01 7.044783818e-01 7.045471903e-01
2.059326172e-01 7.045703023e-01 7.056343175e-01 7.045021999e-01 7.045644663e-01
2.060546875e-01 7.045876529e-01 7.056626245e-01 7.045261417e-01 7.045817917e-01
2.061767578e-01 7.046050457e-01 7.056909448e-01 7.045502035e-01 7.045991674e-01
2.062988281e-01 7.046224807e-01 7.057192778e-01 7.045743813e-01 7.046165941e-01
2.064208984e-01 7.046399581e-01 7.057476230e-01 7.045986711e-01 7.046340727e-01
2.065429688e-01 7.046574782e-01 7.057759799e-01 7.046230690e-01 7.046516041e-01
2.066650391e-01 7.046750411e-01 7.058043480e-01 7.046475712e-01 7.046691889e-01
2.067871094e-01 7.046926472e-01 7.058327268e-01 7.046721736e-01 7.046868281e-01
2.069091797e-01 7.047102965e-01 7.058611157e-01 7.046968725e-01 7.047045225e-01
2.070312500e-01 7.047279892e-01 7.058895143e-01 7.047216637e-01 7.047222729e-01
2.071533203e-01 7.047457257e-01 7.059179220e-01 7.047465436e-01 7.047400798e-01
2.072753906e-01 7.047635062e-01 7.059463383e-01 7.047715080e-01 7.047579426e-01
2.073974609e-01 7.047813307e-01 7.059747628e-01 7.047965531e-01 7.047758603e-01
2.075195312e-01 7.047991996e-01 7.060031949e-01 7.048216750e-01 7.047938319e-01
2.076416016e-01 7.048171131e-01 7.060316341e-01 7.048468697e-01 7.048118566e-01
2.077636719e-01 7.048350713e-01 7.060600799e-01 7.048721334e-01 7.048299333e-01
2.078857422e-01 7.048530746e-01 7.060885317e-01 7.048974620e-01 7.048480611e-01
2.080078125e-01 7.048711231e-01 7.061169891e-01 7.049228518e-01 7.048662391e-01
2.081298828e-01 7.048892171e-01 7.061454516e-01 7.049482987e-01 7.048844662e-01
2.082519531e-01 7.049073568e-01 7.061739187e-01 7.049737989e-01 7.049027416e-01
2.083740234e-01 7.049255424e-01 7.062023897e-01 7.049993483e-01 7.049210642e-01
2.084960938e-01 7.049437741e-01 7.062308643e-01 7.050249432e-01 7.049394332e-01
2.086181641e-01 7.049620523e-01 7.062593419e-01 7.050505796e-01 7.049578476e-01
2.087402344e-01 7.049803771e-01 7.062878221e-01 7.050762535e-01 7.049763063e-01
2.088623047e-01 7.049987487e-01 7.063163042e-01 7.051019611e-01 7.049948085e-01
2.089843750e-01 7.050171675e-01 7.063447878e-01 7.051276984e-01 7.050133533e-01
2.091064453e-01 7.050356336e-01 7.063732724e-01 7.051534615e-01 7.050319395e-01
2.092285156e-01 7.050541473e-01 7.064017574e-01 7.051792464e-01 7.050505664e-01
2.093505859e-01 7.050727089e-01 7.064302424e-01 7.052050494e-01 7.050692329e-01
2.094726562e-01 7.050913185e-01 7.064587269e-01 7.052308663e-01 7.050879382e-01
2.095947266e-01 7.051099765e-01 7.064872102e-01 7.052566934e-01 7.051066811e-01
2.097167969e-01 7.051286831e-01 7.065156920e-01 7.052825266e-01 7.051254608e-01
2.098388672e-01 7.051474385e-01 7.065441718e-01 7.053083622e-01 7.051442764e-01
2.099609375e-01 7.051662430e-01 7.065726489e-01 7.053341961e-01 7.051631268e-01
2.100830078e-01 7.051850969e-01 7.066011229e-01 7.053600244e-01 7.051820111e-01
2.102050781e-01 7.052040004e-01 7.066295933e-01 7.053858432e-01 7.052009284e-01
2.103271484e-01 7.052229538e-01 7.066580596e-01 7.054116486e-01 7.052198778e-01
2.104492188e-01 7.052419574e-01 7.066865212e-01 7.054374367e-01 7.052388581e-01
2.105712891e-01 7.052610114e-01 7.067149777e-01 7.054632035e-01 7.052578686e-01
2.106933594e-01 7.052801160e-01 7.067434285e-01 7.054889452e-01 7.052769082e-01
2.108154297e-01 7.052992717e-01 7.067718731e-01 7.055146577e-01 7.052959760e-01
2.109375000e-01 7.053184786e-01 7.068003111e-01 7.055403373e-01 7.053150710e-01
2.110595703e-01 7.053377370e-01 7.068287419e-01 7.055659799e-01 7.053341930e-01
2.111816406e-01 7.053570472e-01 7.068571649e-01 7.055915817e-01 7.053533437e-01
2.113037109e-01 7.053764094e-01 7.068855798e-01 7.056171386e-01 7.053725259e-01
2.114257812e-01 7.053958241e-01 7.069139859e-01 7.056426469e-01 7.053917422e-01
2.115478516e-01 7.054152914e-01 7.069423829e-01 7.056681026e-01 7.054109950e-01
2.116699219e-01 7.054348116e-01 7.069707700e-01 7.056935017e-01 7.054302869e-01
2.117919922e-01 7.054543851e-01 7.069991469e-01 7.057188403e-01 7.054496206e-01
2.119140625e-01 7.054740122e-01 7.070275131e-01 7.057441146e-01 7.054689987e-01
2.120361328e-01 7.054936930e-01 7.070558680e-01 7.057693206e-01 7.054884236e-01
2.121582031e-01 7.055134280e-01 7.070842110e-01 7.057944543e-01 7.055078980e-01
2.122802734e-01 7.055332174e-01 7.071125418e-01 7.058195119e-01 7.055274245e-01
2.124023438e-01 7.055530616e-01 7.071408598e-01 7.058444894e-01 7.055470056e-01
2.125244141e-01 7.055729608e-01 7.071691645e-01 7.058693830e-01 7.055666438e-01
2.126464844e-01 7.055929154e-01 7.071974553e-01 7.058941886e-01 7.055863419e-01
2.127685547e-01 7.056129256e-01 7.072257319e-01 7.059189024e-01 7.056061023e-01
2.128906250e-01 7.056329919e-01 7.072539935e-01 7.059435205e-01 7.056259277e-01
2.130126953e-01 7.056531144e-01 7.072822398e-01 7.059680389e-01 7.056458205e-01
2.131347656e-01 7.056732937e-01 7.073104703e-01 7.059924537e-01 7.056657835e-01
2.132568359e-01 7.056935298e-01 7.073386843e-01 7.060167610e-01 7.056858191e-01
2.133789062e-01 7.057138233e-01 7.073668815e-01 7.060409568e-01 7.057059300e-01
2.135009766e-01 7.057341744e-01 7.073950613e-01 7.060650373e-01 7.057261186e-01
2.136230469e-01 7.057545834e-01 7.074232231e-01 7.060889985e-01 7.057463877e-01
2.137451172e-01 7.057750508e-01 7.074513666e-01 7.061128366e-01 7.057667397e-01
2.138671875e-01 7.057955768e-01 7.074794911e-01 7.061365475e-01 7.057871773e-01
2.139892578e-01 7.058161618e-01 7.075075961e-01 7.061601273e-01 7.058077030e-01
2.141113281e-01 7.058368061e-01 7.075356813e-01 7.061835723e-01 7.058283195e-01
2.142333984e-01 7.058575102e-01 7.075637459e-01 7.062068783e-01 7.058490291e-01
2.143554688e-01 7.058782742e-01 7.075917896e-01 7.062300415e-01 7.058698347e-01
2.144775391e-01 7.058990987e-01 7.076198118e-01 7.062530580e-01 7.058907387e-01
2.145996094e-01 7.059199839e-01 7.076478120e-01 7.062759239e-01 7.059117436e-01
2.147216797e-01 7.059409303e-01 7.076757897e-01 7.062986352e-01 7.059328522e-01
2.148437500e-01 7.059619382e-01 7.077037444e-01 7.063211880e-01 7.059540669e-01
2.149658203e-01 7.059830080e-01 7.077316756e-01 7.063435784e-01 7.059753893e-01
2.150878906e-01 7.060041400e-01 7.077595827e-01 7.063658025e-01 7.059968167e-01
2.152099609e-01 7.060253346e-01 7.077874653e-01 7.063878564e-01 7.060183451e-01
2.153320312e-01 7.060465922e-01 7.078153228e-01 7.064097361e-01 7.060399708e-01
2.154541016e-01 7.060679133e-01 7.078431548e-01 7.064314377e-01 7.060616900e-01
2.155761719e-01 7.060892981e-01 7.078709607e-01 7.064529572e-01 7.060834988e-01
2.156982422e-01 7.061107472e-01 7.078987400e-01 7.064742909e-01 7.061053935e-01
2.158203125e-01 7.061322608e-01 7.079264922e-01 7.064954347e-01 7.061273702e-01
2.159423828e-01 7.061538394e-01 7.079542168e-01 7.065163847e-01 7.061494251e-01
2.160644531e-01 7.061754835e-01 7.079819133e-01 7.065371371e-01 7.061715543e-01
2.161865234e-01 7.061971933e-01 7.080095811e-01 7.065576878e-01 7.061937542e-01
2.163085938e-01 7.062189693e-01 7.080372198e-01 7.065780330e-01 7.062160208e-01
2.164306641e-01 7.062408121e-01 7.080648289e-01 7.065981687e-01 7.062383503e-01
2.165527344e-01 7.062627218e-01 7.080924078e-01 7.066180910e-01 7.062607389e-01
2.166748047e-01 7.062846991e-01 7.081199560e-01 7.066377961e-01 7.062831828e-01
2.167968750e-01 7.063067443e-01 7.081474731e-01 7.066572799e-01 7.063056782e-01
2.169189453e-01 7.063288579e-01 7.081749584e-01 7.066765386e-01 7.063282213e-01
2.170410156e-01 7.063510403e-01 7.082024116e-01 7.066955683e-01 7.063508082e-01
2.171630859e-01 7.063732920e-01 7.082298320e-01 7.067143649e-01 7.063734351e-01
2.172851562e-01 7.063956134e-01 7.082572193e-01 7.067329247e-01 7.063960983e-01
2.174072266e-01 7.064180049e-01 7.082845728e-01 7.067512436e-01 7.064187938e-01
2.175292969e-01 7.064404671e-01 7.083118920e-01 7.067693178e-01 7.064415180e-01
2.176513672e-01 7.064630003e-01 7.083391765e-01 7.067871434e-01 7.064642668e-01
2.177734375e-01 7.064856052e-01 7.083664257e-01 7.068047163e-01 7.064870367e-01
2.178955078e-01 7.065082820e-01 7.083936392e-01 7.068220327e-01 7.065098236e-01
2.180175781e-01 7.065310314e-01 7.084208164e-01 7.068390888e-01 7.065326239e-01
2.181396484e-01 7.065538538e-01 7.084479568e-01 7.068558804e-01 7.065554336e-01
2.182617188e-01 7.065767497e-01 7.084750598e-01 7.068724038e-01 7.065782490e-01
2.183837891e-01 7.065997196e-01 7.085021251e-01 7.068886550e-01 7.066010663e-01
2.185058594e-01 7.066227639e-01 7.085291520e-01 7.069046301e-01 7.066238816e-01
2.186279297e-01 7.066458833e-01 7.085561401e-01 7.069203252e-01 7.066466911e-01
2.187500000e-01 7.066690782e-01 7.085830889e-01 7.069357363e-01 7.066694910e-01
2.188720703e-01 7.066923491e-01 7.086099978e-01 7.069508619e-01 7.066922796e-01
2.189941406e-01 7.067156966e-01 7.086368663e-01 7.069657102e-01 7.067150634e-01
2.191162109e-01 7.067391212e-01 7.086636939e-01 7.069802918e-01 7.067378511e-01
2.192382812e-01 7.067626234e-01 7.086904802e-01 7.069946170e-01 7.067606513e-01
2.193603516e-01 7.067862037e-01 7.087172245e-01 7.070086966e-01 7.067834726e-01
2.194824219e-01 7.068098628e-01 7.087439265e-01 7.070225410e-01 7.068063238e-01
2.196044922e-01 7.068336011e-01 7.087705855e-01 7.070361608e-01 7.068292133e-01
2.197265625e-01 7.068574193e-01 7.087972011e-01 7.070495664e-01 7.068521499e-01
2.198486328e-01 7.068813178e-01 7.088237728e-01 7.070627686e-01 7.068751422e-01
2.199707031e-01 7.069052973e-01 7.088503000e-01 7.070757777e-01 7.068981988e-01
2.200927734e-01 7.069293584e-01 7.088767822e-01 7.070886043e-01 7.069213284e-01
2.202148438e-01 7.069535016e-01 7.089032190e-01 7.071012591e-01 7.069445396e-01
2.203369141e-01 7.069777275e-01 7.089296097e-01 7.071137524e-01 7.069678411e-01
2.204589844e-01 7.070020367e-01 7.089559540e-01 7.071260949e-01 7.069912415e-01
2.205810547e-01 7.070264299e-01 7.089822513e-01 7.071382971e-01 7.070147494e-01
2.207031250e-01 7.070509076e-01 7.090085011e-01 7.071503696e-01 7.070383735e-01
2.208251953e-01 7.070754704e-01 7.090347029e-01 7.071623228e-01 7.070621224e-01
2.209472656e-01 7.071001191e-01 7.090608561e-01 7.071741673e-01 7.070860048e-01
2.210693359e-01 7.071248542e-01 7.090869602e-01 7.071859137e-01 7.071100292e-01
2.211914062e-01 7.071496763e-01 7.091130149e-01 7.071975725e-01 7.071342044e-01
2.213134766e-01 7.071745862e-01 7.091390194e-01 7.072091543e-01 7.071585390e-01
2.214355469e-01 7.071995844e-01 7.091649734e-01 7.072206695e-01 7.071830416e-01
2.215576172e-01 7.072246717e-01 7.091908763e-01 7.072321288e-01 7.072077208e-01
2.216796875e-01 7.072498487e-01 7.092167276e-01 7.072435426e-01 7.072325853e-01
2.218017578e-01 7.072751161e-01 7.092425267e-01 7.072549215e-01 7.072576437e-01
2.219238281e-01 7.073004746e-01 7.092682733e-01 7.072662761e-01 7.072829047e-01
2.220458984e-01 7.073259249e-01 7.092939667e-01 7.072776168e-01 7.073083769e-01
2.221679688e-01 7.073514677e-01 7.093196065e-01 7.072889543e-01 7.073340690e-01
2.222900391e-01 7.073771037e-01 7.093451922e-01 7.073002991e-01 7.073599895e-01
2.224121094e-01 7.074028337e-01 7.093707232e-01 7.073116616e-01 7.073861472e-01
2.225341797e-01 7.074286583e-01 7.093961990e-01 7.073230525e-01 7.074125506e-01
2.226562500e-01 7.074545783e-01 7.094216191e-01 7.073344823e-01 7.074392085e-01
2.227783203e-01 7.074805945e-01 7.094469831e-01 7.073459616e-01 7.074661255e-01
2.229003906e-01 7.075067077e-01 7.094722903e-01 7.073575008e-01 7.074932914e-01
2.230224609e-01 7.075329185e-01 7.094975403e-01 7.073691105e-01 7.075206920e-01
2.231445312e-01 7.075592278e-01 7.095227327e-01 7.073808013e-01 7.075483130e-01
2.232666016e-01 7.075856364e-01 7.095478667e-01 7.073925836e-01 7.075761403e-01
2.233886719e-01 7.076121451e-01 7.095729421e-01 7.074044681e-01 7.076041596e-01
2.235107422e-01 7.076387547e-01 7.095979582e-01 7.074164653e-01 7.076323568e-01
2.236328125e-01 7.076654660e-01 7.096229145e-01 7.074285857e-01 7.076607177e-01
2.237548828e-01 7.076922798e-01 7.096478105e-01 7.074408399e-01 7.076892280e-01
2.238769531e-01 7.077191971e-01 7.096726458e-01 7.074532383e-01 7.077178736e-01
2.239990234e-01 7.077462185e-01 7.096974197e-01 7.074657916e-01 7.077466403e-01
2.241210938e-01 7.077733451e-01 7.097221319e-01 7.074785103e-01 7.077755139e-01
2.242431641e-01 7.078005777e-01 7.097467817e-01 7.074914049e-01 7.078044801e-01
2.243652344e-01 7.078279172e-01 7.097713687e-01 7.075044859e-01 7.078335248e-01
2.244873047e-01 7.078553644e-01 7.097958924e-01 7.075177640e-01 7.078626339e-01
2.246093750e-01 7.078829203e-01 7.098203523e-01 7.075312496e-01 7.078917930e-01
2.247314453e-01 7.079105859e-01 7.098447477e-01 7.075449533e-01 7.079209880e-01
2.248535156e-01 7.079383620e-01 7.098690783e-01 7.075588856e-01 7.079502047e-01
2.249755859e-01 7.079662496e-01 7.098933436e-01 7.075730570e-01 7.079794289e-01
2.250976562e-01 7.079942497e-01 7.099175429e-01 7.075874782e-01 7.080086464e-01
2.252197266e-01 7.080223633e-01 7.099416758e-01 7.076021597e-01 7.080378431e-01
2.253417969e-01 7.080505913e-01 7.099657419e-01 7.076171119e-01 7.080670046e-01
2.254638672e-01 7.080789347e-01 7.099897405e-01 7.076323454e-01 7.080961169e-01
2.255859375e-01 7.081073946e-01 7.100136712e-01 7.076478708e-01 7.081251657e-01
2.257080078e-01 7.081359720e-01 7.100375334e-01 7.076636986e-01 7.081541368e-01
2.258300781e-01 7.081646680e-01 7.100613267e-01 7.076798394e-01 7.081830160e-01
2.259521484e-01 7.081934835e-01 7.100850505e-01 7.076963037e-01 7.082117892e-01
2.260742188e-01 7.082224198e-01 7.101087044e-01 7.077131020e-01 7.082404421e-01
2.261962891e-01 7.082514778e-01 7.101322877e-01 7.077302448e-01 7.082689605e-01
2.263183594e-01 7.082806587e-01 7.101558001e-01 7.077477428e-01 7.082973303e-01
2.264404297e-01 7.083099637e-01 7.101792410e-01 7.077656065e-01 7.083255372e-01
2.265625000e-01 7.083393938e-01 7.102026098e-01 7.077838463e-01 7.083535671e-01
2.266845703e-01 7.083689502e-01 7.102259062e-01 7.078024729e-01 7.083814131e-01
2.268066406e-01 7.083986340e-01 7.102491295e-01 7.078214967e-01 7.084090978e-01
2.269287109e-01 7.084284466e-01 7.102722792e-01 7.078409284e-01 7.084366512e-01
2.270507812e-01 7.084583891e-01 7.102953549e-01 7.078607784e-01 7.084641033e-01
2.271728516e-01 7.084884627e-01 7.103183560e-01 7.078810573e-01 7.084914840e-01
2.272949219e-01 7.085186686e-01 7.103412821e-01 7.079017757e-01 7.085188234e-01
2.274169922e-01 7.085490082e-01 7.103641326e-01 7.079229440e-01 7.085461514e-01
2.275390625e-01 7.085794826e-01 7.103869069e-01 7.079445729e-01 7.085734979e-01
2.276611328e-01 7.086100934e-01 7.104096047e-01 7.079666728e-01 7.086008930e-01
2.277832031e-01 7.086408416e-01 7.104322254e-01 7.079892544e-01 7.086283666e-01
2.279052734e-01 7.086717287e-01 7.104547684e-01 7.080123280e-01 7.086559487e-01
2.280273438e-01 7.087027561e-01 7.104772333e-01 7.080359044e-01 7.086836693e-01
2.281494141e-01 7.087339251e-01 7.104996195e-01 7.080599940e-01 7.087115583e-01
2.282714844e-01 7.087652372e-01 7.105219266e-01 7.080846073e-01 7.087396457e-01
2.283935547e-01 7.087966937e-01 7.105441540e-01 7.081097550e-01 7.087679616e-01
2.285156250e-01 7.088282962e-01 7.105663012e-01 7.081354475e-01 7.087965358e-01
2.286376953e-01 7.088600461e-01 7.105883677e-01 7.081616954e-01 7.088253983e-01
2.287597656e-01 7.088919449e-01 7.106103530e-01 7.081885092e-01 7.088545792e-01
2.288818359e-01 7.089239941e-01 7.106322566e-01 7.082158995e-01 7.088841083e-01
2.290039062e-01 7.089561953e-01 7.106540780e-01 7.082438768e-01 7.089140158e-01
2.291259766e-01 7.089885500e-01 7.106758167e-01 7.082724517e-01 7.089443314e-01
2.292480469e-01 7.090210599e-01 7.106974721e-01 7.083016346e-01 7.089750853e-01
2.293701172e-01 7.090537266e-01 7.107190438e-01 7.083314362e-01 7.090063074e-01
2.294921875e-01 7.090865517e-01 7.107405312e-01 7.083618669e-01 7.090380276e-01
2.296142578e-01 7.091195369e-01 7.107619338e-01 7.083929374e-01 7.090702760e-01
2.297363281e-01 7.091526840e-01 7.107832511e-01 7.084246581e-01 7.091030825e-01
2.298583984e-01 7.091859946e-01 7.108044827e-01 7.084570397e-01 7.091364771e-01
2.299804688e-01 7.092194705e-01 7.108256279e-01 7.084900925e-01 7.091704897e-01
2.301025391e-01 7.092531136e-01 7.108466864e-01 7.085238273e-01 7.092051504e-01
2.302246094e-01 7.092869256e-01 7.108676574e-01 7.085582544e-01 7.092404891e-01
2.303466797e-01 7.093209085e-01 7.108885407e-01 7.085933845e-01 7.092765358e-01
2.304687500e-01 7.093550640e-01 7.109093356e-01 7.086292282e-01 7.093133205e-01
2.305908203e-01 7.093893942e-01 7.109300417e-01 7.086657958e-01 7.093508595e-01
2.307128906e-01 7.094239010e-01 7.109506584e-01 7.087030981e-01 7.093891152e-01
2.308349609e-01 7.094585864e-01 7.109711852e-01 7.087411454e-01 7.094280362e-01
2.309570312e-01 7.094934524e-01 7.109916216e-01 7.087799484e-01 7.094675713e-01
2.310791016e-01 7.095285011e-01 7.110119671e-01 7.088195177e-01 7.095076691e-01
2.312011719e-01 7.095637346e-01 7.110322212e-01 7.088598636e-01 7.095482784e-01
2.313232422e-01 7.095991550e-01 7.110523834e-01 7.089009969e-01 7.095893479e-01
2.314453125e-01 7.096347646e-01 7.110724532e-01 7.089429280e-01 7.096308262e-01
2.315673828e-01 7.096705655e-01 7.110924300e-01 7.089856674e-01 7.096726620e-01
2.316894531e-01 7.097065600e-01 7.111123134e-01 7.090292258e-01 7.097148042e-01
2.318115234e-01 7.097427504e-01 7.111321028e-01 7.090736136e-01 7.097572013e-01
2.319335938e-01 7.097791391e-01 7.111517977e-01 7.091188414e-01 7.097998021e-01
2.320556641e-01 7.098157284e-01 7.111713977e-01 7.091649197e-01 7.098425553e-01
2.321777344e-01 7.098525209e-01 7.111909021e-01 7.092118591e-01 7.098854096e-01
2.322998047e-01 7.098895189e-01 7.112103106e-01 7.092596701e-01 7.099283137e-01
2.324218750e-01 7.099267251e-01 7.112296225e-01 7.093083633e-01 7.099712162e-01
2.325439453e-01 7.099641419e-01 7.112488374e-01 7.093579492e-01 7.100140660e-01
2.326660156e-01 7.100017721e-01 7.112679548e-01 7.094084383e-01 7.100568116e-01
2.327880859e-01 7.100396184e-01 7.112869741e-01 7.094598411e-01 7.100994019e-01
2.329101562e-01 7.100776834e-01 7.113058949e-01 7.095121683e-01 7.101417855e-01
2.330322266e-01 7.101159700e-01 7.113247166e-01 7.095654303e-01 7.101839111e-01
2.331542969e-01 7.101544810e-01 7.113434388e-01 7.096196378e-01 7.102257274e-01
2.332763672e-01 7.101932193e-01 7.113620608e-01 7.096748012e-01 7.102671832e-01
2.333984375e-01 7.102321880e-01 7.113805823e-01 7.097309310e-01 7.103082271e-01
2.335205078e-01 7.102713899e-01 7.113990026e-01 7.097880379e-01 7.103488078e-01
2.336425781e-01 7.103108284e-01 7.114173214e-01 7.098461323e-01 7.103888740e-01
2.337646484e-01 7.103505064e-01 7.114355380e-01 7.099052248e-01 7.104283745e-01
2.338867188e-01 7.103904272e-01 7.114536519e-01 7.099653260e-01 7.104672579e-01
2.340087891e-01 7.104305941e-01 7.114716627e-01 7.100264464e-01 7.105054730e-01
2.341308594e-01 7.104710105e-01 7.114895699e-01 7.100885965e-01 7.105429684e-01
2.342529297e-01 7.105116798e-01 7.115073729e-01 7.101517868e-01 7.105796929e-01
2.343750000e-01 7.105526056e-01 7.115250712e-01 7.102160280e-01 7.106155951e-01
2.344970703e-01 7.105937914e-01 7.115426643e-01 7.102813246e-01 7.106506503e-01
2.346191406e-01 7.106352408e-01 7.115601517e-01 7.103476581e-01 7.106849397e-01
2.347412109e-01 7.106769578e-01 7.115775329e-01 7.104150040e-01 7.107185707e-01
2.348632812e-01 7.107189459e-01 7.115948073e-01 7.104833378e-01 7.107516513e-01
2.349853516e-01 7.107612093e-01 7.116119746e-01 7.105526349e-01 7.107842889e-01
2.351074219e-01 7.108037519e-01 7.116290341e-01 7.106228709e-01 7.108165912e-01
2.352294922e-01 7.108465779e-01 7.116459853e-01 7.106940214e-01 7.108486659e-01
2.353515625e-01 7.108896913e-01 7.116628278e-01 7.107660617e-01 7.108806207e-01
2.354736328e-01 7.109330966e-01 7.116795610e-01 7.108389675e-01 7.109125631e-01
2.355957031e-01 7.109767980e-01 7.116961844e-01 7.109127142e-01 7.109446009e-01
2.357177734e-01 7.110208003e-01 7.117126976e-01 7.109872774e-01 7.109768418e-01
2.358398438e-01 7.110651078e-01 7.117290999e-01 7.110626325e-01 7.110093932e-01
2.359619141e-01 7.111097254e-01 7.117453909e-01 7.111387551e-01 7.110423630e-01
2.360839844e-01 7.111546579e-01 7.117615701e-01 7.112156207e-01 7.110758588e-01
2.362060547e-01 7.111999103e-01 7.117776369e-01 7.112932047e-01 7.111099882e-01
2.363281250e-01 7.112454876e-01 7.117935909e-01 7.113714827e-01 7.111448588e-01
2.364501953e-01 7.112913950e-01 7.118094315e-01 7.114504303e-01 7.111805784e-01
2.365722656e-01 7.113376380e-01 7.118251583e-01 7.115300228e-01 7.112172546e-01
2.366943359e-01 7.113842219e-01 7.118407707e-01 7.116102359e-01 7.112549951e-01
2.368164062e-01 7.114311525e-01 7.118562682e-01 7.116910450e-01 7.112939074e-01
2.369384766e-01 7.114784354e-01 7.118716503e-01 7.117724257e-01 7.113340993e-01
2.370605469e-01 7.115260765e-01 7.118869165e-01 7.118543534e-01 7.113756783e-01
2.371826172e-01 7.115740821e-01 7.119020663e-01 7.119368037e-01 7.114187523e-01
2.373046875e-01 7.116224582e-01 7.119170991e-01 7.120197521e-01 7.114634287e-01
2.374267578e-01 7.116712113e-01 7.119320145e-01 7.121031740e-01 7.115098153e-01
2.375488281e-01 7.117203480e-01 7.119468119e-01 7.121870451e-01 7.115580198e-01
2.376708984e-01 7.117698751e-01 7.119614909e-01 7.122713407e-01 7.116081497e-01
2.377929688e-01 7.118197994e-01 7.119760509e-01 7.123560365e-01 7.116603127e-01
2.379150391e-01 7.118701282e-01 7.119904915e-01 7.124411078e-01 7.117146165e-01
2.380371094e-01 7.119208687e-01 7.120048120e-01 7.125265304e-01 7.117711688e-01
2.381591797e-01 7.119720286e-01 7.120190121e-01 7.126122795e-01 7.118300771e-01
2.382812500e-01 7.120236157e-01 7.120330911e-01 7.126983308e-01 7.118914492e-01
2.384033203e-01 7.120756378e-01 7.120470486e-01 7.127846598e-01 7.119553431e-01
2.385253906e-01 7.121281034e-01 7.120608840e-01 7.128712420e-01 7.120216185e-01
2.386474609e-01 7.121810208e-01 7.120745969e-01 7.129580528e-01 7.120900852e-01
2.387695312e-01 7.122343988e-01 7.120881868e-01 7.130450679e-01 7.121605535e-01
2.388916016e-01 7.122882464e-01 7.121016531e-01 7.131322626e-01 7.122328332e-01
2.390136719e-01 7.123425730e-01 7.121149953e-01 7.132196126e-01 7.123067345e-01
2.391357422e-01 7.123973880e-01 7.121282129e-01 7.133070932e-01 7.123820673e-01
2.392578125e-01 7.124527015e-01 7.121413055e-01 7.133946802e-01 7.124586417e-01
2.393798828e-01 7.125085235e-01 7.121542724e-01 7.134823488e-01 7.125362676e-01
2.395019531e-01 7.125648647e-01 7.121671132e-01 7.135700747e-01 7.126147552e-01
2.396240234e-01 7.126217359e-01 7.121798274e-01 7.136578334e-01 7.126939144e-01
2.397460938e-01 7.126791483e-01 7.121924144e-01 7.137456004e-01 7.127735553e-01
2.398681641e-01 7.127371135e-01 7.122048738e-01 7.138333511e-01 7.128534879e-01
2.399902344e-01 7.127956436e-01 7.122172051e-01 7.139210611e-01 7.129335222e-01
2.401123047e-01 7.128547510e-01 7.122294076e-01 7.140087060e-01 7.130134682e-01
2.402343750e-01 7.129144485e-01 7.122414810e-01 7.140962611e-01 7.130931360e-01
2.403564453e-01 7.129747494e-01 7.122534247e-01 7.141837021e-01 7.131723355e-01
2.404785156e-01 7.130356675e-01 7.122652382e-01 7.142710044e-01 7.132508769e-01
2.406005859e-01 7.130972171e-01 7.122769210e-01 7.143581436e-01 7.133285701e-01
2.407226562e-01 7.131594130e-01 7.122884725e-01 7.144450951e-01 7.134052251e-01
2.408447266e-01 7.132222705e-01 7.122998923e-01 7.145318345e-01 7.134806521e-01
2.409667969e-01 7.132858055e-01 7.123111799e-01 7.146183372e-01 7.135546609e-01
2.410888672e-01 7.133500346e-01 7.123223347e-01 7.147045788e-01 7.136270616e-01
2.412109375e-01 7.134149749e-01 7.123333563e-01 7.147905349e-01 7.136976643e-01
2.413330078e-01 7.134806443e-01 7.123442441e-01 7.148761808e-01 7.137662790e-01
2.414550781e-01 7.135470612e-01 7.123549976e-01 7.149614921e-01 7.138327157e-01
2.415771484e-01 7.136142450e-01 7.123656163e-01 7.150464444e-01 7.138967844e-01
2.416992188e-01 7.136822158e-01 7.123760997e-01 7.151310131e-01 7.139582951e-01
2.418212891e-01 7.137509944e-01 7.123864473e-01 7.152151737e-01 7.140170579e-01
2.419433594e-01 7.138206027e-01 7.123966585e-01 7.152989018e-01 7.140728828e-01
2.420654297e-01 7.138910633e-01 7.124067329e-01 7.153821729e-01 7.141255799e-01
2.421875000e-01 7.139624000e-01 7.124166700e-01 7.154649624e-01 7.141749590e-01
2.423095703e-01 7.140346374e-01 7.124264692e-01 7.155472460e-01 7.142209472e-01
2.424316406e-01 7.141078016e-01 7.124361301e-01 7.156289990e-01 7.142639384e-01
2.425537109e-01 7.141819193e-01 7.124456521e-01 7.157101970e-01 7.143044435e-01
2.426757812e-01 7.142570190e-01 7.124550346e-01 7.157908155e-01 7.143429735e-01
2.427978516e-01 7.143331303e-01 7.124642773e-01 7.158708301e-01 7.143800393e-01
2.429199219e-01 7.144102841e-01 7.124733796e-01 7.159502162e-01 7.144161518e-01
2.430419922e-01 7.144885130e-01 7.124823409e-01 7.160289493e-01 7.144518218e-01
2.431640625e-01 7.145678511e-01 7.124911609e-01 7.161070050e-01 7.144875602e-01
2.432861328e-01 7.146483343e-01 7.124998388e-01 7.161843588e-01 7.145238781e-01
2.434082031e-01 7.147300002e-01 7.125083744e-01 7.162609861e-01 7.145612861e-01
2.435302734e-01 7.148128885e-01 7.125167669e-01 7.163368625e-01 7.146002954e-01
2.436523438e-01 7.148970411e-01 7.125250160e-01 7.164119635e-01 7.146414167e-01
2.437744141e-01 7.149825018e-01 7.125331211e-01 7.164862646e-01 7.146851609e-01
2.438964844e-01 7.150693172e-01 7.125410817e-01 7.165597413e-01 7.147320390e-01
2.440185547e-01 7.151575365e-01 7.125488974e-01 7.166323692e-01 7.147825619e-01
2.441406250e-01 7.152472114e-01 7.125565675e-01 7.167041236e-01 7.148372404e-01
2.442626953e-01 7.153383971e-01 7.125640915e-01 7.167749802e-01 7.148965854e-01
2.443847656e-01 7.154311517e-01 7.125714691e-01 7.168449145e-01 7.149611079e-01
2.445068359e-01 7.155255372e-01 7.125786996e-01 7.169139020e-01 7.150313188e-01
2.446289062e-01 7.156216194e-01 7.125857825e-01 7.169819181e-01 7.151077289e-01
2.447509766e-01 7.157194681e-01 7.125927174e-01 7.170489384e-01 7.151908492e-01
2.448730469e-01 7.158191579e-01 7.125995037e-01 7.171149383e-01 7.152811905e-01
2.449951172e-01 7.159207686e-01 7.126061409e-01 7.171798935e-01 7.153792637e-01
2.451171875e-01 7.160243851e-01 7.126126285e-01 7.172437794e-01 7.154855798e-01
2.452392578e-01 7.161300985e-01 7.126189660e-01 7.173065716e-01 7.156006497e-01
2.453613281e-01 7.162380066e-01 7.126251529e-01 7.173682454e-01 7.157249842e-01
2.454833984e-01 7.163482144e-01 7.126311887e-01 7.174287765e-01 7.158590942e-01
2.456054688e-01 7.164608348e-01 7.126370728e-01 7.174881404e-01 7.160034907e-01
2.457275391e-01 7.165759899e-01 7.126428047e-01 7.175463125e-01 7.161586846e-01
2.458496094e-01 7.166938113e-01 7.126483841e-01 7.176032684e-01 7.163251866e-01
2.459716797e-01 7.168144419e-01 7.126538102e-01 7.176589836e-01 7.165035078e-01
2.460937500e-01 7.169380368e-01 7.126590826e-01 7.177134335e-01 7.166941591e-01
2.462158203e-01 7.170647646e-01 7.126642009e-01 7.177665938e-01 7.168973683e-01
2.463378906e-01 7.171948097e-01 7.126691645e-01 7.178184399e-01 7.171122311e-01
2.464599609e-01 7.173283736e-01 7.126739728e-01 7.178689473e-01 7.173375602e-01
2.465820312e-01 7.174656780e-01 7.126786255e-01 7.179180915e-01 7.175721684e-01
2.467041016e-01 7.176069665e-01 7.126831219e-01 7.179658481e-01 7.178148684e-01
2.468261719e-01 7.177525088e-01 7.126874615e-01 7.180121925e-01 7.180644728e-01
2.469482422e-01 7.179026041e-01 7.126916439e-01 7.180571003e-01 7.183197943e-01
2.470703125e-01 7.180575854e-01 7.126956686e-01 7.181005470e-01 7.185796457e-01
2.471923828e-01 7.182178254e-01 7.126995349e-01 7.181425081e-01 7.188428397e-01
2.473144531e-01 7.183837432e-01 7.127032425e-01 7.181829590e-01 7.191081889e-01
2.474365234e-01 7.185558118e-01 7.127067908e-01 7.182218753e-01 7.193745060e-01
2.475585938e-01 7.187345689e-01 7.127101793e-01 7.182592326e-01 7.196406039e-01
2.476806641e-01 7.189206291e-01 7.127134074e-01 7.182950063e-01 7.199052951e-01
2.478027344e-01 7.191146995e-01 7.127164748e-01 7.183291719e-01 7.201673923e-01
2.479248047e-01 7.193175998e-01 7.127193808e-01 7.183617050e-01 7.204257083e-01
2.480468750e-01 7.195302881e-01 7.127221249e-01 7.183925810e-01 7.206790558e-01
2.481689453e-01 7.197538949e-01 7.127247067e-01 7.184217754e-01 7.209262475e-01
2.482910156e-01 7.199897678e-01 7.127271256e-01 7.184492639e-01 7.211660960e-01
2.484130859e-01 7.202395322e-01 7.127293812e-01 7.184750218e-01 7.213974141e-01
2.485351562e-01 7.205051756e-01 7.127314728e-01 7.184990247e-01 7.216190145e-01
2.486572266e-01 7.207891666e-01 7.127334001e-01 7.185212482e-01 7.218297099e-01
2.487792969e-01 7.210946276e-01 7.127351625e-01 7.185416676e-01 7.220283129e-01
2.489013672e-01 7.214255953e-01 7.127367594e-01 7.185602586e-01 7.222136363e-01
2.490234375e-01 7.217874262e-01 7.127381904e-01 7.185769965e-01 7.223844928e-01
2.491455078e-01 7.221874618e-01 7.127394549e-01 7.185918571e-01 7.225396951e-01
2.492675781e-01 7.226361810e-01 7.127405525e-01 7.186048157e-01 7.226780559e-01
2.493896484e-01 7.231493547e-01 7.127414827e-01 7.186158478e-01 7.227983878e-01
2.495117188e-01 7.237524921e-01 7.127422449e-01 7.186249290e-01 7.228995037e-01
2.496337891e-01 7.244913926e-01 7.127428385e-01 7.186320348e-01 7.229802161e-01
2.497558594e-01 7.254632096e-01 7.127432632e-01 7.186371407e-01 7.230393378e-01
2.498779297e-01 7.269524828e-01 7.127435184e-01 7.186402222e-01 7.230756815e-01
2.500000000e-01 7.369678985e-01 7.127436036e-01 7.186412548e-01 7.230880600e-01
2.501220703e-01 7.269524828e-01 7.127435184e-01 7.186402222e-01 7.230756815e-01
2.502441406e-01 7.254632096e-01 7.127432632e-01 7.186371407e-01 7.230393378e-01
2.503662109e-01 7.244913926e-01 7.127428385e-01 7.186320348e-01 7.229802161e-01
2.504882812e-01 7.237524921e-01 7.127422449e-01 7.186249290e-01 7.228995037e-01
2.506103516e-01 7.231493547e-01 7.127414827e-01 7.186158478e-01 7.227983878e-01
2.507324219e-01 7.226361810e-01 7.127405525e-01 7.186048157e-01 7.226780559e-01
2.508544922e-01 7.221874618e-01 7.127394549e-01 7.185918571e-01 7.225396951e-01
2.509765625e-01 7.217874262e-01 7.127381904e-01 7.185769965e-01 7.223844928e-01
2.510986328e-01 7.214255953e-01 7.127367594e-01 7.185602586e-01 7.222136363e-01
2.512207031e-01 7.210946276e-01 7.127351625e-01 7.185416676e-01 7.220283129e-01
2.513427734e-01 7.207891666e-01 7.127334001e-01 7.185212482e-01 7.218297099e-01
2.514648438e-01 7.205051756e-01 7.127314728e-01 7.184990247e-01 7.216190145e-01
2.515869141e-01 7.202395322e-01 7.127293812e-01 7.184750218e-01 7.213974141e-01
2.517089844e-01 7.199897678e-01 7.127271256e-01 7.184492639e-01 7.211660960e-01
2.518310547e-01 7.197538949e-01 7.127247067e-01 7.184217754e-01 7.209262475e-01
2.519531250e-01 7.195302881e-01 7.127221249e-01 7.183925810e-01 7.206790558e-01
2.520751953e-01 7.193175998e-01 7.127193808e-01 7.183617050e-01 7.204257083e-01
2.521972656e-01 7.191146995e-01 7.127164748e-01 7.183291719e-01 7.201673923e-01
2.523193359e-01 7.189206291e-01 7.127134074e-01 7.182950063e-01 7.199052951e-01
2.524414062e-01 7.187345689e-01 7.127101793e-01 7.182592326e-01 7.196406039e-01
2.525634766e-01 7.185558118e-01 7.127067908e-01 7.182218753e-01 7.193745060e-01
2.526855469e-01 7.183837432e-01 7.127032425e-01 7.181829590e-01 7.191081889e-01
2.528076172e-01 7.182178254e-01 7.126995349e-01 7.181425081e-01 7.188428397e-01
2.529296875e-01 7.180575854e-01 7.126956686e-01 7.181005470e-01 7.185796457e-01
2.530517578e-01 7.179026041e-01 7.126916439e-01 7.180571003e-01 7.183197943e-01
2.531738281e-01 7.177525088e-01 7.126874615e-01 7.180121925e-01 7.180644728e-01
2.532958984e-01 7.176069665e-01 7.126831219e-01 7.179658481e-01 7.178148684e-01
2.534179688e-01 7.174656780e-01 7.126786255e-01 7.179180915e-01 7.175721684e-01
2.535400391e-01 7.173283736e-01 7.126739728e-01 7.178689473e-01 7.173375602e-01
2.536621094e-01 7.171948097e-01 7.126691645e-01 7.178184399e-01 7.171122311e-01
2.537841797e-01 7.170647646e-01 7.126642009e-01 7.177665938e-01 7.168973683e-01
2.539062500e-01 7.169380368e-01 7.126590826e-01 7.177134335e-01 7.166941591e-01
2.540283203e-01 7.168144419e-01 7.126538102e-01 7.176589836e-01 7.165035078e-01
2.541503906e-01 7.166938113e-01 7.126483841e-01 7.176032684e-01 7.163251866e-01
2.542724609e-01 7.165759899e-01 7.126428047e-01 7.175463125e-01 7.161586846e-01
2.543945312e-01 7.164608348e-01 7.126370728e-01 7.174881404e-01 7.160034907e-01
2.545166016e-01 7.163482144e-01 7.126311887e-01 7.174287765e-01 7.158590942e-01
2.546386719e-01 7.162380066e-01 7.126251529e-01 7.173682454e-01 7.157249842e-01
2.547607422e-01 7.161300985e-01 7.126189660e-01 7.173065716e-01 7.156006497e-01
2.548828125e-01 7.160243851e-01 7.126126285e-01 7.172437794e-01 7.154855798e-01
2.550048828e-01 7.159207686e-01 7.126061409e-01 7.171798935e-01 7.153792637e-01
2.551269531e-01 7.158191579e-01 7.125995037e-01 7.171149383e-01 7.152811905e-01
2.552490234e-01 7.157194681e-01 7.125927174e-01 7.170489384e-01 7.151908492e-01
2.553710938e-01 7.156216194e-01 7.125857825e-01 7.169819181e-01 7.151077289e-01
2.554931641e-01 7.155255372e-01 7.125786996e-01 7.169139020e-01 7.150313188e-01
2.556152344e-01 7.154311517e-01 7.125714691e-01 7.168449145e-01 7.149611079e-01
2.557373047e-01 7.153383971e-01 7.125640915e-01 7.167749802e-01 7.148965854e-01
2.558593750e-01 7.152472114e-01 7.125565675e-01 7.167041236e-01 7.148372404e-01
2.559814453e-01 7.151575365e-01 7.125488974e-01 7.166323692e-01 7.147825619e-01
2.561035156e-01 7.150693172e-01 7.125410817e-01 7.165597413e-01 7.147320390e-01
2.562255859e-01 7.149825018e-01 7.125331211e-01 7.164862646e-01 7.146851609e-01
2.563476562e-01 7.148970411e-01 7.125250160e-01 7.164119635e-01 7.146414167e-01
2.564697266e-01 7.148128885e-01 7.125167669e-01 7.163368625e-01 7.146002954e-01
2.565917969e-01 7.147300002e-01 7.125083744e-01 7.162609861e-01 7.145612861e-01
2.567138672e-01 7.146483343e-01 7.124998388e-01 7.161843588e-01 7.145238781e-01
2.568359375e-01 7.145678511e-01 7.124911609e-01 7.161070050e-01 7.144875602e-01
2.569580078e-01 7.144885130e-01 7.124823409e-01 7.160289493e-01 7.144518218e-01
2.570800781e-01 7.144102841e-01 7.124733796e-01 7.159502162e-01 7.144161518e-01
2.572021484e-01 7.143331303e-01 7.124642773e-01 7.158708301e-01 7.143800393e-01
2.573242188e-01 7.142570190e-01 7.124550346e-01 7.157908155e-01 7.143429735e-01
2.574462891e-01 7.141819193e-01 7.124456521e-01 7.157101970e-01 7.143044435e-01
2.575683594e-01 7.141078016e-01 7.124361301e-01 7.156289990e-01 7.142639384e-01
2.576904297e-01 7.140346374e-01 7.124264692e-01 7.155472460e-01 7.142209472e-01
2.578125000e-01 7.139624000e-01 7.124166700e-01 7.154649624e-01 7.141749590e-01
2.579345703e-01 7.138910633e-01 7.124067329e-01 7.153821729e-01 7.141255799e-01
2.580566406e-01 7.138206027e-01 7.123966585e-01 7.152989018e-01 7.140728828e-01
2.581787109e-01 7.137509944e-01 7.123864473e-01 7.152151737e-01 7.140170579e-01
2.583007812e-01 7.136822158e-01 7.123760997e-01 7.151310131e-01 7.139582951e-01
2.584228516e-01 7.136142450e-01 7.123656163e-01 7.150464444e-01 7.138967844e-01
2.585449219e-01 7.135470612e-01 7.123549976e-01 7.149614921e-01 7.138327157e-01
2.586669922e-01 7.134806443e-01 7.123442441e-01 7.148761808e-01 7.137662790e-01
2.587890625e-01 7.134149749e-01 7.123333563e-01 7.147905349e-01 7.136976643e-01
2.589111328e-01 7.133500346e-01 7.123223347e-01 7.147045788e-01 7.136270616e-01
2.590332031e-01 7.132858055e-01 7.123111799e-01 7.146183372e-01 7.135546609e-01
2.591552734e-01 7.132222705e-01 7.122998923e-01 7.145318345e-01 7.134806521e-01
2.592773438e-01 7.131594130e-01 7.122884725e-01 7.144450951e-01 7.134052251e-01
2.593994141e-01 7.130972171e-01 7.122769210e-01 7.143581436e-01 7.133285701e-01
2.595214844e-01 7.130356675e-01 7.122652382e-01 7.142710044e-01 7.132508769e-01
2.596435547e-01 7.129747494e-01 7.122534247e-01 7.141837021e-01 7.131723355e-01
2.597656250e-01 7.129144485e-01 7.122414810e-01 7.140962611e-01 7.130931360e-01
2.598876953e-01 7.128547510e-01 7.122294076e-01 7.140087060e-01 7.130134682e-01
2.600097656e-01 7.127956436e-01 7.122172051e-01 7.139210611e-01 7.129335222e-01
2.601318359e-01 7.127371135e-01 7.122048738e-01 7.138333511e-01 7.128534879e-01
2.602539062e-01 7.126791483e-01 7.121924144e-01 7.137456004e-01 7.127735553e-01
2.603759766e-01 7.126217359e-01 7.121798274e-01 7.136578334e-01 7.126939144e-01
2.604980469e-01 7.125648647e-01 7.121671132e-01 7.135700747e-01 7.126147552e-01
2.606201172e-01 7.125085235e-01 7.121542724e-01 7.134823488e-01 7.125362676e-01
2.607421875e-01 7.124527015e-01 7.121413055e-01 7.133946802e-01 7.124586417e-01
2.608642578e-01 7.123973880e-01 7.121282129e-01 7.133070932e-01 7.123820673e-01
2.609863281e-01 7.123425730e-01 7.121149953e-01 7.132196126e-01 7.123067345e-01
2.611083984e-01 7.122882464e-01 7.121016531e-01 7.131322626e-01 7.122328332e-01
2.612304688e-01 7.122343988e-01 7.120881868e-01 7.130450679e-01 7.121605535e-01
2.613525391e-01 7.121810208e-01 7.120745969e-01 7.129580528e-01 7.120900852e-01
2.614746094e-01 7.121281034e-01 7.120608840e-01 7.128712420e-01 7.120216185e-01
2.615966797e-01 7.120756378e-01 7.120470486e-01 7.127846598e-01 7.119553431e-01
2.617187500e-01 7.120236157e-01 7.120330911e-01 7.126983308e-01 7.118914492e-01
2.618408203e-01 7.119720286e-01 7.120190121e-01 7.126122795e-01 7.118300771e-01
2.619628906e-01 7.119208687e-01 7.120048120e-01 7.125265304e-01 7.117711688e-01
2.620849609e-01 7.118701282e-01 7.119904915e-01 7.124411078e-01 7.117146165e-01
2.622070312e-01 7.118197994e-01 7.119760509e-01 7.123560365e-01 7.116603127e-01
2.623291016e-01 7.117698751e-01 7.119614909e-01 7.122713407e-01 7.116081497e-01
2.624511719e-01 7.117203480e-01 7.119468119e-01 7.121870451e-01 7.115580198e-01
2.625732422e-01 7.116712113e-01 7.119320145e-01 7.121031740e-01 7.115098153e-01
2.626953125e-01 7.116224582e-01 7.119170991e-01 7.120197521e-01 7.114634287e-01
2.628173828e-01 7.115740821e-01 7.119020663e-01 7.119368037e-01 7.114187523e-01
2.629394531e-01 7.115260765e-01 7.118869165e-01 7.118543534e-01 7.113756783e-01
2.630615234e-01 7.114784354e-01 7.118716503e-01 7.117724257e-01 7.113340993e-01
2.631835938e-01 7.114311525e-01 7.118562682e-01 7.116910450e-01 7.112939074e-01
2.633056641e-01 7.113842219e-01 7.118407707e-01 7.116102359e-01 7.112549951e-01
2.634277344e-01 7.113376380e-01 7.118251583e-01 7.115300228e-01 7.112172546e-01
2.635498047e-01 7.112913950e-01 7.118094315e-01 7.114504303e-01 7.111805784e-01
2.636718750e-01 7.112454876e-01 7.117935909e-01 7.113714827e-01 7.111448588e-01
2.637939453e-01 7.111999103e-01 7.117776369e-01 7.112932047e-01 7.111099882e-01
2.639160156e-01 7.111546579e-01 7.117615701e-01 7.112156207e-01 7.110758588e-01
2.640380859e-01 7.111097254e-01 7.117453909e-01 7.111387551e-01 7.110423630e-01
2.641601562e-01 7.110651078e-01 7.117290999e-01 7.110626325e-01 7.110093932e-01
2.642822266e-01 7.110208003e-01 7.117126976e-01 7.109872774e-01 7.109768418e-01
2.644042969e-01 7.109767980e-01 7.116961844e-01 7.109127142e-01 7.109446009e-01
2.645263672e-01 7.109330966e-01 7.116795610e-01 7.108389675e-01 7.109125631e-01
2.646484375e-01 7.108896913e-01 7.116628278e-01 7.107660617e-01 7.108806207e-01
2.647705078e-01 7.108465779e-01 7.116459853e-01 7.106940214e-01 7.108486659e-01
2.648925781e-01 7.108037519e-01 7.116290341e-01 7.106228709e-01 7.108165912e-01
2.650146484e-01 7.107612093e-01 7.116119746e-01 7.105526349e-01 7.107842889e-01
2.651367188e-01 7.107189459e-01 7.115948073e-01 7.104833378e-01 7.107516513e-01
2.652587891e-01 7.106769578e-01 7.115775329e-01 7.104150040e-01 7.107185707e-01
2.653808594e-01 7.106352408e-01 7.115601517e-01 7.103476581e-01 7.106849397e-01
2.655029297e-01 7.105937914e-01 7.115426643e-01 7.102813246e-01 7.106506503e-01
2.656250000e-01 7.105526056e-01 7.115250712e-01 7.102160280e-01 7.106155951e-01
2.657470703e-01 7.105116798e-01 7.115073729e-01 7.101517868e-01 7.105796929e-01
2.658691406e-01 7.104710105e-01 7.114895699e-01 7.100885965e-01 7.105429684e-01
2.659912109e-01 7.104305941e-01 7.114716627e-01 7.100264464e-01 7.105054730e-01
2.661132812e-01 7.103904272e-01 7.114536519e-01 7.099653260e-01 7.104672579e-01
2.662353516e-01 7.103505064e-01 7.114355380e-01 7.099052248e-01 7.104283745e-01
2.663574219e-01 7.103108284e-01 7.114173214e-01 7.098461323e-01 7.103888740e-01
2.664794922e-01 7.102713899e-01 7.113990026e-01 7.097880379e-01 7.103488078e-01
2.666015625e-01 7.102321880e-01 7.113805823e-01 7.097309310e-01 7.103082271e-01
2.667236328e-01 7.101932193e-01 7.113620608e-01 7.096748012e-01 7.102671832e-01
2.668457031e-01 7.101544810e-01 7.113434388e-01 7.096196378e-01 7.102257274e-01
2.669677734e-01 7.101159700e-01 7.113247166e-01 7.095654303e-01 7.101839111e-01
2.670898438e-01 7.100776834e-01 7.113058949e-01 7.095121683e-01 7.101417855e-01
2.672119141e-01 7.100396184e-01 7.112869741e-01 7.094598411e-01 7.100994019e-01
2.673339844e-01 7.100017721e-01 7.112679548e-01 7.094084383e-01 7.100568116e-01
2.674560547e-01 7.099641419e-01 7.112488374e-01 7.093579492e-01 7.100140660e-01
2.675781250e-01 7.099267251e-01 7.112296225e-01 7.093083633e-01 7.099712162e-01
2.677001953e-01 7.098895189e-01 7.112103106e-01 7.092596701e-01 7.099283137e-01
2.678222656e-01 7.098525209e-01 7.111909021e-01 7.092118591e-01 7.098854096e-01
2.679443359e-01 7.098157284e-01 7.111713977e-01 7.091649197e-01 7.098425553e-01
2.680664062e-01 7.097791391e-01 7.111517977e-01 7.091188414e-01 7.097998021e-01
2.681884766e-01 7.097427504e-01 7.111321028e-01 7.090736136e-01 7.097572013e-01
2.683105469e-01 7.097065600e-01 7.111123134e-01 7.090292258e-01 7.097148042e-01
2.684326172e-01 7.096705655e-01 7.110924300e-01 7.089856674e-01 7.096726620e-01
2.685546875e-01 7.096347646e-01 7.110724532e-01 7.089429280e-01 7.096308262e-01
2.686767578e-01 7.095991550e-01 7.110523834e-01 7.089009969e-01 7.095893479e-01
2.687988281e-01 7.095637346e-01 7.110322212e-01 7.088598636e-01 7.095482784e-01
2.689208984e-01 7.095285011e-01 7.110119671e-01 7.088195177e-01 7.095076691e-01
2.690429688e-01 7.094934524e-01 7.109916216e-01 7.087799484e-01 7.094675713e-01
2.691650391e-01 7.094585864e-01 7.109711852e-01 7.087411454e-01 7.094280362e-01
2.692871094e-01 7.094239010e-01 7.109506584e-01 7.087030981e-01 7.093891152e-01
2.694091797e-01 7.093893942e-01 7.109300417e-01 7.086657958e-01 7.093508595e-01
2.695312500e-01 7.093550640e-01 7.109093356e-01 7.086292282e-01 7.093133205e-01
2.696533203e-01 7.093209085e-01 7.108885407e-01 7.085933845e-01 7.092765358e-01
2.697753906e-01 7.092869256e-01 7.108676574e-01 7.085582544e-01 7.092404891e-01
2.698974609e-01 7.092531136e-01 7.108466864e-01 7.085238273e-01 7.092051504e-01
2.700195312e-01 7.092194705e-01 7.108256279e-01 7.084900925e-01 7.091704897e-01
2.701416016e-01 7.091859946e-01 7.108044827e-01 7.084570397e-01 7.091364771e-01
2.702636719e-01 7.091526840e-01 7.107832511e-01 7.084246581e-01 7.091030825e-01
2.703857422e-01 7.091195369e-01 7.107619338e-01 7.083929374e-01 7.090702760e-01
2.705078125e-01 7.090865517e-01 7.107405312e-01 7.083618669e-01 7.090380276e-01
2.706298828e-01 7.090537266e-01 7.107190438e-01 7.083314362e-01 7.090063074e-01
2.707519531e-01 7.090210599e-01 7.106974721e-01 7.083016346e-01 7.089750853e-01
2.708740234e-01 7.089885500e-01 7.106758167e-01 7.082724517e-01 7.089443314e-01
2.709960938e-01 7.089561953e-01 7.106540780e-01 7.082438768e-01 7.089140158e-01
2.711181641e-01 7.089239941e-01 7.106322566e-01 7.082158995e-01 7.088841083e-01
2.712402344e-01 7.088919449e-01 7.106103530e-01 7.081885092e-01 7.088545792e-01
2.713623047e-01 7.088600461e-01 7.105883677e-01 7.081616954e-01 7.088253983e-01
2.714843750e-01 7.088282962e-01 7.105663012e-01 7.081354475e-01 7.087965358e-01
2.716064453e-01 7.087966937e-01 7.105441540e-01 7.081097550e-01 7.087679616e-01
2.717285156e-01 7.087652372e-01 7.105219266e-01 7.080846073e-01 7.087396457e-01
2.718505859e-01 7.087339251e-01 7.104996195e-01 7.080599940e-01 7.087115583e-01
2.719726562e-01 7.087027561e-01 7.104772333e-01 7.080359044e-01 7.086836693e-01
2.720947266e-01 7.086717287e-01 7.104547684e-01 7.080123280e-01 7.086559487e-01
2.722167969e-01 7.086408416e-01 7.104322254e-01 7.079892544e-01 7.086283666e-01
2.723388672e-01 7.086100934e-01 7.104096047e-01 7.079666728e-01 7.086008930e-01
2.724609375e-01 7.085794826e-01 7.103869069e-01 7.079445729e-01 7.085734979e-01
2.725830078e-01 7.085490082e-01 7.103641326e-01 7.079229440e-01 7.085461514e-01
2.727050781e-01 7.085186686e-01 7.103412821e-01 7.079017757e-01 7.085188234e-01
2.728271484e-01 7.084884627e-01 7.103183560e-01 7.078810573e-01 7.084914840e-01
2.729492188e-01 7.084583891e-01 7.102953549e-01 7.078607784e-01 7.084641033e-01
2.730712891e-01 7.084284466e-01 7.102722792e-01 7.078409284e-01 7.084366512e-01
2.731933594e-01 7.083986340e-01 7.102491295e-01 7.078214967e-01 7.084090978e-01
2.733154297e-01 7.083689502e-01 7.102259062e-01 7.078024729e-01 7.083814131e-01
2.734375000e-01 7.083393938e-01 7.102026098e-01 7.077838463e-01 7.083535671e-01
2.735595703e-01 7.083099637e-01 7.101792410e-01 7.077656065e-01 7.083255372e-01
2.736816406e-01 7.082806587e-01 7.101558001e-01 7.077477428e-01 7.082973303e-01
2.738037109e-01 7.082514778e-01 7.101322877e-01 7.077302448e-01 7.082689605e-01
2.739257812e-01 7.082224198e-01 7.101087044e-01 7.077131020e-01 7.082404421e-01
2.740478516e-01 7.081934835e-01 7.100850505e-01 7.076963037e-01 7.082117892e-01
2.741699219e-01 7.081646680e-01 7.100613267e-01 7.076798394e-01 7.081830160e-01
2.742919922e-01 7.081359720e-01 7.100375334e-01 7.076636986e-01 7.081541368e-01
2.744140625e-01 7.081073946e-01 7.100136712e-01 7.076478708e-01 7.081251657e-01
2.745361328e-01 7.080789347e-01 7.099897405e-01 7.076323454e-01 7.080961169e-01
2.746582031e-01 7.080505913e-01 7.099657419e-01 7.076171119e-01 7.080670046e-01
2.747802734e-01 7.080223633e-01 7.099416758e-01 7.076021597e-01 7.080378431e-01
2.749023438e-01 7.079942497e-01 7.099175429e-01 7.075874782e-01 7.080086464e-01
2.750244141e-01 7.079662496e-01 7.098933436e-01 7.075730570e-01 7.079794289e-01
2.751464844e-01 7.079383620e-01 7.098690783e-01 7.075588856e-01 7.079502047e-01
2.752685547e-01 7.079105859e-01 7.098447477e-01 7.075449533e-01 7.079209880e-01
2.753906250e-01 7.078829203e-01 7.098203523e-01 7.075312496e-01 7.078917930e-01
2.755126953e-01 7.078553644e-01 7.097958924e-01 7.075177640e-01 7.078626339e-01
2.756347656e-01 7.078279172e-01 7.097713687e-01 7.075044859e-01 7.078335248e-01
2.757568359e-01 7.078005777e-01 7.097467817e-01 7.074914049e-01 7.078044801e-01
2.758789062e-01 7.077733451e-01 7.097221319e-01 7.074785103e-01 7.077755139e-01
2.760009766e-01 7.077462185e-01 7.096974197e-01 7.074657916e-01 7.077466403e-01
2.761230469e-01 7.077191971e-01 7.096726458e-01 7.074532383e-01 7.077178736e-01
2.762451172e-01 7.076922798e-01 7.096478105e-01 7.074408399e-01 7.076892280e-01
2.763671875e-01 7.076654660e-01 7.096229145e-01 7.074285857e-01 7.076607177e-01
2.764892578e-01 7.076387547e-01 7.095979582e-01 7.074164653e-01 7.076323568e-01
2.766113281e-01 7.076121451e-01 7.095729421e-01 7.074044681e-01 7.076041596e-01
2.767333984e-01 7.075856364e-01 7.095478667e-01 7.073925836e-01 7.075761403e-01
2.768554688e-01 7.075592278e-01 7.095227327e-01 7.073808013e-01 7.075483130e-01
2.769775391e-01 7.075329185e-01 7.094975403e-01 7.073691105e-01 7.075206920e-01
2.770996094e-01 7.075067077e-01 7.094722903e-01 7.073575008e-01 7.074932914e-01
2.772216797e-01 7.074805945e-01 7.094469831e-01 7.073459616e-01 7.074661255e-01
2.773437500e-01 7.074545783e-01 7.094216191e-01 7.073344823e-01 7.074392085e-01
2.774658203e-01 7.074286583e-01 7.093961990e-01 7.073230525e-01 7.074125506e-01
2.775878906e-01 7.074028337e-01 7.093707232e-01 7.073116616e-01 7.073861472e-01
2.777099609e-01 7.073771037e-01 7.093451922e-01 7.073002991e-01 7.073599895e-01
2.778320312e-01 7.073514677e-01 7.093196065e-01 7.072889543e-01 7.073340690e-01
2.779541016e-01 7.073259249e-01 7.092939667e-01 7.072776168e-01 7.073083769e-01
2.780761719e-01 7.073004746e-01 7.092682733e-01 7.072662761e-01 7.072829047e-01
2.781982422e-01 7.072751161e-01 7.092425267e-01 7.072549215e-01 7.072576437e-01
2.783203125e-01 7.072498487e-01 7.092167276e-01 7.072435426e-01 7.072325853e-01
2.784423828e-01 7.072246717e-01 7.091908763e-01 7.072321288e-01 7.072077208e-01
2.785644531e-01 7.071995844e-01 7.091649734e-01 7.072206695e-01 7.071830416e-01
2.786865234e-01 7.071745862e-01 7.091390194e-01 7.072091543e-01 7.071585390e-01
2.788085938e-01 7.071496763e-01 7.091130149e-01 7.071975725e-01 7.071342044e-01
2.789306641e-01 7.071248542e-01 7.090869602e-01 7.071859137e-01 7.071100292e-01
2.790527344e-01 7.071001191e-01 7.090608561e-01 7.071741673e-01 7.070860048e-01
2.791748047e-01 7.070754704e-01 7.090347029e-01 7.071623228e-01 7.070621224e-01
2.792968750e-01 7.070509076e-01 7.090085011e-01 7.071503696e-01 7.070383735e-01
2.794189453e-01 7.070264299e-01 7.089822513e-01 7.071382971e-01 7.070147494e-01
2.795410156e-01 7.070020367e-01 7.089559540e-01 7.071260949e-01 7.069912415e-01
2.796630859e-01 7.069777275e-01 7.089296097e-01 7.071137524e-01 7.069678411e-01
2.797851562e-01 7.069535016e-01 7.089032190e-01 7.071012591e-01 7.069445396e-01
2.799072266e-01 7.069293584e-01 7.088767822e-01 7.070886043e-01 7.069213284e-01
2.800292969e-01 7.069052973e-01 7.088503000e-01 7.070757777e-01 7.068981988e-01
2.801513672e-01 7.068813178e-01 7.088237728e-01 7.070627686e-01 7.068751422e-01
2.802734375e-01 7.068574193e-01 7.087972011e-01 7.070495664e-01 7.068521499e-01
2.803955078e-01 7.068336011e-01 7.087705855e-01 7.070361608e-01 7.068292133e-01
2.805175781e-01 7.068098628e-01 7.087439265e-01 7.070225410e-01 7.068063238e-01
2.806396484e-01 7.067862037e-01 7.087172245e-01 7.070086966e-01 7.067834726e-01
2.807617188e-01 7.067626234e-01 7.086904802e-01 7.069946170e-01 7.067606513e-01
2.808837891e-01 7.067391212e-01 7.086636939e-01 7.069802918e-01 7.067378511e-01
2.810058594e-01 7.067156966e-01 7.086368663e-01 7.069657102e-01 7.067150634e-01
2.811279297e-01 7.066923491e-01 7.086099978e-01 7.069508619e-01 7.066922796e-01
2.812500000e-01 7.066690782e-01 7.085830889e-01 7.069357363e-01 7.066694910e-01
2.813720703e-01 7.066458833e-01 7.085561401e-01 7.069203252e-01 7.066466911e-01
2.814941406e-01 7.066227639e-01 7.085291520e-01 7.069046301e-01 7.066238816e-01
2.816162109e-01 7.065997196e-01 7.085021251e-01 7.068886550e-01 7.066010663e-01
2.817382812e-01 7.065767497e-01 7.084750598e-01 7.068724038e-01 7.065782490e-01
2.818603516e-01 7.065538538e-01 7.084479568e-01 7.068558804e-01 7.065554336e-01
2.819824219e-01 7.065310314e-01 7.084208164e-01 7.068390888e-01 7.065326239e-01
2.821044922e-01 7.065082820e-01 7.083936392e-01 7.068220327e-01 7.065098236e-01
2.822265625e-01 7.064856052e-01 7.083664257e-01 7.068047163e-01 7.064870367e-01
2.823486328e-01 7.064630003e-01 7.083391765e-01 7.067871434e-01 7.064642668e-01
2.824707031e-01 7.064404671e-01 7.083118920e-01 7.067693178e-01 7.064415180e-01
2.825927734e-01 7.064180049e-01 7.082845728e-01 7.067512436e-01 7.064187938e-01
2.827148438e-01 7.063956134e-01 7.082572193e-01 7.067329247e-01 7.063960983e-01
2.828369141e-01 7.063732920e-01 7.082298320e-01 7.067143649e-01 7.063734351e-01
2.829589844e-01 7.063510403e-01 7.082024116e-01 7.066955683e-01 7.063508082e-01
2.830810547e-01 7.063288579e-01 7.081749584e-01 7.066765386e-01 7.063282213e-01
2.832031250e-01 7.063067443e-01 7.081474731e-01 7.066572799e-01 7.063056782e-01
2.833251953e-01 7.062846991e-01 7.081199560e-01 7.066377961e-01 7.062831828e-01
2.834472656e-01 7.062627218e-01 7.080924078e-01 7.066180910e-01 7.062607389e-01
2.835693359e-01 7.062408121e-01 7.080648289e-01 7.065981687e-01 7.062383503e-01
2.836914062e-01 7.062189693e-01 7.080372198e-01 7.065780330e-01 7.062160208e-01
2.838134766e-01 7.061971933e-01 7.080095811e-01 7.065576878e-01 7.061937542e-01
2.839355469e-01 7.061754835e-01 7.079819133e-01 7.065371371e-01 7.061715543e-01
2.840576172e-01 7.061538394e-01 7.079542168e-01 7.065163847e-01 7.061494251e-01
2.841796875e-01 7.061322608e-01 7.079264922e-01 7.064954347e-01 7.061273702e-01
2.843017578e-01 7.061107472e-01 7.078987400e-01 7.064742909e-01 7.061053935e-01
2.844238281e-01 7.060892981e-01 7.078709607e-01 7.064529572e-01 7.060834988e-01
2.845458984e-01 7.060679133e-01 7.078431548e-01 7.064314377e-01 7.060616900e-01
2.846679688e-01 7.060465922e-01 7.078153228e-01 7.064097361e-01 7.060399708e-01
2.847900391e-01 7.060253346e-01 7.077874653e-01 7.063878564e-01 7.060183451e-01
2.849121094e-01 7.060041400e-01 7.077595827e-01 7.063658025e-01 7.059968167e-01
2.850341797e-01 7.059830080e-01 7.077316756e-01 7.063435784e-01 7.059753893e-01
2.851562500e-01 7.059619382e-01 7.077037444e-01 7.063211880e-01 7.059540669e-01
2.852783203e-01 7.059409303e-01 7.076757897e-01 7.062986352e-01 7.059328522e-01
2.854003906e-01 7.059199839e-01 7.076478120e-01 7.062759239e-01 7.059117436e-01
2.855224609e-01 7.058990987e-01 7.076198118e-01 7.062530580e-01 7.058907387e-01
2.856445312e-01 7.058782742e-01 7.075917896e-01 7.062300415e-01 7.058698347e-01
2.857666016e-01 7.058575102e-01 7.075637459e-01 7.062068783e-01 7.058490291e-01
2.858886719e-01 7.058368061e-01 7.075356813e-01 7.061835723e-01 7.058283195e-01
2.860107422e-01 7.058161618e-01 7.075075961e-01 7.061601273e-01 7.058077030e-01
2.861328125e-01 7.057955768e-01 7.074794911e-01 7.061365475e-01 7.057871773e-01
2.862548828e-01 7.057750508e-01 7.074513666e-01 7.061128366e-01 7.057667397e-01
2.863769531e-01 7.057545834e-01 7.074232231e-01 7.060889985e-01 7.057463877e-01
2.864990234e-01 7.057341744e-01 7.073950613e-01 7.060650373e-01 7.057261186e-01
2.866210938e-01 7.057138233e-01 7.073668815e-01 7.060409568e-01 7.057059300e-01
2.867431641e-01 7.056935298e-01 7.073386843e-01 7.060167610e-01 7.056858191e-01
2.868652344e-01 7.056732937e-01 7.073104703e-01 7.059924537e-01 7.056657835e-01
2.869873047e-01 7.056531144e-01 7.072822398e-01 7.059680389e-01 7.056458205e-01
2.871093750e-01 7.056329919e-01 7.072539935e-01 7.059435205e-01 7.056259277e-01
2.872314453e-01 7.056129256e-01 7.072257319e-01 7.059189024e-01 7.056061023e-01
2.873535156e-01 7.055929154e-01 7.071974553e-01 7.058941886e-01 7.055863419e-01
2.874755859e-01 7.055729608e-01 7.071691645e-01 7.058693830e-01 7.055666438e-01
2.875976562e-01 7.055530616e-01 7.071408598e-01 7.058444894e-01 7.055470056e-01
2.877197266e-01 7.055332174e-01 7.071125418e-01 7.058195119e-01 7.055274245e-01
2.878417969e-01 7.055134280e-01 7.070842110e-01 7.057944543e-01 7.055078980e-01
2.879638672e-01 7.054936930e-01 7.070558680e-01 7.057693206e-01 7.054884236e-01
2.880859375e-01 7.054740122e-01 7.070275131e-01 7.057441146e-01 7.054689987e-01
2.882080078e-01 7.054543851e-01 7.069991469e-01 7.057188403e-01 7.054496206e-01
2.883300781e-01 7.054348116e-01 7.069707700e-01 7.056935017e-01 7.054302869e-01
2.884521484e-01 7.054152914e-01 7.069423829e-01 7.056681026e-01 7.054109950e-01
2.885742188e-01 7.053958241e-01 7.069139859e-01 7.056426469e-01 7.053917422e-01
2.886962891e-01 7.053764094e-01 7.068855798e-01 7.056171386e-01 7.053725259e-01
2.888183594e-01 7.053570472e-01 7.068571649e-01 7.055915817e-01 7.053533437e-01
2.889404297e-01 7.053377370e-01 7.068287419e-01 7.055659799e-01 7.053341930e-01
2.890625000e-01 7.053184786e-01 7.068003111e-01 7.055403373e-01 7.053150710e-01
2.891845703e-01 7.052992717e-01 7.067718731e-01 7.055146577e-01 7.052959760e-01
2.893066406e-01 7.052801160e-01 7.067434285e-01 7.054889452e-01 7.052769082e-01
2.894287109e-01 7.052610114e-01 7.067149777e-01 7.054632035e-01 7.052578686e-01
2.895507812e-01 7.052419574e-01 7.066865212e-01 7.054374367e-01 7.052388581e-01
2.896728516e-01 7.052229538e-01 7.066580596e-01 7.054116486e-01 7.052198778e-01
2.897949219e-01 7.052040004e-01 7.066295933e-01 7.053858432e-01 7.052009284e-01
2.899169922e-01 7.051850969e-01 7.066011229e-01 7.053600244e-01 7.051820111e-01
2.900390625e-01 7.051662430e-01 7.065726489e-01 7.053341961e-01 7.051631268e-01
2.901611328e-01 7.051474385e-01 7.065441718e-01 7.053083622e-01 7.051442764e-01
2.902832031e-01 7.051286831e-01 7.065156920e-01 7.052825266e-01 7.051254608e-01
2.904052734e-01 7.051099765e-01 7.064872102e-01 7.052566934e-01 7.051066811e-01
2.905273438e-01 7.050913185e-01 7.064587269e-01 7.052308663e-01 7.050879382e-01
2.906494141e-01 7.050727089e-01 7.064302424e-01 7.052050494e-01 7.050692329e-01
2.907714844e-01 7.050541473e-01 7.064017574e-01 7.051792464e-01 7.050505664e-01
2.908935547e-01 7.050356336e-01 7.063732724e-01 7.051534615e-01 7.050319395e-01
2.910156250e-01 7.050171675e-01 7.063447878e-01 7.051276984e-01 7.050133533e-01
2.911376953e-01 7.049987487e-01 7.063163042e-01 7.051019611e-01 7.049948085e-01
2.912597656e-01 7.049803771e-01 7.062878221e-01 7.050762535e-01 7.049763063e-01
2.913818359e-01 7.049620523e-01 7.062593419e-01 7.050505796e-01 7.049578476e-01
2.915039062e-01 7.049437741e-01 7.062308643e-01 7.050249432e-01 7.049394332e-01
2.916259766e-01 7.049255424e-01 7.062023897e-01 7.049993483e-01 7.049210642e-01
2.917480469e-01 7.049073568e-01 7.061739187e-01 7.049737989e-01 7.049027416e-01
2.918701172e-01 7.048892171e-01 7.061454516e-01 7.049482987e-01 7.048844662e-01
2.919921875e-01 7.048711231e-01 7.061169891e-01 7.049228518e-01 7.048662391e-01
2.921142578e-01 7.048530746e-01 7.060885317e-01 7.048974620e-01 7.048480611e-01
2.922363281e-01 7.048350713e-01 7.060600799e-01 7.048721334e-01 7.048299333e-01
2.923583984e-01 7.048171131e-01 7.060316341e-01 7.048468697e-01 7.048118566e-01
2.924804688e-01 7.047991996e-01 7.060031949e-01 7.048216750e-01 7.047938319e-01
2.926025391e-01 7.047813307e-01 7.059747628e-01 7.047965531e-01 7.047758603e-01
2.927246094e-01 7.047635062e-01 7.059463383e-01 7.047715080e-01 7.047579426e-01
2.928466797e-01 7.047457257e-01 7.059179220e-01 7.047465436e-01 7.047400798e-01
2.929687500e-01 7.047279892e-01 7.058895143e-01 7.047216637e-01 7.047222729e-01
2.930908203e-01 7.047102965e-01 7.058611157e-01 7.046968725e-01 7.047045225e-01
2.932128906e-01 7.046926472e-01 7.058327268e-01 7.046721736e-01 7.046868281e-01
2.933349609e-01 7.046750411e-01 7.058043480e-01 7.046475712e-01 7.046691889e-01
2.934570312e-01 7.046574782e-01 7.057759799e-01 7.046230690e-01 7.046516041e-01
2.935791016e-01 7.046399581e-01 7.057476230e-01 7.045986711e-01 7.046340727e-01
2.937011719e-01 7.046224807e-01 7.057192778e-01 7.045743813e-01 7.046165941e-01
2.938232422e-01 7.046050457e-01 7.056909448e-01 7.045502035e-01 7.045991674e-01
2.939453125e-01 7.045876529e-01 7.056626245e-01 7.045261417e-01 7.045817917e-01
2.940673828e-01 7.045703023e-01 7.056343175e-01 7.045021999e-01 7.045644663e-01
2.941894531e-01 7.045529934e-01 7.056060241e-01 7.044783818e-01 7.045471903e-01
2.943115234e-01 7.045357262e-01 7.055777451e-01 7.044546915e-01 7.045299629e-01
2.944335938e-01 7.045185005e-01 7.055494807e-01 7.044311329e-01 7.045127833e-01
2.945556641e-01 7.045013160e-01 7.055212317e-01 7.044077098e-01 7.044956507e-01
2.946777344e-01 7.044841726e-01 7.054929984e-01 7.043844262e-01 7.044785641e-01
2.947998047e-01 7.044670701e-01 7.054647814e-01 7.043612861e-01 7.044615229e-01
2.949218750e-01 7.044500082e-01 7.054365812e-01 7.043382933e-01 7.044445262e-01
2.950439453e-01 7.044329868e-01 7.054083984e-01 7.043154518e-01 7.044275731e-01
2.951660156e-01 7.044160058e-01 7.053802333e-01 7.042927654e-01 7.044106629e-01
2.952880859e-01 7.043990648e-01 7.053520866e-01 7.042702382e-01 7.043937946e-01
2.954101562e-01 7.043821638e-01 7.053239587e-01 7.042478740e-01 7.043769676e-01
2.955322266e-01 7.043653025e-01 7.052958501e-01 7.042256767e-01 7.043601810e-01
2.956542969e-01 7.043484808e-01 7.052677615e-01 7.042036504e-01 7.043434339e-01
2.957763672e-01 7.043316985e-01 7.052396931e-01 7.041817988e-01 7.043267255e-01
2.958984375e-01 7.043149554e-01 7.052116457e-01 7.041601259e-01 7.043100551e-01
2.960205078e-01 7.042982514e-01 7.051836197e-01 7.041386356e-01 7.042934217e-01
2.961425781e-01 7.042815861e-01 7.051556156e-01 7.041173320e-01 7.042768246e-01
2.962646484e-01 7.042649596e-01 7.051276338e-01 7.040962187e-01 7.042602629e-01
2.963867188e-01 7.042483715e-01 7.050996750e-01 7.040752999e-01 7.042437359e-01
2.965087891e-01 7.042318218e-01 7.050717397e-01 7.040545794e-01 7.042272426e-01
2.966308594e-01 7.042153102e-01 7.050438283e-01 7.040340611e-01 7.042107823e-01
2.967529297e-01 7.041988367e-01 7.050159413e-01 7.040137490e-01 7.041943542e-01
2.968750000e-01 7.041824009e-01 7.049880793e-01 7.039936470e-01 7.041779574e-01
2.969970703e-01 7.041660028e-01 7.049602428e-01 7.039737580e-01 7.041615913e-01
2.971191406e-01 7.041496422e-01 7.049324323e-01 7.039540807e-01 7.041452558e-01
2.972412109e-01 7.041333189e-01 7.049046482e-01 7.039346130e-01 7.041289513e-01
2.973632812e-01 7.041170327e-01 7.048768912e-01 7.039153526e-01 7.041126778e-01
2.974853516e-01 7.041007835e-01 7.048491617e-01 7.038962973e-01 7.040964355e-01
2.976074219e-01 7.040845712e-01 7.048214602e-01 7.038774450e-01 7.040802247e-01
2.977294922e-01 7.040683955e-01 7.047937873e-01 7.038587933e-01 7.040640456e-01
2.978515625e-01 7.040522563e-01 7.047661434e-01 7.038403400e-01 7.040478982e-01
2.979736328e-01 7.040361535e-01 7.047385290e-01 7.038220830e-01 7.040317829e-01
2.980957031e-01 7.040200869e-01 7.047109448e-01 7.038040200e-01 7.040156998e-01
2.982177734e-01 7.040040563e-01 7.046833911e-01 7.037861488e-01 7.039996490e-01
2.983398438e-01 7.039880616e-01 7.046558685e-01 7.037684671e-01 7.039836308e-01
2.984619141e-01 7.039721026e-01 7.046283775e-01 7.037509728e-01 7.039676454e-01
2.985839844e-01 7.039561792e-01 7.046009186e-01 7.037336636e-01 7.039516929e-01
2.987060547e-01 7.039402912e-01 7.045734923e-01 7.037165373e-01 7.039357735e-01
2.988281250e-01 7.039244385e-01 7.045460992e-01 7.036995917e-01 7.039198875e-01
2.989501953e-01 7.039086209e-01 7.045187397e-01 7.036828246e-01 7.039040350e-01
2.990722656e-01 7.038928383e-01 7.044914144e-01 7.036662337e-01 7.038882161e-01
2.991943359e-01 7.038770905e-01 7.044641237e-01 7.036498168e-01 7.038724312e-01
2.993164062e-01 7.038613773e-01 7.044368682e-01 7.036335717e-01 7.038566803e-01
2.994384766e-01 7.038456987e-01 7.044096484e-01 7.036174961e-01 7.038409637e-01
2.995605469e-01 7.038300545e-01 7.043824648e-01 7.036015880e-01 7.038252815e-01
2.996826172e-01 7.038144446e-01 7.043553179e-01 7.035858449e-01 7.038096340e-01
2.998046875e-01 7.037988687e-01 7.043282082e-01 7.035702648e-01 7.037940213e-01
2.999267578e-01 7.037833268e-01 7.043011362e-01 7.035548453e-01 7.037784435e-01

